Holistic Robust Data-Driven Decisions

The design of data-driven formulations for machine learning and decision-making with good out-of-sample performance is a key challenge. The observation that good in-sample performance does not guarantee good out-of-sample performance is generally known as overfitting. Practical overfitting can typically not be attributed to a single cause but is caused by several factors simultaneously. We consider here three overfitting sources: (i) statistical error as a result of working with finite sample data, (ii) data noise, which occurs when the data points are measured only with finite precision, and finally, (iii) data misspecification in which a small fraction of all data may be wholly corrupted. Although existing data-driven formulations may be robust against one of these three sources in isolation, they do not provide holistic protection against all overfitting sources simultaneously. We design a novel data-driven formulation that guarantees such holistic protection and is computationally viable. Our distributionally robust optimization formulation can be interpreted as a novel combination of a Kullback-Leibler and L\'evy-Prokhorov robust optimization formulation. In the context of classification and regression problems, we show that several popular regularized and robust formulations naturally reduce to a particular case of our proposed novel formulation. Finally, we apply the proposed HR formulation to two real-life applications and study it alongside several benchmarks: (1) training neural networks on healthcare data, where we analyze various robustness and generalization properties in the presence of noise, labeling errors, and scarce data, (2) a portfolio selection problem with real stock data, and analyze the risk/return tradeoff under the natural severe distribution shift of the application.

==> figures/performance_plots/CVaR_-cvar_perto-False.csv <==
risk,return
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.16499801996701693,-0.013991089580050176
-0.13844835726761903,0.007656656079169272
-0.12362308409179072,0.02326489487319874
-0.1138567396665446,0.037078660252155976
-0.10575236260586855,0.04878755028868525
-0.10575236260586852,0.048787550288685304
-0.10179320840131545,0.054688942573485305
-0.059881127709827786,0.05130786113408854
-0.05462051368571904,0.0562218964948623
-0.049104545655029225,0.05606255999382972
-0.0482372046085141,0.06492650995662361
-0.04615900861852438,0.06373146442745145
-0.04545387022082121,0.0633438806133389
-0.04642699469469181,0.06555031649085377
-0.03824509146327167,0.05288469455862076
-0.03824509146327166,0.05288469455862074
-0.03824509146327168,0.052884694558620805
-0.03824509146327167,0.05288469455862076
-0.0382450914632717,0.05288469455862081
-0.04003539257437023,0.05712928826758049
-0.04239856796673619,0.0655888880023802
-0.04239856796673619,0.0655888880023802
-0.04069416657682982,0.06449763029973268
-0.037763200938910106,0.06172686959519117
-0.03776320093891009,0.06172686959519116
-0.037763200938910085,0.06172686959519116
-0.037763200938910106,0.061726869595191164
-0.037763200938910106,0.061726869595191164
-0.03619326659054966,0.060868014122762854
-0.03619326659054967,0.060868014122762854
-0.03619326659054966,0.060868014122762854
-0.03619326659054966,0.06086801412276285
-0.03472614408700406,0.05863979391914661
-0.034726144087004064,0.05863979391914661
-0.03472614408700408,0.05863979391914662
-0.034726144087004064,0.05863979391914661
-0.034726144087004064,0.05863979391914661
-0.034726144087004064,0.05863979391914661
-0.03472614408700408,0.05863979391914662
-0.034726144087004064,0.05863979391914661
-0.03472614408700406,0.05863979391914661
-0.03472614408700407,0.058639793919146616
-0.03292915822171321,0.05536109765312587
-0.03292915822171321,0.05536109765312587
-0.03292915822171322,0.055361097653125885
-0.0329291582217132,0.05536109765312585
-0.03292915822171321,0.05536109765312587
-0.03292915822171322,0.05536109765312588
-0.0329291582217132,0.05536109765312585
-0.03292915822171321,0.05536109765312587
-0.03292915822171322,0.055361097653125885
-0.03292915822171322,0.055361097653125885
-0.032929158221713224,0.055361097653125906
-0.03292915822171322,0.055361097653125885
-0.03292915822171322,0.05536109765312589
-0.030049696033558407,0.0545342583861202
-0.030049696033558407,0.05453425838612019
-0.030049696033558393,0.05453425838612018
-0.030049696033558393,0.05453425838612017
-0.030049696033558393,0.05453425838612018
-0.030049696033558403,0.05453425838612018
-0.030049696033558383,0.05453425838612016
-0.030049696033558383,0.05453425838612016
-0.030049696033558383,0.05453425838612016
-0.030049696033558383,0.05453425838612016
-0.030049696033558393,0.05453425838612018
-0.030049696033558396,0.05453425838612019
-0.030475867480040063,0.057058445607568675
-0.030475867480040063,0.057058445607568675
-0.030475867480040053,0.05705844560756866
-0.03047586748004005,0.057058445607568654
-0.03047586748004008,0.057058445607568675
-0.030475867480040063,0.057058445607568675
-0.030475867480040053,0.05705844560756866
-0.030475867480040053,0.05705844560756865
-0.030475867480040063,0.057058445607568675
-0.030475867480040063,0.057058445607568675
-0.030475867480040063,0.057058445607568675
-0.030475867480040053,0.05705844560756866
-0.030475867480040063,0.057058445607568675
-0.030475867480040053,0.05705844560756866
-0.030475867480040063,0.057058445607568675
-0.030475867480040063,0.057058445607568675
-0.030475867480040053,0.05705844560756866
-0.030475867480040063,0.057058445607568675
-0.030475867480040053,0.05705844560756866
-0.030475867480040053,0.05705844560756866
-0.03047586748004008,0.057058445607568675
-0.030475867480040063,0.057058445607568675
-0.030475867480040053,0.05705844560756866
-0.03047586748004008,0.057058445607568675
-0.030475867480040063,0.057058445607568675
-0.030475867480040053,0.05705844560756866
-0.030475867480040053,0.05705844560756866
-0.030475867480040063,0.057058445607568675
-0.030475867480040053,0.05705844560756866
-0.030475867480040063,0.057058445607568675
-0.03047586748004005,0.057058445607568654
-0.03047586748004008,0.057058445607568675
-0.030475867480040063,0.057058445607568675
-0.030475867480040053,0.05705844560756866
-0.030475867480040053,0.05705844560756866
-0.030475867480040053,0.05705844560756866
-0.03047586748004008,0.057058445607568675
-0.030475867480040063,0.057058445607568675
-0.03047586748004008,0.05705844560756869
-0.030475867480040063,0.057058445607568675
-0.03047586748004008,0.057058445607568675
-0.030475867480040053,0.05705844560756866
-0.030475867480040063,0.057058445607568675
-0.03047586748004008,0.05705844560756869
-0.029596432043790574,0.057104415604057976
-0.029596432043790574,0.05710441560405798
-0.029596432043790574,0.057104415604057976
-0.029596432043790585,0.05710441560405799
-0.029596432043790574,0.057104415604057976
-0.029596432043790574,0.057104415604057976
-0.029596432043790574,0.057104415604057976
-0.029596432043790585,0.057104415604058
-0.029596432043790574,0.057104415604057976
-0.029596432043790574,0.057104415604057976
-0.029596432043790574,0.057104415604057976
-0.029596432043790585,0.05710441560405799
-0.029596432043790585,0.05710441560405799
-0.029596432043790585,0.057104415604058
-0.029596432043790585,0.057104415604058
-0.029596432043790574,0.057104415604057976
-0.029596432043790564,0.05710441560405796
-0.029596432043790574,0.057104415604057976
-0.029596432043790574,0.057104415604057976
-0.029596432043790574,0.057104415604057976
-0.029596432043790585,0.05710441560405799
-0.029596432043790564,0.05710441560405796
-0.029596432043790574,0.05710441560405798
-0.029596432043790574,0.057104415604057976
-0.029596432043790585,0.057104415604058
-0.029596432043790574,0.057104415604057976
-0.029596432043790574,0.05710441560405798
-0.029596432043790585,0.05710441560405798
-0.029596432043790574,0.057104415604057976
-0.029596432043790574,0.05710441560405798
-0.029596432043790574,0.05710441560405798
-0.029596432043790574,0.05710441560405799
-0.029596432043790574,0.05710441560405798
-0.029596432043790574,0.05710441560405797
-0.029596432043790574,0.05710441560405798
-0.029596432043790574,0.05710441560405798
-0.029596432043790574,0.05710441560405798
-0.029596432043790574,0.05710441560405798
-0.029596432043790574,0.05710441560405798
-0.029596432043790574,0.057104415604057976
-0.029596432043790578,0.05710441560405799
-0.029596432043790574,0.05710441560405797
-0.029596432043790574,0.05710441560405799
-0.029596432043790574,0.057104415604057976
-0.029596432043790578,0.05710441560405799
-0.029596432043790574,0.05710441560405798
-0.029596432043790574,0.05710441560405798
-0.029596432043790574,0.05710441560405798
-0.029596432043790574,0.05710441560405798
-0.029596432043790574,0.05710441560405798
-0.02959643204379057,0.057104415604057976
-0.029596432043790574,0.05710441560405798
-0.029596432043790578,0.05710441560405798
-0.029596432043790574,0.05710441560405798
-0.02959643204379057,0.05710441560405798
-0.029596432043790574,0.05710441560405798
-0.029596432043790574,0.05710441560405798
-0.029596432043790578,0.05710441560405799
-0.029596432043790574,0.05710441560405798
-0.029596432043790574,0.05710441560405798
-0.029596432043790574,0.05710441560405799
-0.029596432043790574,0.05710441560405798
-0.02959643204379057,0.057104415604057976
-0.029596432043790574,0.05710441560405798
-0.029596432043790574,0.05710441560405798
-0.029596432043790574,0.05710441560405798
-0.029596432043790574,0.05710441560405798
-0.029596432043790574,0.05710441560405798
-0.029596432043790574,0.05710441560405798
-0.029596432043790574,0.05710441560405798
-0.029596432043790574,0.057104415604057976
-0.029596432043790574,0.05710441560405797
-0.029596432043790574,0.05710441560405798
-0.029596432043790574,0.057104415604057976
-0.029596432043790574,0.05710441560405797
-0.029596432043790574,0.05710441560405798
-0.029596432043790578,0.05710441560405799
-0.029596432043790574,0.05710441560405798
-0.029596432043790574,0.05710441560405798
-0.02959643204379057,0.05710441560405798
-0.029596432043790574,0.05710441560405798
-0.029596432043790574,0.057104415604057976
-0.029596432043790574,0.05710441560405798
-0.029596432043790578,0.05710441560405799
-0.029596432043790574,0.05710441560405798
-0.02959643204379057,0.05710441560405798
-0.029596432043790574,0.05710441560405798
-0.02794976801545762,0.055025701026881556
-0.02794976801545763,0.055025701026881556
-0.02794976801545763,0.055025701026881556
-0.02794976801545761,0.05502570102688155
-0.027949768015457607,0.05502570102688154
-0.02794976801545761,0.05502570102688155
-0.02794976801545762,0.055025701026881556
-0.02794976801545764,0.05502570102688157
-0.02794976801545761,0.05502570102688155
-0.02794976801545763,0.055025701026881556
-0.02794976801545761,0.05502570102688155
-0.02794976801545763,0.055025701026881556
-0.02794976801545763,0.055025701026881556
-0.02794976801545762,0.055025701026881556
-0.02794976801545764,0.05502570102688157
-0.02794976801545761,0.05502570102688155
-0.027949768015457607,0.05502570102688154
-0.027949768015457607,0.05502570102688154
-0.02794976801545762,0.055025701026881556
-0.02794976801545764,0.05502570102688157
-0.02794976801545763,0.055025701026881556
-0.02794976801545762,0.055025701026881556
-0.02794976801545761,0.05502570102688155
-0.02794976801545763,0.055025701026881556
-0.02794976801545764,0.05502570102688156
-0.02794976801545765,0.05502570102688158
-0.02794976801545761,0.05502570102688155
-0.02794976801545764,0.05502570102688157
-0.02794976801545762,0.055025701026881556
-0.02794976801545761,0.05502570102688154
-0.02794976801545761,0.05502570102688154
-0.027949768015457607,0.05502570102688155
-0.02794976801545762,0.055025701026881556
-0.027949768015457618,0.05502570102688154
-0.02794976801545761,0.05502570102688154
-0.02794976801545761,0.055025701026881556
-0.027949768015457607,0.05502570102688155
-0.027949768015457604,0.055025701026881535
-0.02794976801545761,0.05502570102688155
-0.02794976801545759,0.05502570102688152
-0.02794976801545761,0.05502570102688155
-0.02794976801545761,0.05502570102688154
-0.02794976801545763,0.055025701026881556
-0.027949768015457607,0.05502570102688155
-0.027949768015457593,0.055025701026881535
-0.02794976801545761,0.05502570102688155
-0.02794976801545762,0.055025701026881556
-0.027949768015457618,0.05502570102688156
-0.02794976801545761,0.05502570102688155
-0.02794976801545761,0.05502570102688155
-0.027949768015457618,0.05502570102688156
-0.02794976801545761,0.05502570102688154
-0.027949768015457607,0.05502570102688155
-0.027949768015457607,0.05502570102688155
-0.027949768015457645,0.05502570102688156
-0.02794976801545762,0.055025701026881556
-0.02794976801545761,0.05502570102688155
-0.027949768015457607,0.05502570102688155
-0.027949768015457604,0.05502570102688155
-0.027949768015457635,0.05502570102688157
-0.02794976801545761,0.05502570102688155
-0.027949768015457604,0.05502570102688155
-0.02794976801545761,0.05502570102688155
-0.02794976801545761,0.05502570102688154
-0.027949768015457607,0.05502570102688154
-0.027949768015457635,0.05502570102688157
-0.027949768015457635,0.05502570102688157
-0.027949768015457607,0.05502570102688154
-0.02794976801545761,0.05502570102688155
-0.02794976801545763,0.05502570102688155
-0.02794976801545763,0.055025701026881556
-0.02794976801545761,0.05502570102688154
-0.02794976801545763,0.055025701026881556
-0.02794976801545763,0.055025701026881556
-0.027949768015457607,0.05502570102688155
-0.027949768015457607,0.05502570102688155
-0.027949768015457607,0.05502570102688155
-0.027949768015457607,0.05502570102688154
-0.027949768015457607,0.05502570102688154
-0.02794976801545761,0.05502570102688155
-0.02794976801545763,0.055025701026881556
-0.027949768015457607,0.05502570102688155
-0.02794976801545764,0.05502570102688156
-0.02794976801545763,0.055025701026881556
-0.027949768015457607,0.05502570102688155
-0.027949768015457635,0.05502570102688157
-0.02794976801545761,0.05502570102688155
-0.02794976801545761,0.05502570102688154
-0.027949768015457604,0.05502570102688155
-0.027949768015457635,0.05502570102688157
-0.027949768015457635,0.05502570102688157
-0.027949768015457618,0.05502570102688156
-0.027949768015457604,0.05502570102688155
-0.027949768015457635,0.05502570102688156
-0.02794976801545763,0.055025701026881556
-0.027949768015457607,0.05502570102688154
-0.02794976801545765,0.05502570102688158
-0.027949768015457607,0.05502570102688155
-0.027949768015457607,0.05502570102688154
-0.027949768015457635,0.05502570102688155
-0.027949768015457604,0.055025701026881535
-0.027949768015457645,0.05502570102688156
-0.027949768015457635,0.05502570102688155
-0.02794976801545761,0.05502570102688155
-0.027949768015457604,0.05502570102688154
-0.027949768015457635,0.05502570102688157
-0.02794976801545763,0.05502570102688155
-0.027949768015457607,0.05502570102688154
-0.027949768015457607,0.05502570102688155
-0.02794976801545763,0.055025701026881556
-0.027949768015457607,0.05502570102688155
-0.02794976801545763,0.05502570102688155
-0.027949768015457635,0.05502570102688157
-0.02794976801545763,0.055025701026881556
-0.02794976801545764,0.05502570102688156
-0.02794976801545763,0.055025701026881556
-0.027949768015457618,0.05502570102688156
-0.02794976801545761,0.05502570102688155
-0.02794976801545763,0.055025701026881556
-0.02794976801545764,0.05502570102688156
-0.027949768015457607,0.05502570102688155
-0.027949768015457607,0.05502570102688155
-0.027949768015457618,0.05502570102688156
-0.02794976801545764,0.05502570102688157
-0.02794976801545762,0.055025701026881556
-0.02794976801545761,0.05502570102688155
-0.027949768015457607,0.05502570102688155
-0.027949768015457618,0.05502570102688156
-0.02794976801545761,0.055025701026881556
-0.027949768015457607,0.05502570102688154
-0.02794976801545764,0.05502570102688156
-0.027949768015457607,0.05502570102688155
-0.027949768015457607,0.05502570102688155
-0.02794976801545761,0.05502570102688155
-0.02794976801545763,0.055025701026881556
-0.02794976801545763,0.055025701026881556
-0.027949768015457607,0.05502570102688155
-0.02794976801545764,0.05502570102688156
-0.02794976801545763,0.055025701026881556
-0.027949768015457607,0.05502570102688155
-0.027949768015457635,0.05502570102688157
-0.02794976801545761,0.05502570102688155
-0.027949768015457607,0.05502570102688155
-0.02794976801545761,0.05502570102688155
-0.02794976801545763,0.055025701026881556
-0.027949768015457607,0.05502570102688155
-0.02794976801545763,0.055025701026881556
-0.027949768015457604,0.055025701026881535
-0.02794976801545763,0.055025701026881556
-0.02794976801545763,0.055025701026881556
-0.02794976801545763,0.055025701026881556
-0.027949768015457607,0.05502570102688154
-0.027949768015457618,0.05502570102688156
-0.027949768015457607,0.05502570102688154
-0.02794976801545762,0.055025701026881556
-0.027949768015457607,0.05502570102688155
-0.027949768015457635,0.05502570102688157
-0.027949768015457607,0.055025701026881556
-0.027949768015457607,0.05502570102688155
-0.02794976801545763,0.055025701026881556
-0.027949768015457635,0.05502570102688157
-0.02794976801545763,0.055025701026881556
-0.02794976801545761,0.05502570102688154
-0.02794976801545761,0.05502570102688155
-0.02794976801545764,0.05502570102688156
-0.027949768015457607,0.055025701026881535
-0.02794976801545763,0.055025701026881556
-0.02794976801545761,0.05502570102688155
-0.02794976801545763,0.055025701026881556
-0.02794976801545761,0.05502570102688154
-0.027949768015457607,0.055025701026881535
-0.02794976801545763,0.055025701026881556
-0.027949768015457607,0.055025701026881535
-0.027949768015457635,0.05502570102688157
-0.027949768015457607,0.05502570102688155
-0.027949768015457635,0.05502570102688157
-0.02794976801545763,0.055025701026881556
-0.027949768015457635,0.05502570102688157
-0.02794976801545761,0.055025701026881556
-0.027949768015457635,0.05502570102688157
-0.02794976801545763,0.055025701026881556
-0.027949768015457607,0.05502570102688155
-0.027949768015457635,0.05502570102688157
-0.027949768015457618,0.05502570102688156
-0.027949768015457635,0.05502570102688157
-0.027949768015457635,0.05502570102688156
-0.02794976801545761,0.05502570102688155
-0.027949768015457604,0.055025701026881535
-0.02794976801545763,0.055025701026881556
-0.02794976801545763,0.055025701026881556
-0.02794976801545762,0.055025701026881556
-0.02794976801545763,0.055025701026881556
-0.02794976801545761,0.05502570102688155
-0.02794976801545763,0.055025701026881556
-0.02794976801545761,0.05502570102688155
-0.02794976801545762,0.055025701026881556
-0.02794976801545763,0.055025701026881556
-0.02794976801545761,0.05502570102688155
-0.02794976801545761,0.05502570102688155
-0.02794976801545763,0.055025701026881556
-0.02794976801545764,0.05502570102688157
-0.02794976801545763,0.055025701026881556
-0.02794976801545761,0.05502570102688155
-0.02794976801545763,0.055025701026881556
-0.027949768015457645,0.05502570102688157
-0.02794976801545764,0.05502570102688157
-0.02794976801545763,0.055025701026881556
-0.02794976801545761,0.05502570102688155
-0.02794976801545763,0.055025701026881556
-0.02794976801545763,0.055025701026881556
-0.02794976801545761,0.05502570102688155
-0.02794976801545761,0.05502570102688155
-0.02794976801545763,0.055025701026881556
-0.02794976801545763,0.055025701026881556
-0.027949768015457607,0.05502570102688154
-0.02794976801545761,0.05502570102688155
-0.02794976801545761,0.05502570102688155
-0.02794976801545764,0.05502570102688157
-0.02794976801545761,0.05502570102688155
-0.02794976801545763,0.055025701026881556
-0.020373746395737958,0.05073945921452812
-0.02037374639573797,0.05073945921452812
-0.02037374639573796,0.05073945921452812
-0.02037374639573796,0.050739459214528125
-0.020373746395737954,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.02037374639573796,0.05073945921452812
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.050739459214528125
-0.02037374639573796,0.05073945921452811
-0.02037374639573796,0.050739459214528125
-0.02037374639573795,0.05073945921452811
-0.02037374639573796,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.05073945921452812
-0.020373746395737965,0.05073945921452812
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.0507394592145281
-0.020373746395737954,0.05073945921452812
-0.02037374639573796,0.05073945921452811
-0.02037374639573796,0.0507394592145281
-0.020373746395737972,0.05073945921452812
-0.02037374639573796,0.05073945921452812
-0.02037374639573797,0.050739459214528125
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.05073945921452812
-0.020373746395737965,0.050739459214528125
-0.02037374639573796,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.02037374639573795,0.05073945921452811
-0.020373746395737965,0.0507394592145281
-0.02037374639573796,0.050739459214528125
-0.02037374639573797,0.050739459214528125
-0.02037374639573796,0.05073945921452812
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.0507394592145281
-0.020373746395737958,0.050739459214528125
-0.020373746395737958,0.05073945921452811
-0.020373746395737965,0.05073945921452812
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.05073945921452811
-0.020373746395737965,0.050739459214528125
-0.02037374639573796,0.05073945921452812
-0.020373746395737947,0.050739459214528125
-0.020373746395737958,0.05073945921452811
-0.02037374639573796,0.05073945921452812
-0.020373746395737954,0.05073945921452812
-0.020373746395737965,0.0507394592145281
-0.020373746395737965,0.05073945921452812
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.05073945921452812
-0.02037374639573796,0.05073945921452812
-0.020373746395737958,0.050739459214528125
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.05073945921452811
-0.02037374639573795,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.050739459214528125
-0.020373746395737954,0.05073945921452812
-0.020373746395737954,0.05073945921452811
-0.02037374639573796,0.05073945921452809
-0.020373746395737958,0.05073945921452812
-0.020373746395737965,0.05073945921452812
-0.020373746395737958,0.05073945921452812
-0.02037374639573795,0.0507394592145281
-0.020373746395737965,0.0507394592145281
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.050739459214528125
-0.02037374639573796,0.05073945921452812
-0.020373746395737965,0.05073945921452813
-0.020373746395737958,0.05073945921452812
-0.020373746395737965,0.05073945921452812
-0.02037374639573796,0.05073945921452812
-0.02037374639573796,0.05073945921452812
-0.020373746395737958,0.05073945921452812
-0.02037374639573795,0.05073945921452812
-0.020373746395737965,0.05073945921452812
-0.02037374639573796,0.05073945921452811
-0.020373746395737958,0.05073945921452812
-0.02037374639573796,0.05073945921452811
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.050739459214528125
-0.020373746395737954,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.020373746395737965,0.0507394592145281
-0.020373746395737958,0.05073945921452812
-0.02037374639573796,0.05073945921452811
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.02037374639573796,0.05073945921452812
-0.02037374639573795,0.05073945921452811
-0.02037374639573796,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.020373746395737965,0.050739459214528125
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.05073945921452811
-0.02037374639573795,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.05073945921452812
-0.020373746395737965,0.050739459214528125
-0.020373746395737965,0.05073945921452812
-0.02037374639573796,0.050739459214528125
-0.02037374639573796,0.05073945921452811
-0.02037374639573796,0.050739459214528125
-0.020373746395737965,0.05073945921452811
-0.020373746395737958,0.050739459214528125
-0.020373746395737965,0.05073945921452812
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.020373746395737965,0.05073945921452812
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.020373746395737954,0.05073945921452811
-0.020373746395737958,0.05073945921452812
-0.02037374639573796,0.05073945921452812
-0.020373746395737958,0.05073945921452812
-0.02037374639573796,0.05073945921452812
-0.020373746395737954,0.0507394592145281
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.05073945921452812
-0.02037374639573796,0.05073945921452812
-0.020373746395737958,0.0507394592145281
-0.020373746395737965,0.05073945921452812
-0.020373746395737958,0.05073945921452809
-0.020373746395737958,0.050739459214528125
-0.020373746395737958,0.05073945921452811
-0.020373746395737965,0.05073945921452811
-0.020373746395737965,0.05073945921452812
-0.02037374639573797,0.050739459214528125
-0.020373746395737958,0.05073945921452811
-0.020373746395737965,0.05073945921452812
-0.020373746395737965,0.05073945921452812
-0.020373746395737958,0.0507394592145281
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.02037374639573796,0.05073945921452812
-0.020373746395737958,0.05073945921452812
-0.02037374639573797,0.05073945921452812
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.02037374639573795,0.05073945921452811
-0.02037374639573796,0.050739459214528125
-0.02037374639573796,0.05073945921452812
-0.02037374639573797,0.05073945921452812
-0.020373746395737958,0.05073945921452812
-0.02037374639573796,0.05073945921452812
-0.02037374639573796,0.05073945921452812
-0.020373746395737958,0.05073945921452812
-0.020373746395737954,0.05073945921452811
-0.020373746395737958,0.05073945921452809
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.050739459214528125
-0.02037374639573796,0.05073945921452812
-0.020373746395737958,0.05073945921452811
-0.020373746395737965,0.05073945921452811
-0.02037374639573796,0.0507394592145281
-0.02037374639573796,0.050739459214528125
-0.020373746395737965,0.05073945921452812
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.05073945921452811
-0.02037374639573796,0.05073945921452812
-0.02037374639573796,0.05073945921452812
-0.02037374639573795,0.05073945921452811
-0.020373746395737965,0.0507394592145281
-0.020373746395737965,0.05073945921452812
-0.020373746395737965,0.05073945921452812
-0.020373746395737958,0.05073945921452811
-0.02037374639573796,0.05073945921452812
-0.020373746395737965,0.05073945921452812
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.05073945921452811
-0.02037374639573797,0.050739459214528125
-0.02037374639573796,0.05073945921452812
-0.020373746395737965,0.05073945921452812
-0.02037374639573796,0.05073945921452812
-0.020373746395737965,0.05073945921452812
-0.020373746395737972,0.050739459214528125
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.0507394592145281
-0.02037374639573797,0.05073945921452812
-0.020373746395737965,0.0507394592145281
-0.020373746395737972,0.05073945921452812
-0.020373746395737958,0.05073945921452812
-0.02037374639573796,0.05073945921452812
-0.020373746395737965,0.0507394592145281
-0.020373746395737972,0.050739459214528125
-0.020373746395737965,0.05073945921452812
-0.020373746395737965,0.05073945921452811
-0.020373746395737965,0.05073945921452812
-0.02037374639573796,0.05073945921452811
-0.020373746395737965,0.05073945921452811
-0.020373746395737965,0.05073945921452812
-0.020373746395737965,0.05073945921452812
-0.020373746395737965,0.05073945921452811
-0.020373746395737965,0.05073945921452812
-0.020373746395737958,0.05073945921452812
-0.020373746395737972,0.05073945921452812
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.05073945921452812
-0.02037374639573796,0.05073945921452811
-0.02037374639573796,0.05073945921452811
-0.02037374639573796,0.05073945921452811
-0.020373746395737944,0.05073945921452811
-0.020373746395737972,0.050739459214528125
-0.020373746395737947,0.05073945921452809
-0.020373746395737972,0.05073945921452813
-0.02037374639573796,0.05073945921452812
-0.020373746395737944,0.0507394592145281
-0.020373746395737975,0.05073945921452812
-0.02037374639573796,0.050739459214528125
-0.02037374639573798,0.05073945921452812
-0.02037374639573796,0.05073945921452811
-0.020373746395737937,0.050739459214528077
-0.02037374639573798,0.05073945921452812
-0.020373746395737958,0.05073945921452813
-0.020373746395737958,0.05073945921452812
-0.020373746395737972,0.05073945921452814
-0.020373746395737972,0.050739459214528125
-0.02037374639573796,0.0507394592145281
-0.020373746395737947,0.0507394592145281
-0.020373746395737958,0.050739459214528125
-0.020373746395737972,0.050739459214528125
-0.02037374639573794,0.05073945921452812
-0.020373746395737986,0.05073945921452813
-0.020373746395737965,0.0507394592145281
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.05073945921452812
-0.02037374639573796,0.05073945921452811
-0.02037374639573798,0.05073945921452812
-0.020373746395737975,0.05073945921452812
-0.02037374639573796,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.050739459214528125
-0.020373746395737972,0.050739459214528125
-0.020373746395737972,0.050739459214528125
-0.020373746395737958,0.050739459214528125
-0.020373746395737947,0.05073945921452811
-0.020373746395737954,0.050739459214528125
-0.02037374639573798,0.05073945921452812
-0.020373746395737965,0.05073945921452811
-0.020373746395737944,0.0507394592145281
-0.020373746395737965,0.0507394592145281
-0.020373746395737947,0.05073945921452811
-0.02037374639573798,0.0507394592145281
-0.020373746395737958,0.05073945921452812
-0.02037374639573795,0.050739459214528077
-0.020373746395737947,0.0507394592145281
-0.020373746395737944,0.05073945921452812
-0.02037374639573796,0.0507394592145281
-0.020373746395737947,0.05073945921452811
-0.020373746395737965,0.0507394592145281
-0.020373746395737965,0.05073945921452811
-0.020373746395737947,0.05073945921452808
-0.020373746395737958,0.05073945921452812
-0.02037374639573797,0.050739459214528125
-0.020373746395737972,0.050739459214528125
-0.02037374639573798,0.05073945921452812
-0.020373746395737937,0.05073945921452812
-0.02037374639573798,0.05073945921452812
-0.020373746395737972,0.05073945921452813
-0.02037374639573796,0.0507394592145281
-0.020373746395737947,0.0507394592145281
-0.020373746395737958,0.0507394592145281
-0.020373746395737944,0.05073945921452811
-0.02037374639573796,0.05073945921452812
-0.020373746395737965,0.05073945921452811
-0.020373746395737975,0.050739459214528125
-0.020373746395737975,0.05073945921452812
-0.020373746395737947,0.05073945921452808
-0.020373746395737958,0.05073945921452812
-0.020373746395737947,0.0507394592145281
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.05073945921452811
-0.020373746395737944,0.0507394592145281
-0.020373746395737958,0.05073945921452812
-0.020373746395737972,0.050739459214528125
-0.02037374639573798,0.05073945921452813
-0.02037374639573798,0.05073945921452812
-0.020373746395737958,0.05073945921452811
-0.020373746395737975,0.050739459214528125
-0.020373746395737958,0.050739459214528125
-0.020373746395737965,0.0507394592145281
-0.020373746395737972,0.05073945921452813
-0.020373746395737958,0.0507394592145281
-0.020373746395737965,0.0507394592145281
-0.020373746395737972,0.05073945921452813
-0.020373746395737972,0.050739459214528125
-0.02037374639573796,0.0507394592145281
-0.020373746395737947,0.0507394592145281
-0.020373746395737975,0.05073945921452812
-0.020373746395737972,0.05073945921452812
-0.02037374639573796,0.05073945921452812
-0.020373746395737958,0.05073945921452811
-0.020373746395737965,0.05073945921452811
-0.020373746395737965,0.05073945921452814
-0.020373746395737975,0.050739459214528125
-0.020373746395737965,0.0507394592145281
-0.020373746395737958,0.05073945921452812
-0.020373746395737965,0.0507394592145281
-0.020373746395737972,0.050739459214528125
-0.02037374639573796,0.05073945921452811
-0.02037374639573796,0.05073945921452811
-0.02037374639573796,0.05073945921452811
-0.02037374639573796,0.05073945921452812
-0.020373746395737958,0.05073945921452812
-0.020373746395737975,0.05073945921452812
-0.020373746395737965,0.0507394592145281
-0.020373746395737944,0.0507394592145281
-0.020373746395737958,0.05073945921452812
-0.02037374639573796,0.050739459214528125
-0.02037374639573795,0.05073945921452809
-0.020373746395737958,0.050739459214528125
-0.020373746395737965,0.05073945921452811
-0.020373746395737947,0.05073945921452811
-0.02037374639573796,0.05073945921452811
-0.020373746395737947,0.05073945921452811
-0.02037374639573798,0.05073945921452812
-0.020373746395737965,0.0507394592145281
-0.020373746395737944,0.0507394592145281
-0.020373746395737944,0.05073945921452811
-0.020373746395737972,0.05073945921452812
-0.020373746395737972,0.05073945921452814
-0.02037374639573796,0.05073945921452812
-0.02037374639573796,0.05073945921452812
-0.020373746395737965,0.05073945921452812
-0.02037374639573796,0.05073945921452812
-0.02037374639573796,0.05073945921452811
-0.020373746395737958,0.05073945921452809
-0.020373746395737965,0.050739459214528125
-0.02037374639573797,0.05073945921452811
-0.020373746395737965,0.05073945921452811
-0.020373746395737965,0.05073945921452812
-0.020373746395737965,0.05073945921452812
-0.020373746395737965,0.05073945921452812
-0.02037374639573796,0.05073945921452811
-0.02037374639573796,0.050739459214528125
-0.020373746395737958,0.05073945921452812
-0.02037374639573796,0.05073945921452812
-0.02037374639573796,0.05073945921452811
-0.02037374639573796,0.05073945921452811
-0.02037374639573798,0.05073945921452812
-0.02037374639573798,0.05073945921452812
-0.02037374639573796,0.05073945921452811
-0.020373746395737958,0.0507394592145281
-0.02037374639573798,0.05073945921452812
-0.020373746395737944,0.0507394592145281
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.050739459214528125
-0.02037374639573798,0.05073945921452813
-0.020373746395737958,0.05073945921452811
-0.02037374639573796,0.05073945921452811
-0.020373746395737958,0.05073945921452812
-0.02037374639573796,0.05073945921452811
-0.02037374639573796,0.0507394592145281
-0.020373746395737965,0.0507394592145281
-0.020373746395737958,0.050739459214528125
-0.020373746395737972,0.05073945921452813
-0.02037374639573796,0.05073945921452811
-0.020373746395737965,0.0507394592145281
-0.02037374639573798,0.0507394592145281
-0.020373746395737958,0.05073945921452811
-0.020373746395737972,0.050739459214528125
-0.020373746395737958,0.05073945921452811
-0.020373746395737944,0.05073945921452811
-0.020373746395737958,0.050739459214528125
-0.020373746395737975,0.05073945921452812
-0.020373746395737958,0.05073945921452811
-0.020373746395737965,0.05073945921452809
-0.020373746395737972,0.05073945921452812
-0.02037374639573798,0.05073945921452814
-0.020373746395737958,0.05073945921452812
-0.02037374639573795,0.05073945921452808
-0.020373746395737975,0.05073945921452812
-0.020373746395737958,0.05073945921452811
-0.02037374639573796,0.05073945921452811
-0.020373746395737975,0.050739459214528125
-0.020373746395737972,0.05073945921452813
-0.020373746395737958,0.0507394592145281
-0.020373746395737975,0.05073945921452812
-0.020373746395737958,0.05073945921452813
-0.020373746395737965,0.05073945921452811
-0.02037374639573798,0.05073945921452812
-0.020373746395737972,0.05073945921452812
-0.020373746395737954,0.05073945921452812
-0.020373746395737958,0.05073945921452812
-0.020373746395737965,0.0507394592145281
-0.02037374639573796,0.0507394592145281
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.050739459214528125
-0.020373746395737958,0.05073945921452812
-0.020373746395737972,0.05073945921452812
-0.02037374639573797,0.0507394592145281
-0.020373746395737972,0.05073945921452812
-0.020373746395737972,0.05073945921452812
-0.020373746395737958,0.05073945921452813
-0.020373746395737975,0.05073945921452812
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.020373746395737965,0.05073945921452813
-0.020373746395737954,0.05073945921452813
-0.02037374639573798,0.05073945921452813
-0.020373746395737972,0.050739459214528125
-0.020373746395737958,0.050739459214528125
-0.020373746395737972,0.050739459214528125
-0.020373746395737958,0.05073945921452811
-0.02037374639573796,0.050739459214528125
-0.020373746395737965,0.05073945921452811
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.05073945921452811
-0.020373746395737965,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.05073945921452812
-0.020373746395737975,0.05073945921452812
-0.020373746395737947,0.0507394592145281
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.02037374639573798,0.05073945921452812
-0.020373746395737958,0.05073945921452813
-0.020373746395737965,0.05073945921452811
-0.020373746395737972,0.05073945921452814
-0.02037374639573796,0.05073945921452811
-0.020373746395737972,0.050739459214528125
-0.020373746395737954,0.05073945921452812
-0.020373746395737944,0.0507394592145281
-0.020373746395737958,0.05073945921452811
-0.020373746395737947,0.05073945921452808
-0.020373746395737972,0.05073945921452812
-0.020373746395737975,0.050739459214528125
-0.020373746395737944,0.0507394592145281
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.05073945921452812
-0.02037374639573796,0.05073945921452811
-0.02037374639573798,0.05073945921452812
-0.020373746395737965,0.0507394592145281
-0.020373746395737965,0.0507394592145281
-0.020373746395737972,0.05073945921452812
-0.020373746395737965,0.05073945921452814
-0.02037374639573796,0.05073945921452811
-0.020373746395737958,0.050739459214528125
-0.020373746395737958,0.05073945921452812
-0.02037374639573794,0.05073945921452812
-0.02037374639573796,0.05073945921452811
-0.020373746395737965,0.0507394592145281
-0.020373746395737947,0.0507394592145281
-0.02037374639573796,0.05073945921452811
-0.02037374639573795,0.05073945921452808
-0.020373746395737986,0.05073945921452814
-0.020373746395737972,0.0507394592145281
-0.02037374639573796,0.05073945921452811
-0.020373746395737958,0.050739459214528125
-0.020373746395737944,0.05073945921452811
-0.020373746395737958,0.0507394592145281
-0.02037374639573795,0.05073945921452809
-0.020373746395737958,0.050739459214528125
-0.02037374639573796,0.0507394592145281
-0.020373746395737972,0.050739459214528125
-0.02037374639573796,0.05073945921452812
-0.02037374639573796,0.05073945921452812
-0.020373746395737975,0.05073945921452811
-0.02037374639573796,0.0507394592145281
-0.02037374639573796,0.0507394592145281
-0.020373746395737958,0.05073945921452811
-0.020373746395737972,0.05073945921452813
-0.020373746395737972,0.05073945921452813
-0.020373746395737944,0.05073945921452811
-0.020373746395737954,0.05073945921452812
-0.020373746395737958,0.05073945921452812
-0.020373746395737944,0.0507394592145281
-0.020373746395737965,0.0507394592145281
-0.020373746395737972,0.050739459214528125
-0.020373746395737947,0.05073945921452808
-0.02037374639573796,0.0507394592145281
-0.020373746395737972,0.05073945921452812
-0.020373746395737958,0.05073945921452811
-0.020373746395737954,0.05073945921452813
-0.020373746395737975,0.050739459214528125
-0.020373746395737958,0.050739459214528125
-0.020373746395737958,0.05073945921452812
-0.020373746395737947,0.05073945921452808
-0.02037374639573796,0.05073945921452811
-0.020373746395737958,0.050739459214528125
-0.020373746395737975,0.050739459214528125
-0.020373746395737944,0.05073945921452811
-0.020373746395737972,0.050739459214528125
-0.020373746395737972,0.05073945921452813
-0.020373746395737958,0.05073945921452811
-0.020373746395737965,0.05073945921452811
-0.020373746395737972,0.05073945921452813
-0.020373746395737975,0.050739459214528125
-0.020373746395737947,0.05073945921452811
-0.02037374639573796,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.020373746395737975,0.050739459214528125
-0.020373746395737958,0.05073945921452812
-0.02037374639573796,0.0507394592145281
-0.02037374639573798,0.05073945921452812
-0.02037374639573796,0.050739459214528125
-0.020373746395737972,0.05073945921452812
-0.020373746395737972,0.050739459214528125
-0.020373746395737958,0.05073945921452811
-0.020373746395737975,0.05073945921452812
-0.02037374639573795,0.05073945921452809
-0.02037374639573796,0.050739459214528125
-0.02037374639573797,0.050739459214528125
-0.020373746395737958,0.05073945921452811
-0.02037374639573796,0.05073945921452811
-0.02037374639573796,0.05073945921452812
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.0507394592145281
-0.02037374639573796,0.05073945921452811
-0.020373746395737986,0.05073945921452812
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.020373746395737944,0.0507394592145281
-0.020373746395737958,0.05073945921452812
-0.020373746395737965,0.05073945921452813
-0.020373746395737944,0.0507394592145281
-0.02037374639573798,0.05073945921452812
-0.020373746395737972,0.050739459214528125
-0.020373746395737944,0.0507394592145281
-0.020373746395737958,0.05073945921452812
-0.02037374639573798,0.05073945921452812
-0.020373746395737958,0.05073945921452811
-0.020373746395737982,0.05073945921452812
-0.02037374639573797,0.050739459214528125
-0.020373746395737947,0.0507394592145281
-0.02037374639573797,0.050739459214528125
-0.020373746395737972,0.050739459214528125
-0.020373746395737972,0.05073945921452813
-0.020373746395737958,0.05073945921452811
-0.02037374639573796,0.05073945921452811
-0.020373746395737947,0.0507394592145281
-0.02037374639573796,0.05073945921452811
-0.020373746395737972,0.05073945921452812
-0.020373746395737975,0.05073945921452812
-0.020373746395737947,0.0507394592145281
-0.020373746395737947,0.05073945921452811
-0.020373746395737944,0.0507394592145281
-0.020373746395737975,0.05073945921452812
-0.020373746395737975,0.05073945921452812
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.05073945921452812
-0.020373746395737947,0.0507394592145281
-0.020373746395737965,0.05073945921452811
-0.020373746395737958,0.0507394592145281
-0.020373746395737958,0.05073945921452811
-0.020373746395737944,0.0507394592145281
-0.020373746395737947,0.0507394592145281
-0.020373746395737975,0.05073945921452811
-0.020373746395737958,0.05073945921452812
-0.02037374639573798,0.05073945921452812
-0.020373746395737972,0.05073945921452812
-0.02037374639573796,0.0507394592145281
-0.02037374639573798,0.05073945921452812
-0.020373746395737958,0.05073945921452811
-0.02037374639573796,0.05073945921452811
-0.020373746395737965,0.05073945921452811
-0.020373746395737947,0.0507394592145281
-0.020373746395737958,0.0507394592145281
-0.020373746395737944,0.0507394592145281
-0.020373746395737975,0.05073945921452812
-0.020373746395737944,0.0507394592145281
-0.02037374639573798,0.05073945921452812
-0.02037374639573796,0.05073945921452812
-0.020373746395737975,0.05073945921452812
-0.020373746395737986,0.050739459214528146
-0.020373746395737954,0.05073945921452812
-0.020373746395737958,0.05073945921452811
-0.020373746395737972,0.050739459214528125
-0.020373746395737965,0.05073945921452811
-0.020373746395737958,0.05073945921452812
-0.02037374639573797,0.050739459214528125
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.020373746395737975,0.05073945921452812
-0.02037374639573796,0.05073945921452811
-0.02037374639573796,0.0507394592145281
-0.02037374639573795,0.05073945921452809
-0.020373746395737972,0.05073945921452813
-0.020373746395737958,0.05073945921452812
-0.020373746395737972,0.050739459214528125
-0.020373746395737947,0.05073945921452809
-0.02037374639573796,0.0507394592145281
-0.020373746395737958,0.05073945921452812
-0.020373746395737972,0.050739459214528125
-0.020373746395737958,0.05073945921452812
-0.02037374639573796,0.05073945921452811
-0.020373746395737958,0.05073945921452812
-0.020373746395737944,0.05073945921452811
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.050739459214528125
-0.020373746395737947,0.05073945921452809
-0.020373746395737958,0.050739459214528125
-0.020373746395737944,0.0507394592145281
-0.020373746395737965,0.05073945921452814
-0.020373746395737972,0.05073945921452813
-0.020373746395737972,0.050739459214528125
-0.020373746395737958,0.0507394592145281
-0.020373746395737944,0.0507394592145281
-0.020373746395737958,0.0507394592145281
-0.020373746395737958,0.05073945921452811
-0.02037374639573796,0.05073945921452811
-0.020373746395737958,0.05073945921452812
-0.020373746395737975,0.050739459214528125
-0.02037374639573796,0.0507394592145281
-0.020373746395737965,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.02037374639573796,0.05073945921452811
-0.020373746395737972,0.050739459214528125
-0.020373746395737965,0.0507394592145281
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.05073945921452812
-0.020373746395737944,0.0507394592145281
-0.02037374639573798,0.05073945921452812
-0.020373746395737958,0.050739459214528125
-0.02037374639573797,0.050739459214528125
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.05073945921452812
-0.02037374639573796,0.05073945921452811
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.0507394592145281
-0.020373746395737954,0.05073945921452812
-0.02037374639573796,0.05073945921452811
-0.020373746395737972,0.050739459214528125
-0.020373746395737958,0.05073945921452811
-0.020373746395737947,0.05073945921452809
-0.02037374639573795,0.05073945921452809
-0.02037374639573796,0.0507394592145281
-0.020373746395737944,0.05073945921452811
-0.02037374639573798,0.05073945921452812
-0.020373746395737958,0.05073945921452812
-0.02037374639573796,0.0507394592145281
-0.020373746395737958,0.0507394592145281
-0.020373746395737944,0.05073945921452811
-0.020373746395737958,0.05073945921452812
-0.020373746395737965,0.05073945921452811
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.0507394592145281
-0.020373746395737975,0.050739459214528125
-0.02037374639573795,0.05073945921452809
-0.020373746395737986,0.05073945921452813
-0.020373746395737944,0.0507394592145281
-0.020373746395737947,0.0507394592145281
-0.020373746395737972,0.05073945921452813
-0.020373746395737958,0.05073945921452812
-0.020373746395737947,0.05073945921452811
-0.020373746395737958,0.05073945921452812
-0.02037374639573796,0.05073945921452812
-0.020373746395737944,0.05073945921452811
-0.020373746395737972,0.05073945921452813
-0.020373746395737965,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.020373746395737972,0.05073945921452813
-0.020373746395737958,0.05073945921452811
-0.020373746395737947,0.0507394592145281
-0.02037374639573795,0.0507394592145281
-0.020373746395737944,0.0507394592145281
-0.020373746395737958,0.0507394592145281
-0.020373746395737947,0.0507394592145281
-0.020373746395737947,0.05073945921452811
-0.02037374639573796,0.0507394592145281
-0.020373746395737958,0.05073945921452811
-0.02037374639573798,0.05073945921452812
-0.020373746395737958,0.05073945921452812
-0.02037374639573796,0.05073945921452811
-0.02037374639573798,0.05073945921452812
-0.02037374639573796,0.05073945921452811
-0.02037374639573797,0.050739459214528125
-0.020373746395737982,0.05073945921452812
-0.020373746395737944,0.05073945921452811
-0.020373746395737972,0.050739459214528125
-0.020373746395737947,0.0507394592145281
-0.020373746395737958,0.050739459214528125
-0.020373746395737975,0.05073945921452812
-0.020373746395737944,0.0507394592145281
-0.020373746395737975,0.05073945921452812
-0.020373746395737972,0.050739459214528125
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.020373746395737975,0.05073945921452811
-0.020373746395737954,0.05073945921452812
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.050739459214528125
-0.02037374639573795,0.0507394592145281
-0.020373746395737958,0.05073945921452812
-0.02037374639573796,0.0507394592145281
-0.02037374639573798,0.05073945921452812
-0.020373746395737965,0.0507394592145281
-0.020373746395737986,0.05073945921452813
-0.02037374639573797,0.050739459214528125
-0.020373746395737944,0.0507394592145281
-0.02037374639573797,0.050739459214528125
-0.02037374639573797,0.05073945921452814
-0.02037374639573798,0.05073945921452812
-0.020373746395737954,0.05073945921452812
-0.020373746395737958,0.0507394592145281
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.05073945921452812
-0.020373746395737982,0.05073945921452811
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.05073945921452812
-0.020373746395737944,0.05073945921452809
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.05073945921452812
-0.020373746395737947,0.0507394592145281
-0.02037374639573796,0.05073945921452811
-0.020373746395737972,0.05073945921452812
-0.020373746395737947,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.020373746395737972,0.05073945921452813
-0.020373746395737958,0.05073945921452811
-0.020373746395737972,0.050739459214528125
-0.020373746395737975,0.050739459214528125
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.050739459214528125
-0.020373746395737972,0.05073945921452812
-0.020373746395737958,0.05073945921452812
-0.020373746395737972,0.05073945921452813
-0.020373746395737972,0.05073945921452813
-0.020373746395737958,0.0507394592145281
-0.02037374639573796,0.05073945921452812
-0.020373746395737975,0.05073945921452812
-0.020373746395737954,0.05073945921452812
-0.020373746395737972,0.05073945921452813
-0.020373746395737972,0.05073945921452813
-0.020373746395737944,0.05073945921452811
-0.020373746395737972,0.050739459214528125
-0.020373746395737972,0.05073945921452813
-0.020373746395737947,0.05073945921452809
-0.02037374639573796,0.05073945921452812
-0.020373746395737965,0.05073945921452811
-0.020373746395737958,0.050739459214528125
-0.020373746395737958,0.05073945921452812
-0.020373746395737972,0.05073945921452812
-0.020373746395737947,0.05073945921452808
-0.02037374639573796,0.05073945921452811
-0.020373746395737965,0.0507394592145281
-0.020373746395737958,0.05073945921452812
-0.020373746395737965,0.0507394592145281
-0.020373746395737965,0.0507394592145281
-0.02037374639573794,0.05073945921452812
-0.020373746395737944,0.0507394592145281
-0.020373746395737965,0.0507394592145281
-0.020373746395737972,0.050739459214528125
-0.02037374639573798,0.05073945921452812
-0.020373746395737947,0.0507394592145281
-0.020373746395737972,0.05073945921452812
-0.020373746395737965,0.05073945921452811
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.05073945921452811
-0.020373746395737975,0.05073945921452812
-0.020373746395737958,0.05073945921452812
-0.02037374639573796,0.05073945921452811
-0.020373746395737972,0.050739459214528125
-0.02037374639573798,0.0507394592145281
-0.02037374639573796,0.05073945921452812
-0.020373746395737958,0.050739459214528125
-0.020373746395737947,0.0507394592145281
-0.020373746395737965,0.05073945921452814
-0.02037374639573796,0.05073945921452811
-0.020373746395737944,0.0507394592145281
-0.020373746395737958,0.0507394592145281
-0.02037374639573796,0.05073945921452811
-0.02037374639573796,0.05073945921452811
-0.020373746395737965,0.05073945921452814
-0.02037374639573796,0.05073945921452812
-0.020373746395737944,0.0507394592145281
-0.020373746395737958,0.05073945921452811
-0.02037374639573796,0.050739459214528125
-0.02037374639573798,0.05073945921452812
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.02037374639573794,0.05073945921452812
-0.020373746395737947,0.05073945921452811
-0.020373746395737947,0.0507394592145281
-0.02037374639573795,0.05073945921452809
-0.020373746395737972,0.050739459214528125
-0.020373746395737972,0.050739459214528125
-0.020373746395737965,0.0507394592145281
-0.02037374639573796,0.05073945921452811
-0.02037374639573796,0.05073945921452812
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.05073945921452812
-0.020373746395737947,0.0507394592145281
-0.020373746395737972,0.05073945921452813
-0.02037374639573796,0.05073945921452812
-0.020373746395737947,0.05073945921452809
-0.020373746395737944,0.0507394592145281
-0.020373746395737958,0.0507394592145281
-0.020373746395737958,0.05073945921452811
-0.02037374639573797,0.050739459214528125
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.050739459214528125
-0.020373746395737972,0.05073945921452814
-0.020373746395737965,0.05073945921452813
-0.020373746395737975,0.05073945921452812
-0.020373746395737958,0.05073945921452811
-0.02037374639573797,0.05073945921452813
-0.020373746395737947,0.05073945921452811
-0.020373746395737972,0.05073945921452813
-0.02037374639573798,0.05073945921452812
-0.020373746395737944,0.0507394592145281
-0.020373746395737944,0.0507394592145281
-0.020373746395737965,0.0507394592145281
-0.02037374639573797,0.050739459214528125
-0.020373746395737975,0.050739459214528125
-0.020373746395737958,0.05073945921452812
-0.02037374639573796,0.05073945921452812
-0.02037374639573796,0.05073945921452811
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.0507394592145281
-0.020373746395737975,0.05073945921452812
-0.020373746395737975,0.05073945921452812
-0.020373746395737944,0.0507394592145281
-0.02037374639573796,0.0507394592145281
-0.020373746395737972,0.050739459214528125
-0.020373746395737947,0.0507394592145281
-0.020373746395737972,0.05073945921452812
-0.020373746395737972,0.05073945921452813
-0.020373746395737947,0.0507394592145281
-0.020373746395737958,0.05073945921452812
-0.020373746395737972,0.05073945921452812
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.0507394592145281
-0.02037374639573796,0.05073945921452811
-0.020373746395737947,0.05073945921452808
-0.020373746395737975,0.050739459214528125
-0.020373746395737958,0.0507394592145281
-0.02037374639573796,0.05073945921452811
-0.02037374639573798,0.05073945921452812
-0.020373746395737944,0.0507394592145281
-0.020373746395737944,0.0507394592145281
-0.020373746395737972,0.050739459214528125
-0.020373746395737958,0.05073945921452812
-0.02037374639573797,0.0507394592145281
-0.020373746395737944,0.05073945921452811
-0.020373746395737944,0.05073945921452811
-0.020373746395737972,0.050739459214528125
-0.020373746395737947,0.05073945921452808
-0.020373746395737947,0.05073945921452808
-0.020373746395737937,0.05073945921452812
-0.02037374639573796,0.05073945921452811
-0.02037374639573796,0.0507394592145281
-0.020373746395737944,0.05073945921452811
-0.020373746395737944,0.0507394592145281
-0.02037374639573795,0.05073945921452809
-0.020373746395737958,0.050739459214528125
-0.02037374639573797,0.05073945921452814
-0.020373746395737958,0.050739459214528125
-0.020373746395737958,0.050739459214528125
-0.020373746395737944,0.0507394592145281
-0.020373746395737958,0.0507394592145281
-0.02037374639573797,0.050739459214528125
-0.020373746395737937,0.050739459214528077
-0.020373746395737944,0.05073945921452812
-0.020373746395737944,0.05073945921452811
-0.020373746395737947,0.05073945921452809
-0.020373746395737972,0.05073945921452812
-0.020373746395737972,0.05073945921452814
-0.020373746395737972,0.05073945921452813
-0.020373746395737944,0.05073945921452811
-0.02037374639573796,0.05073945921452811
-0.02037374639573796,0.0507394592145281
-0.020373746395737944,0.0507394592145281
-0.020373746395737947,0.0507394592145281
-0.02037374639573795,0.05073945921452809
-0.020373746395737958,0.05073945921452812
-0.02037374639573797,0.050739459214528125
-0.020373746395737958,0.05073945921452811
-0.02037374639573798,0.05073945921452812
-0.02037374639573794,0.05073945921452812
-0.020373746395737958,0.05073945921452812
-0.020373746395737986,0.05073945921452813
-0.020373746395737958,0.05073945921452812
-0.020373746395737965,0.0507394592145281
-0.020373746395737958,0.05073945921452811
-0.02037374639573796,0.050739459214528125
-0.020373746395737944,0.0507394592145281
-0.020373746395737958,0.05073945921452812
-0.020373746395737954,0.05073945921452812
-0.02037374639573796,0.05073945921452811
-0.02037374639573796,0.05073945921452811
-0.02037374639573798,0.05073945921452812
-0.020373746395737965,0.05073945921452809
-0.02037374639573796,0.05073945921452811
-0.02037374639573796,0.05073945921452811
-0.020373746395737972,0.05073945921452813
-0.020373746395737944,0.0507394592145281
-0.02037374639573796,0.0507394592145281
-0.020373746395737972,0.05073945921452814
-0.020373746395737937,0.050739459214528077
-0.020373746395737958,0.05073945921452812
-0.020373746395737947,0.0507394592145281
-0.020373746395737944,0.0507394592145281
-0.020373746395737972,0.0507394592145281
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.05073945921452812
-0.020373746395737944,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.020373746395737944,0.05073945921452811
-0.020373746395737982,0.05073945921452812
-0.020373746395737954,0.050739459214528125
-0.020373746395737944,0.0507394592145281
-0.020373746395737958,0.05073945921452811
-0.02037374639573795,0.05073945921452809
-0.020373746395737965,0.05073945921452811
-0.020373746395737958,0.05073945921452812
-0.02037374639573794,0.05073945921452812
-0.02037374639573796,0.0507394592145281
-0.020373746395737965,0.0507394592145281
-0.02037374639573795,0.0507394592145281
-0.020373746395737947,0.0507394592145281
-0.02037374639573796,0.05073945921452811
-0.020373746395737965,0.05073945921452808
-0.02037374639573797,0.05073945921452814
-0.020373746395737958,0.05073945921452813
-0.020373746395737947,0.0507394592145281
-0.02037374639573796,0.05073945921452812
-0.020373746395737958,0.0507394592145281
-0.020373746395737947,0.0507394592145281
-0.02037374639573797,0.05073945921452814
-0.020373746395737958,0.05073945921452812
-0.02037374639573796,0.05073945921452812
-0.020373746395737965,0.0507394592145281
-0.020373746395737937,0.050739459214528077
-0.02037374639573796,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.02037374639573796,0.05073945921452811
-0.020373746395737965,0.05073945921452811
-0.020373746395737972,0.05073945921452813
-0.020373746395737958,0.050739459214528125
-0.020373746395737947,0.0507394592145281
-0.020373746395737944,0.0507394592145281
-0.02037374639573796,0.050739459214528125
-0.020373746395737958,0.05073945921452812
-0.02037374639573796,0.05073945921452812
-0.02037374639573796,0.050739459214528125
-0.020373746395737958,0.05073945921452812
-0.020373746395737954,0.05073945921452812
-0.020373746395737947,0.05073945921452808
-0.020373746395737958,0.0507394592145281
-0.02037374639573796,0.0507394592145281
-0.02037374639573796,0.05073945921452811
-0.020373746395737965,0.05073945921452811
-0.02037374639573798,0.05073945921452812
-0.020373746395737972,0.05073945921452813
-0.020373746395737944,0.05073945921452811
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.050739459214528125
-0.020373746395737958,0.05073945921452811
-0.020373746395737972,0.050739459214528125
-0.020373746395737958,0.0507394592145281
-0.020373746395737958,0.050739459214528125
-0.020373746395737958,0.05073945921452811
-0.020373746395737944,0.0507394592145281
-0.020373746395737972,0.050739459214528125
-0.020373746395737944,0.0507394592145281
-0.02037374639573796,0.0507394592145281
-0.02037374639573793,0.05073945921452808
-0.020373746395737975,0.050739459214528125
-0.020373746395737975,0.05073945921452812
-0.02037374639573796,0.05073945921452811
-0.020373746395737958,0.0507394592145281
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.05073945921452811
-0.020373746395737965,0.0507394592145281
-0.020373746395737958,0.05073945921452812
-0.020373746395737947,0.0507394592145281
-0.020373746395737944,0.0507394592145281
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.0507394592145281
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.050739459214528125
-0.020373746395737944,0.050739459214528125
-0.020373746395737958,0.05073945921452812
-0.020373746395737944,0.0507394592145281
-0.020373746395737965,0.0507394592145281
-0.020373746395737972,0.050739459214528125
-0.020373746395737947,0.0507394592145281
-0.02037374639573798,0.05073945921452813
-0.020373746395737958,0.0507394592145281
-0.020373746395737958,0.0507394592145281
-0.02037374639573797,0.050739459214528125
-0.020373746395737958,0.05073945921452811
-0.020373746395737944,0.0507394592145281
-0.020373746395737975,0.050739459214528125
-0.020373746395737958,0.05073945921452813
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.020373746395737965,0.0507394592145281
-0.020373746395737958,0.050739459214528125
-0.02037374639573796,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.020373746395737947,0.0507394592145281
-0.020373746395737944,0.0507394592145281
-0.020373746395737958,0.0507394592145281
-0.02037374639573797,0.05073945921452813
-0.020373746395737972,0.05073945921452813
-0.020373746395737972,0.05073945921452813
-0.020373746395737972,0.05073945921452813
-0.020373746395737972,0.05073945921452812
-0.020373746395737975,0.05073945921452812
-0.020373746395737958,0.05073945921452812
-0.020373746395737944,0.05073945921452811
-0.020373746395737947,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.050739459214528125
-0.020373746395737986,0.050739459214528146
-0.020373746395737944,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.02037374639573798,0.05073945921452815
-0.020373746395737944,0.05073945921452811
-0.020373746395737986,0.050739459214528146
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.05073945921452812
-0.020373746395737947,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.02037374639573796,0.0507394592145281
-0.020373746395737972,0.05073945921452813
-0.020373746395737982,0.05073945921452812
-0.020373746395737958,0.050739459214528125
-0.02037374639573795,0.05073945921452809
-0.02037374639573796,0.05073945921452811
-0.02037374639573795,0.05073945921452808
-0.020373746395737965,0.05073945921452811
-0.020373746395737958,0.050739459214528125
-0.02037374639573797,0.05073945921452814
-0.02037374639573797,0.05073945921452814
-0.02037374639573796,0.05073945921452811
-0.02037374639573796,0.05073945921452811
-0.020373746395737947,0.0507394592145281
-0.020373746395737958,0.0507394592145281
-0.020373746395737958,0.05073945921452812
-0.020373746395737972,0.050739459214528125
-0.020373746395737965,0.05073945921452814
-0.020373746395737944,0.0507394592145281
-0.020373746395737944,0.05073945921452811
-0.020373746395737975,0.05073945921452812
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.05073945921452811
-0.020373746395737944,0.05073945921452811
-0.020373746395737944,0.05073945921452812
-0.02037374639573796,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.05073945921452812
-0.020373746395737944,0.0507394592145281
-0.02037374639573795,0.0507394592145281
-0.020373746395737958,0.05073945921452811
-0.02037374639573794,0.05073945921452812
-0.020373746395737965,0.0507394592145281
-0.020373746395737944,0.05073945921452809
-0.020373746395737958,0.050739459214528125
-0.020373746395737947,0.05073945921452811
-0.020373746395737958,0.05073945921452812
-0.020373746395737986,0.050739459214528146
-0.02037374639573796,0.05073945921452811
-0.020373746395737958,0.0507394592145281
-0.020373746395737958,0.050739459214528125
-0.02037374639573796,0.05073945921452811
-0.020373746395737972,0.050739459214528125
-0.020373746395737972,0.050739459214528125
-0.020373746395737975,0.05073945921452812
-0.020373746395737947,0.05073945921452811
-0.020373746395737958,0.05073945921452812
-0.02037374639573796,0.05073945921452811
-0.02037374639573795,0.05073945921452809
-0.020373746395737958,0.050739459214528125
-0.020373746395737958,0.05073945921452812
-0.02037374639573796,0.0507394592145281
-0.020373746395737972,0.05073945921452813
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.0507394592145281
-0.020373746395737958,0.05073945921452812
-0.020373746395737965,0.05073945921452812
-0.02037374639573796,0.05073945921452812
-0.020373746395737965,0.0507394592145281
-0.020373746395737958,0.05073945921452811
-0.020373746395737954,0.05073945921452811
-0.02037374639573796,0.05073945921452811
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.05073945921452809
-0.02037374639573796,0.05073945921452811
-0.02037374639573796,0.05073945921452812
-0.02037374639573796,0.050739459214528125
-0.020373746395737958,0.05073945921452812
-0.02037374639573795,0.0507394592145281
-0.020373746395737958,0.0507394592145281
-0.02037374639573796,0.050739459214528125
-0.02037374639573796,0.05073945921452812
-0.02037374639573796,0.05073945921452812
-0.020373746395737958,0.05073945921452811
-0.020373746395737965,0.050739459214528125
-0.020373746395737958,0.050739459214528125
-0.020373746395737958,0.05073945921452811
-0.020373746395737965,0.050739459214528125
-0.020373746395737958,0.050739459214528125
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.0507394592145281
-0.020373746395737958,0.05073945921452811
-0.02037374639573797,0.050739459214528125
-0.02037374639573796,0.05073945921452812
-0.02037374639573796,0.050739459214528125
-0.020373746395737965,0.05073945921452812
-0.020373746395737965,0.0507394592145281
-0.020373746395737965,0.05073945921452812
-0.02037374639573797,0.05073945921452812
-0.020373746395737958,0.0507394592145281
-0.02037374639573795,0.0507394592145281
-0.020373746395737965,0.0507394592145281
-0.02037374639573796,0.05073945921452812
-0.020373746395737972,0.050739459214528125
-0.020373746395737965,0.0507394592145281
-0.020373746395737975,0.05073945921452812
-0.020373746395737972,0.050739459214528125
-0.020373746395737972,0.050739459214528125
-0.02037374639573796,0.05073945921452812
-0.020373746395737944,0.05073945921452811
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.020373746395737947,0.05073945921452808
-0.020373746395737947,0.0507394592145281
-0.020373746395737975,0.050739459214528125
-0.020373746395737972,0.05073945921452813
-0.02037374639573795,0.05073945921452808
-0.020373746395737965,0.05073945921452811
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.05073945921452812
-0.02037374639573797,0.050739459214528125
-0.020373746395737975,0.050739459214528125
-0.020373746395737954,0.050739459214528125
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.05073945921452811
-0.020373746395737947,0.05073945921452809
-0.020373746395737965,0.05073945921452813
-0.020373746395737947,0.0507394592145281
-0.020373746395737958,0.05073945921452812
-0.020373746395737972,0.05073945921452812
-0.020373746395737958,0.050739459214528125
-0.020373746395737975,0.05073945921452812
-0.020373746395737958,0.050739459214528125
-0.020373746395737944,0.0507394592145281
-0.020373746395737975,0.05073945921452812
-0.020373746395737958,0.0507394592145281
-0.020373746395737972,0.050739459214528125
-0.020373746395737958,0.050739459214528125
-0.02037374639573796,0.05073945921452811
-0.02037374639573798,0.0507394592145281
-0.020373746395737972,0.050739459214528125
-0.020373746395737972,0.05073945921452813
-0.020373746395737965,0.05073945921452811
-0.020373746395737965,0.0507394592145281
-0.02037374639573795,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.020373746395737972,0.050739459214528125
-0.020373746395737944,0.0507394592145281
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.05073945921452812
-0.02037374639573795,0.05073945921452809
-0.020373746395737972,0.05073945921452814
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.050739459214528125
-0.02037374639573795,0.05073945921452809
-0.020373746395737947,0.05073945921452808
-0.02037374639573796,0.05073945921452811
-0.02037374639573796,0.05073945921452811
-0.02037374639573798,0.05073945921452812
-0.02037374639573795,0.0507394592145281
-0.020373746395737947,0.05073945921452809
-0.02037374639573797,0.05073945921452814
-0.020373746395737958,0.050739459214528125
-0.020373746395737947,0.05073945921452808
-0.020373746395737958,0.05073945921452811
-0.02037374639573796,0.05073945921452811
-0.02037374639573797,0.050739459214528125
-0.020373746395737944,0.05073945921452811
-0.020373746395737972,0.050739459214528125
-0.020373746395737965,0.05073945921452811
-0.020373746395737972,0.050739459214528125
-0.020373746395737975,0.050739459214528125
-0.020373746395737947,0.05073945921452809
-0.020373746395737947,0.0507394592145281
-0.02037374639573796,0.05073945921452811
-0.020373746395737958,0.0507394592145281
-0.020373746395737958,0.05073945921452812
-0.02037374639573796,0.05073945921452812
-0.020373746395737958,0.05073945921452811
-0.020373746395737947,0.05073945921452811
-0.020373746395737975,0.050739459214528125
-0.02037374639573798,0.05073945921452812
-0.020373746395737958,0.0507394592145281
-0.020373746395737965,0.05073945921452811
-0.020373746395737944,0.0507394592145281
-0.020373746395737972,0.05073945921452812
-0.020373746395737958,0.050739459214528125
-0.020373746395737954,0.05073945921452812
-0.020373746395737972,0.05073945921452814
-0.020373746395737972,0.050739459214528146
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.05073945921452811
-0.020373746395737975,0.05073945921452812
-0.020373746395737958,0.05073945921452812
-0.020373746395737972,0.05073945921452813
-0.02037374639573795,0.05073945921452809
-0.020373746395737972,0.050739459214528125
-0.020373746395737986,0.05073945921452814
-0.020373746395737958,0.050739459214528125
-0.02037374639573796,0.0507394592145281
-0.020373746395737944,0.0507394592145281
-0.020373746395737958,0.050739459214528125
-0.020373746395737972,0.05073945921452814
-0.020373746395737958,0.050739459214528125
-0.020373746395737947,0.05073945921452809
-0.020373746395737958,0.05073945921452811
-0.020373746395737947,0.05073945921452811
-0.02037374639573796,0.05073945921452811
-0.02037374639573797,0.05073945921452814
-0.020373746395737965,0.05073945921452808
-0.020373746395737958,0.050739459214528125
-0.020373746395737975,0.05073945921452812
-0.020373746395737944,0.0507394592145281
-0.02037374639573796,0.05073945921452811
-0.02037374639573796,0.05073945921452812
-0.020373746395737958,0.05073945921452812
-0.020373746395737972,0.05073945921452813
-0.020373746395737954,0.05073945921452812
-0.020373746395737958,0.05073945921452812
-0.02037374639573798,0.05073945921452812
-0.020373746395737954,0.05073945921452813
-0.020373746395737958,0.050739459214528125
-0.02037374639573798,0.05073945921452812
-0.020373746395737944,0.0507394592145281
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.050739459214528125
-0.02037374639573796,0.05073945921452811
-0.02037374639573796,0.05073945921452811
-0.020373746395737972,0.050739459214528125
-0.020373746395737958,0.05073945921452811
-0.020373746395737965,0.05073945921452813
-0.02037374639573796,0.05073945921452812
-0.020373746395737965,0.05073945921452811
-0.020373746395737975,0.05073945921452812
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.050739459214528125
-0.02037374639573795,0.05073945921452809
-0.020373746395737944,0.0507394592145281
-0.020373746395737958,0.0507394592145281
-0.02037374639573796,0.05073945921452812
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.05073945921452811
-0.020373746395737972,0.050739459214528125
-0.020373746395737958,0.050739459214528125
-0.020373746395737958,0.05073945921452811
-0.020373746395737975,0.05073945921452812
-0.020373746395737947,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.020373746395737972,0.05073945921452813
-0.020373746395737958,0.05073945921452811
-0.020373746395737972,0.050739459214528125
-0.020373746395737958,0.05073945921452811
-0.020373746395737944,0.0507394592145281
-0.02037374639573798,0.05073945921452812
-0.020373746395737944,0.05073945921452811
-0.020373746395737972,0.05073945921452813
-0.020373746395737958,0.05073945921452812
-0.020373746395737944,0.0507394592145281
-0.020373746395737972,0.05073945921452813
-0.020373746395737944,0.05073945921452811
-0.020373746395737958,0.050739459214528125
-0.020373746395737975,0.05073945921452812
-0.02037374639573796,0.05073945921452808
-0.020373746395737944,0.05073945921452811
-0.020373746395737944,0.0507394592145281
-0.020373746395737947,0.05073945921452808
-0.020373746395737958,0.0507394592145281
-0.020373746395737958,0.050739459214528125
-0.020373746395737958,0.050739459214528125
-0.020373746395737965,0.050739459214528146
-0.020373746395737958,0.0507394592145281
-0.020373746395737944,0.05073945921452812
-0.020373746395737965,0.05073945921452814
-0.020373746395737958,0.0507394592145281
-0.020373746395737944,0.0507394592145281
-0.020373746395737975,0.05073945921452812
-0.020373746395737972,0.05073945921452812
-0.020373746395737944,0.0507394592145281
-0.020373746395737958,0.05073945921452811
-0.02037374639573796,0.05073945921452812
-0.020373746395737972,0.05073945921452813
-0.020373746395737958,0.05073945921452812
-0.020373746395737975,0.05073945921452812
-0.02037374639573798,0.05073945921452812
-0.020373746395737958,0.05073945921452812
-0.02037374639573798,0.05073945921452812
-0.020373746395737975,0.050739459214528125
-0.020373746395737975,0.050739459214528125
-0.020373746395737975,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.020373746395737972,0.050739459214528125
-0.020373746395737965,0.05073945921452811
-0.020373746395737965,0.05073945921452814
-0.020373746395737958,0.050739459214528125
-0.020373746395737958,0.05073945921452811
-0.020373746395737944,0.05073945921452811
-0.020373746395737958,0.050739459214528125
-0.02037374639573797,0.05073945921452814
-0.020373746395737958,0.05073945921452811
-0.020373746395737972,0.05073945921452813
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.02037374639573796,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.0507394592145281
-0.020373746395737947,0.05073945921452811
-0.020373746395737965,0.05073945921452813
-0.020373746395737944,0.0507394592145281
-0.02037374639573796,0.05073945921452811
-0.020373746395737972,0.050739459214528125
-0.02037374639573795,0.05073945921452808
-0.02037374639573796,0.05073945921452812
-0.020373746395737975,0.050739459214528125
-0.020373746395737958,0.05073945921452811
-0.020373746395737972,0.05073945921452812
-0.02037374639573796,0.0507394592145281
-0.02037374639573796,0.0507394592145281
-0.020373746395737965,0.05073945921452809
-0.020373746395737958,0.050739459214528125
-0.020373746395737958,0.05073945921452812
-0.020373746395737975,0.05073945921452812
-0.020373746395737986,0.05073945921452814
-0.020373746395737944,0.0507394592145281
-0.020373746395737958,0.05073945921452812
-0.020373746395737965,0.0507394592145281
-0.020373746395737947,0.05073945921452811
-0.020373746395737972,0.050739459214528125
-0.020373746395737982,0.05073945921452812
-0.020373746395737958,0.05073945921452811
-0.02037374639573796,0.05073945921452812
-0.02037374639573796,0.0507394592145281
-0.020373746395737958,0.05073945921452812
-0.020373746395737972,0.05073945921452814
-0.02037374639573798,0.05073945921452812
-0.020373746395737944,0.0507394592145281
-0.02037374639573797,0.050739459214528125
-0.020373746395737972,0.05073945921452813
-0.02037374639573797,0.050739459214528125
-0.02037374639573796,0.05073945921452811
-0.020373746395737958,0.0507394592145281
-0.020373746395737944,0.05073945921452809
-0.02037374639573795,0.05073945921452809
-0.020373746395737947,0.05073945921452811
-0.02037374639573796,0.05073945921452811
-0.02037374639573796,0.05073945921452812
-0.02037374639573796,0.05073945921452811
-0.020373746395737947,0.05073945921452811
-0.020373746395737965,0.05073945921452814
-0.020373746395737944,0.05073945921452811
-0.020373746395737958,0.050739459214528125
-0.020373746395737954,0.05073945921452812
-0.020373746395737965,0.050739459214528146
-0.020373746395737965,0.05073945921452814
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.05073945921452812
-0.020373746395737972,0.050739459214528125
-0.020373746395737972,0.050739459214528125
-0.020373746395737937,0.05073945921452809
-0.02037374639573796,0.050739459214528125
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.05073945921452812
-0.020373746395737975,0.050739459214528125
-0.020373746395737958,0.05073945921452812
-0.020373746395737975,0.05073945921452812
-0.020373746395737958,0.0507394592145281
-0.020373746395737958,0.05073945921452812
-0.020373746395737954,0.05073945921452813
-0.02037374639573798,0.05073945921452812
-0.020373746395737958,0.050739459214528125
-0.020373746395737958,0.050739459214528125
-0.020373746395737944,0.0507394592145281
-0.020373746395737947,0.0507394592145281
-0.020373746395737947,0.05073945921452808
-0.020373746395737944,0.05073945921452811
-0.020373746395737958,0.050739459214528125
-0.020373746395737944,0.05073945921452811
-0.02037374639573797,0.050739459214528125
-0.020373746395737965,0.05073945921452814
-0.02037374639573798,0.05073945921452812
-0.020373746395737975,0.05073945921452812
-0.020373746395737947,0.05073945921452812
-0.020373746395737958,0.05073945921452811
-0.020373746395737947,0.0507394592145281
-0.020373746395737958,0.05073945921452811
-0.020373746395737972,0.05073945921452813
-0.020373746395737972,0.05073945921452813
-0.02037374639573797,0.050739459214528125
-0.020373746395737958,0.05073945921452811
-0.020373746395737944,0.05073945921452811
-0.020373746395737965,0.05073945921452811
-0.020373746395737958,0.0507394592145281
-0.02037374639573796,0.0507394592145281
-0.020373746395737965,0.0507394592145281
-0.020373746395737944,0.0507394592145281
-0.020373746395737944,0.0507394592145281
-0.02037374639573794,0.050739459214528125
-0.020373746395737972,0.050739459214528125
-0.020373746395737965,0.05073945921452811
-0.020373746395737947,0.05073945921452809
-0.020373746395737958,0.05073945921452812
-0.020373746395737954,0.05073945921452812
-0.020373746395737954,0.05073945921452812
-0.02037374639573796,0.05073945921452811
-0.020373746395737954,0.050739459214528125
-0.020373746395737944,0.0507394592145281
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.05073945921452811
-0.02037374639573796,0.0507394592145281
-0.020373746395737958,0.05073945921452811
-0.02037374639573798,0.05073945921452812
-0.020373746395737958,0.05073945921452812
-0.020373746395737937,0.05073945921452808
-0.020373746395737958,0.05073945921452811
-0.02037374639573798,0.05073945921452812
-0.020373746395737958,0.05073945921452811
-0.020373746395737975,0.050739459214528125
-0.02037374639573794,0.05073945921452807
-0.020373746395737958,0.05073945921452811
-0.020373746395737972,0.050739459214528125
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.05073945921452812
-0.020373746395737944,0.05073945921452811
-0.020373746395737975,0.050739459214528125
-0.02037374639573796,0.05073945921452812
-0.020373746395737958,0.050739459214528125
-0.02037374639573797,0.050739459214528125
-0.020373746395737965,0.05073945921452813
-0.02037374639573797,0.05073945921452814
-0.02037374639573796,0.05073945921452812
-0.02037374639573796,0.05073945921452811
-0.020373746395737965,0.0507394592145281
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.05073945921452812
-0.020373746395737975,0.05073945921452812
-0.02037374639573796,0.0507394592145281
-0.02037374639573796,0.05073945921452811
-0.020373746395737986,0.05073945921452813
-0.020373746395737944,0.0507394592145281
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.05073945921452813
-0.020373746395737958,0.05073945921452812
-0.02037374639573795,0.05073945921452808
-0.020373746395737944,0.0507394592145281
-0.020373746395737958,0.050739459214528125
-0.02037374639573794,0.05073945921452811
-0.020373746395737972,0.05073945921452814
-0.020373746395737954,0.05073945921452812
-0.020373746395737972,0.05073945921452813
-0.020373746395737944,0.05073945921452811
-0.020373746395737944,0.0507394592145281
-0.020373746395737958,0.05073945921452811
-0.020373746395737972,0.05073945921452813
-0.020373746395737958,0.05073945921452811
-0.02037374639573797,0.05073945921452812
-0.020373746395737972,0.05073945921452813
-0.02037374639573797,0.05073945921452813
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.02037374639573795,0.0507394592145281
-0.020373746395737958,0.05073945921452812
-0.02037374639573795,0.0507394592145281
-0.020373746395737958,0.05073945921452812
-0.020373746395737944,0.0507394592145281
-0.020373746395737958,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.02037374639573795,0.0507394592145281
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.050739459214528125
-0.020373746395737972,0.05073945921452813
-0.02037374639573797,0.050739459214528125
-0.020373746395737954,0.050739459214528125
-0.02037374639573795,0.0507394592145281
-0.020373746395737958,0.050739459214528125
-0.02037374639573796,0.05073945921452811
-0.020373746395737958,0.05073945921452812
-0.020373746395737975,0.050739459214528125
-0.020373746395737958,0.050739459214528125
-0.020373746395737972,0.050739459214528125
-0.02037374639573796,0.05073945921452809
-0.020373746395737947,0.05073945921452809
-0.020373746395737975,0.050739459214528125
-0.020373746395737958,0.050739459214528125
-0.02037374639573797,0.050739459214528125
-0.020373746395737958,0.050739459214528125
-0.020373746395737958,0.050739459214528125
-0.02037374639573796,0.05073945921452811
-0.020373746395737958,0.0507394592145281
-0.020373746395737958,0.05073945921452811
-0.020373746395737972,0.050739459214528125
-0.020373746395737944,0.0507394592145281
-0.020373746395737958,0.050739459214528125
-0.02037374639573796,0.0507394592145281
-0.020373746395737958,0.05073945921452812
-0.02037374639573795,0.05073945921452808
-0.020373746395737965,0.05073945921452809
-0.020373746395737958,0.05073945921452812
-0.020373746395737958,0.05073945921452812
-0.020373746395737954,0.05073945921452812
-0.020373746395737972,0.050739459214528125
-0.020373746395737958,0.05073945921452811
-0.020373746395737944,0.0507394592145281
-0.020373746395737958,0.05073945921452811
-0.020373746395737954,0.05073945921452812
-0.02037374639573798,0.05073945921452812
-0.020373746395737958,0.05073945921452811
-0.020373746395737972,0.050739459214528125
-0.02037374639573796,0.05073945921452811
-0.020373746395737954,0.05073945921452812
-0.020373746395737958,0.05073945921452811
-0.02037374639573796,0.05073945921452811
-0.020373746395737958,0.05073945921452811
-0.020373746395737972,0.05073945921452813
-0.020373746395737947,0.05073945921452809
-0.020373746395737965,0.0507394592145281
-0.02037374639573795,0.05073945921452809
-0.020373746395737958,0.05073945921452812
-0.020373746395737972,0.050739459214528125
-0.020373746395737958,0.050739459214528125
-0.020373746395737944,0.0507394592145281
-0.020373746395737947,0.05073945921452808
-0.02037374639573797,0.050739459214528125
-0.020373746395737947,0.05073945921452808
-0.020373746395737972,0.050739459214528125


==> figures/performance_plots/CVaR_-cvar_perto-True.csv <==
risk,return
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.16499801996701693,-0.013991089580050176
-0.13844835726761903,0.007656656079169272
-0.12362308409179072,0.02326489487319874
-0.1138567396665446,0.037078660252155976
-0.10575236260586855,0.04878755028868525
-0.10575236260586852,0.048787550288685304
-0.10179320840131545,0.054688942573485305
-0.05462051368571904,0.0562218964948623
-0.0482372046085141,0.06492650995662361
-0.04642699469469181,0.06555031649085377
-0.04239856796673619,0.0655888880023802
-0.04239856796673619,0.0655888880023802


==> figures/performance_plots/CVaR_std_perto-False.csv <==
risk,return
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.1049624316167105,-0.013991089580050176
0.09997514850298339,0.007656656079169272
0.10356176100554317,0.02326489487319874
0.10836778570989734,0.037078660252155976
0.1113215239788798,0.04878755028868525
0.11132152397887982,0.048787550288685304
0.11331545925166334,0.054688942573485305
0.08212809677535289,0.05130786113408854
0.08623372025289963,0.0562218964948623
0.08187278708896727,0.05606255999382972
0.09167453818026651,0.06492650995662361
0.08884027521312782,0.06373146442745145
0.08783217054907029,0.0633438806133389
0.09063204202041174,0.06555031649085377
0.07274209575469603,0.05288469455862076
0.07274209575469602,0.05288469455862074
0.0727420957546961,0.052884694558620805
0.07274209575469605,0.05288469455862076
0.07274209575469612,0.05288469455862081
0.07814640598321067,0.05712928826758049
0.08640330066165601,0.0655888880023802
0.08640330066165601,0.0655888880023802
0.08385907853664515,0.06449763029973268
0.07892389291831094,0.06172686959519117
0.07892389291831091,0.06172686959519116
0.0789238929183109,0.06172686959519116
0.07892389291831094,0.061726869595191164
0.07892389291831092,0.061726869595191164
0.07673387351994884,0.060868014122762854
0.07673387351994887,0.060868014122762854
0.07673387351994886,0.060868014122762854
0.07673387351994884,0.06086801412276285
0.07379169867321467,0.05863979391914661
0.07379169867321468,0.05863979391914661
0.07379169867321471,0.05863979391914662
0.07379169867321468,0.05863979391914661
0.07379169867321468,0.05863979391914661
0.07379169867321468,0.05863979391914661
0.07379169867321471,0.05863979391914662
0.07379169867321468,0.05863979391914661
0.07379169867321467,0.05863979391914661
0.07379169867321468,0.058639793919146616
0.06975517060630744,0.05536109765312587
0.06975517060630744,0.05536109765312587
0.06975517060630745,0.055361097653125885
0.06975517060630743,0.05536109765312585
0.06975517060630744,0.05536109765312587
0.06975517060630745,0.05536109765312588
0.06975517060630743,0.05536109765312585
0.06975517060630744,0.05536109765312587
0.06975517060630745,0.055361097653125885
0.06975517060630745,0.055361097653125885
0.06975517060630747,0.055361097653125906
0.06975517060630745,0.055361097653125885
0.06975517060630747,0.05536109765312589
0.06633192431662652,0.0545342583861202
0.0663319243166265,0.05453425838612019
0.06633192431662649,0.05453425838612018
0.06633192431662649,0.05453425838612017
0.06633192431662649,0.05453425838612018
0.0663319243166265,0.05453425838612018
0.06633192431662646,0.05453425838612016
0.06633192431662646,0.05453425838612016
0.06633192431662646,0.05453425838612016
0.06633192431662646,0.05453425838612016
0.06633192431662649,0.05453425838612018
0.06633192431662649,0.05453425838612019
0.06846329638579172,0.057058445607568675
0.06846329638579172,0.057058445607568675
0.0684632963857917,0.05705844560756866
0.0684632963857917,0.057058445607568654
0.06846329638579174,0.057058445607568675
0.06846329638579172,0.057058445607568675
0.0684632963857917,0.05705844560756866
0.06846329638579168,0.05705844560756865
0.06846329638579172,0.057058445607568675
0.06846329638579172,0.057058445607568675
0.06846329638579172,0.057058445607568675
0.0684632963857917,0.05705844560756866
0.06846329638579172,0.057058445607568675
0.0684632963857917,0.05705844560756866
0.06846329638579172,0.057058445607568675
0.06846329638579172,0.057058445607568675
0.0684632963857917,0.05705844560756866
0.06846329638579172,0.057058445607568675
0.0684632963857917,0.05705844560756866
0.0684632963857917,0.05705844560756866
0.06846329638579174,0.057058445607568675
0.06846329638579172,0.057058445607568675
0.0684632963857917,0.05705844560756866
0.06846329638579174,0.057058445607568675
0.06846329638579172,0.057058445607568675
0.0684632963857917,0.05705844560756866
0.0684632963857917,0.05705844560756866
0.06846329638579172,0.057058445607568675
0.0684632963857917,0.05705844560756866
0.06846329638579172,0.057058445607568675
0.0684632963857917,0.057058445607568654
0.06846329638579174,0.057058445607568675
0.06846329638579172,0.057058445607568675
0.0684632963857917,0.05705844560756866
0.0684632963857917,0.05705844560756866
0.0684632963857917,0.05705844560756866
0.06846329638579174,0.057058445607568675
0.06846329638579172,0.057058445607568675
0.06846329638579175,0.05705844560756869
0.06846329638579172,0.057058445607568675
0.06846329638579172,0.057058445607568675
0.0684632963857917,0.05705844560756866
0.06846329638579172,0.057058445607568675
0.06846329638579175,0.05705844560756869
0.06755009151342484,0.057104415604057976
0.06755009151342484,0.05710441560405798
0.06755009151342484,0.057104415604057976
0.06755009151342486,0.05710441560405799
0.06755009151342484,0.057104415604057976
0.06755009151342484,0.057104415604057976
0.06755009151342484,0.057104415604057976
0.06755009151342486,0.057104415604058
0.06755009151342484,0.057104415604057976
0.06755009151342484,0.057104415604057976
0.06755009151342484,0.057104415604057976
0.06755009151342486,0.05710441560405799
0.06755009151342486,0.05710441560405799
0.06755009151342486,0.057104415604058
0.06755009151342486,0.057104415604058
0.06755009151342484,0.057104415604057976
0.06755009151342481,0.05710441560405796
0.06755009151342484,0.057104415604057976
0.06755009151342484,0.057104415604057976
0.06755009151342484,0.057104415604057976
0.06755009151342486,0.05710441560405799
0.06755009151342481,0.05710441560405796
0.06755009151342484,0.05710441560405798
0.06755009151342484,0.057104415604057976
0.06755009151342486,0.057104415604058
0.06755009151342484,0.057104415604057976
0.06755009151342485,0.05710441560405798
0.06755009151342485,0.05710441560405798
0.06755009151342484,0.057104415604057976
0.06755009151342485,0.05710441560405798
0.06755009151342485,0.05710441560405798
0.06755009151342485,0.05710441560405799
0.06755009151342484,0.05710441560405798
0.06755009151342485,0.05710441560405797
0.06755009151342485,0.05710441560405798
0.06755009151342485,0.05710441560405798
0.06755009151342485,0.05710441560405798
0.06755009151342485,0.05710441560405798
0.06755009151342484,0.05710441560405798
0.06755009151342484,0.057104415604057976
0.06755009151342485,0.05710441560405799
0.06755009151342484,0.05710441560405797
0.06755009151342485,0.05710441560405799
0.06755009151342484,0.057104415604057976
0.06755009151342485,0.05710441560405799
0.06755009151342485,0.05710441560405798
0.06755009151342485,0.05710441560405798
0.06755009151342485,0.05710441560405798
0.06755009151342485,0.05710441560405798
0.06755009151342484,0.05710441560405798
0.06755009151342484,0.057104415604057976
0.06755009151342485,0.05710441560405798
0.06755009151342485,0.05710441560405798
0.06755009151342485,0.05710441560405798
0.06755009151342484,0.05710441560405798
0.06755009151342485,0.05710441560405798
0.06755009151342485,0.05710441560405798
0.06755009151342485,0.05710441560405799
0.06755009151342484,0.05710441560405798
0.06755009151342485,0.05710441560405798
0.06755009151342485,0.05710441560405799
0.06755009151342484,0.05710441560405798
0.06755009151342484,0.057104415604057976
0.06755009151342485,0.05710441560405798
0.06755009151342484,0.05710441560405798
0.06755009151342485,0.05710441560405798
0.06755009151342484,0.05710441560405798
0.06755009151342485,0.05710441560405798
0.06755009151342485,0.05710441560405798
0.06755009151342485,0.05710441560405798
0.06755009151342484,0.057104415604057976
0.06755009151342485,0.05710441560405797
0.06755009151342485,0.05710441560405798
0.06755009151342484,0.057104415604057976
0.06755009151342484,0.05710441560405797
0.06755009151342484,0.05710441560405798
0.06755009151342485,0.05710441560405799
0.06755009151342484,0.05710441560405798
0.06755009151342485,0.05710441560405798
0.06755009151342484,0.05710441560405798
0.06755009151342485,0.05710441560405798
0.06755009151342484,0.057104415604057976
0.06755009151342484,0.05710441560405798
0.06755009151342485,0.05710441560405799
0.06755009151342485,0.05710441560405798
0.06755009151342484,0.05710441560405798
0.06755009151342485,0.05710441560405798
0.06448126075195978,0.055025701026881556
0.06448126075195978,0.055025701026881556
0.06448126075195978,0.055025701026881556
0.06448126075195977,0.05502570102688155
0.06448126075195976,0.05502570102688154
0.06448126075195976,0.05502570102688155
0.06448126075195978,0.055025701026881556
0.0644812607519598,0.05502570102688157
0.06448126075195976,0.05502570102688155
0.06448126075195978,0.055025701026881556
0.06448126075195977,0.05502570102688155
0.06448126075195978,0.055025701026881556
0.06448126075195978,0.055025701026881556
0.06448126075195978,0.055025701026881556
0.0644812607519598,0.05502570102688157
0.06448126075195976,0.05502570102688155
0.06448126075195976,0.05502570102688154
0.06448126075195976,0.05502570102688154
0.06448126075195978,0.055025701026881556
0.0644812607519598,0.05502570102688157
0.06448126075195978,0.055025701026881556
0.06448126075195978,0.055025701026881556
0.06448126075195976,0.05502570102688155
0.06448126075195978,0.055025701026881556
0.0644812607519598,0.05502570102688156
0.06448126075195983,0.05502570102688158
0.06448126075195976,0.05502570102688155
0.0644812607519598,0.05502570102688157
0.06448126075195978,0.055025701026881556
0.06448126075195977,0.05502570102688154
0.06448126075195977,0.05502570102688154
0.06448126075195974,0.05502570102688155
0.06448126075195978,0.055025701026881556
0.06448126075195977,0.05502570102688154
0.06448126075195977,0.05502570102688154
0.06448126075195976,0.055025701026881556
0.06448126075195974,0.05502570102688155
0.06448126075195974,0.055025701026881535
0.06448126075195976,0.05502570102688155
0.06448126075195972,0.05502570102688152
0.06448126075195976,0.05502570102688155
0.06448126075195977,0.05502570102688154
0.06448126075195978,0.055025701026881556
0.06448126075195974,0.05502570102688155
0.06448126075195973,0.055025701026881535
0.06448126075195976,0.05502570102688155
0.06448126075195978,0.055025701026881556
0.06448126075195977,0.05502570102688156
0.06448126075195976,0.05502570102688155
0.06448126075195976,0.05502570102688155
0.06448126075195977,0.05502570102688156
0.06448126075195976,0.05502570102688154
0.06448126075195974,0.05502570102688155
0.06448126075195974,0.05502570102688155
0.0644812607519598,0.05502570102688156
0.06448126075195978,0.055025701026881556
0.06448126075195976,0.05502570102688155
0.06448126075195974,0.05502570102688155
0.06448126075195974,0.05502570102688155
0.06448126075195978,0.05502570102688157
0.06448126075195976,0.05502570102688155
0.06448126075195974,0.05502570102688155
0.06448126075195976,0.05502570102688155
0.06448126075195977,0.05502570102688154
0.06448126075195974,0.05502570102688154
0.06448126075195978,0.05502570102688157
0.06448126075195978,0.05502570102688157
0.06448126075195974,0.05502570102688154
0.06448126075195976,0.05502570102688155
0.06448126075195978,0.05502570102688155
0.06448126075195978,0.055025701026881556
0.06448126075195977,0.05502570102688154
0.06448126075195978,0.055025701026881556
0.06448126075195978,0.055025701026881556
0.06448126075195974,0.05502570102688155
0.06448126075195974,0.05502570102688155
0.06448126075195974,0.05502570102688155
0.06448126075195974,0.05502570102688154
0.06448126075195974,0.05502570102688154
0.06448126075195977,0.05502570102688155
0.06448126075195977,0.055025701026881556
0.06448126075195974,0.05502570102688155
0.0644812607519598,0.05502570102688156
0.06448126075195978,0.055025701026881556
0.06448126075195974,0.05502570102688155
0.06448126075195978,0.05502570102688157
0.06448126075195977,0.05502570102688155
0.06448126075195977,0.05502570102688154
0.06448126075195974,0.05502570102688155
0.06448126075195978,0.05502570102688157
0.0644812607519598,0.05502570102688157
0.06448126075195977,0.05502570102688156
0.06448126075195974,0.05502570102688155
0.06448126075195978,0.05502570102688156
0.06448126075195978,0.055025701026881556
0.06448126075195974,0.05502570102688154
0.06448126075195981,0.05502570102688158
0.06448126075195974,0.05502570102688155
0.06448126075195974,0.05502570102688154
0.06448126075195978,0.05502570102688155
0.06448126075195973,0.055025701026881535
0.06448126075195981,0.05502570102688156
0.06448126075195978,0.05502570102688155
0.06448126075195976,0.05502570102688155
0.06448126075195974,0.05502570102688154
0.0644812607519598,0.05502570102688157
0.06448126075195978,0.05502570102688155
0.06448126075195974,0.05502570102688154
0.06448126075195974,0.05502570102688155
0.06448126075195978,0.055025701026881556
0.06448126075195974,0.05502570102688155
0.06448126075195978,0.05502570102688155
0.06448126075195978,0.05502570102688157
0.06448126075195978,0.055025701026881556
0.0644812607519598,0.05502570102688156
0.06448126075195978,0.055025701026881556
0.06448126075195977,0.05502570102688156
0.06448126075195976,0.05502570102688155
0.06448126075195978,0.055025701026881556
0.0644812607519598,0.05502570102688156
0.06448126075195974,0.05502570102688155
0.06448126075195974,0.05502570102688155
0.06448126075195977,0.05502570102688156
0.06448126075195981,0.05502570102688157
0.06448126075195978,0.055025701026881556
0.06448126075195976,0.05502570102688155
0.06448126075195974,0.05502570102688155
0.06448126075195977,0.05502570102688156
0.06448126075195976,0.055025701026881556
0.06448126075195974,0.05502570102688154
0.0644812607519598,0.05502570102688156
0.06448126075195974,0.05502570102688155
0.06448126075195974,0.05502570102688155
0.06448126075195976,0.05502570102688155
0.06448126075195978,0.055025701026881556
0.06448126075195978,0.055025701026881556
0.06448126075195974,0.05502570102688155
0.0644812607519598,0.05502570102688156
0.06448126075195978,0.055025701026881556
0.06448126075195974,0.05502570102688155
0.06448126075195978,0.05502570102688157
0.06448126075195976,0.05502570102688155
0.06448126075195974,0.05502570102688155
0.06448126075195976,0.05502570102688155
0.06448126075195978,0.055025701026881556
0.06448126075195974,0.05502570102688155
0.06448126075195978,0.055025701026881556
0.06448126075195973,0.055025701026881535
0.06448126075195978,0.055025701026881556
0.06448126075195978,0.055025701026881556
0.06448126075195978,0.055025701026881556
0.06448126075195974,0.05502570102688154
0.06448126075195977,0.05502570102688156
0.06448126075195974,0.05502570102688154
0.06448126075195978,0.055025701026881556
0.06448126075195974,0.05502570102688155
0.06448126075195978,0.05502570102688157
0.06448126075195976,0.055025701026881556
0.06448126075195974,0.05502570102688155
0.06448126075195978,0.055025701026881556
0.06448126075195978,0.05502570102688157
0.06448126075195978,0.055025701026881556
0.06448126075195977,0.05502570102688154
0.06448126075195976,0.05502570102688155
0.0644812607519598,0.05502570102688156
0.06448126075195974,0.055025701026881535
0.06448126075195978,0.055025701026881556
0.06448126075195977,0.05502570102688155
0.06448126075195977,0.055025701026881556
0.06448126075195977,0.05502570102688154
0.06448126075195974,0.055025701026881535
0.06448126075195978,0.055025701026881556
0.06448126075195974,0.055025701026881535
0.06448126075195978,0.05502570102688157
0.06448126075195974,0.05502570102688155
0.0644812607519598,0.05502570102688157
0.06448126075195978,0.055025701026881556
0.0644812607519598,0.05502570102688157
0.06448126075195977,0.055025701026881556
0.06448126075195978,0.05502570102688157
0.06448126075195978,0.055025701026881556
0.06448126075195974,0.05502570102688155
0.06448126075195978,0.05502570102688157
0.06448126075195977,0.05502570102688156
0.06448126075195978,0.05502570102688157
0.06448126075195978,0.05502570102688156
0.06448126075195977,0.05502570102688155
0.06448126075195973,0.055025701026881535
0.06448126075195978,0.055025701026881556
0.06448126075195978,0.055025701026881556
0.06448126075195978,0.055025701026881556
0.06448126075195978,0.055025701026881556
0.06448126075195977,0.05502570102688155
0.06448126075195978,0.055025701026881556
0.06448126075195977,0.05502570102688155
0.06448126075195978,0.055025701026881556
0.06448126075195978,0.055025701026881556
0.06448126075195976,0.05502570102688155
0.06448126075195976,0.05502570102688155
0.06448126075195978,0.055025701026881556
0.0644812607519598,0.05502570102688157
0.06448126075195978,0.055025701026881556
0.06448126075195976,0.05502570102688155
0.06448126075195978,0.055025701026881556
0.0644812607519598,0.05502570102688157
0.0644812607519598,0.05502570102688157
0.06448126075195978,0.055025701026881556
0.06448126075195977,0.05502570102688155
0.06448126075195978,0.055025701026881556
0.06448126075195978,0.055025701026881556
0.06448126075195977,0.05502570102688155
0.06448126075195976,0.05502570102688155
0.06448126075195978,0.055025701026881556
0.06448126075195978,0.055025701026881556
0.06448126075195976,0.05502570102688154
0.06448126075195977,0.05502570102688155
0.06448126075195976,0.05502570102688155
0.0644812607519598,0.05502570102688157
0.06448126075195977,0.05502570102688155
0.06448126075195978,0.055025701026881556
0.05397700824749764,0.05073945921452812
0.05397700824749766,0.05073945921452812
0.053977008247497654,0.05073945921452812
0.053977008247497654,0.050739459214528125
0.05397700824749764,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.05073945921452812
0.053977008247497654,0.05073945921452812
0.05397700824749764,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749764,0.050739459214528125
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.050739459214528125
0.05397700824749764,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749764,0.05073945921452811
0.05397700824749765,0.05073945921452812
0.05397700824749765,0.05073945921452812
0.05397700824749765,0.05073945921452812
0.05397700824749765,0.05073945921452811
0.05397700824749764,0.0507394592145281
0.05397700824749763,0.05073945921452812
0.05397700824749765,0.05073945921452811
0.05397700824749764,0.0507394592145281
0.05397700824749766,0.05073945921452812
0.05397700824749765,0.05073945921452812
0.05397700824749765,0.050739459214528125
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749764,0.05073945921452812
0.05397700824749765,0.050739459214528125
0.05397700824749764,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749764,0.05073945921452811
0.05397700824749765,0.0507394592145281
0.05397700824749765,0.050739459214528125
0.05397700824749766,0.050739459214528125
0.05397700824749765,0.05073945921452812
0.05397700824749764,0.05073945921452812
0.05397700824749764,0.0507394592145281
0.05397700824749764,0.050739459214528125
0.05397700824749764,0.05073945921452811
0.05397700824749765,0.05073945921452812
0.05397700824749765,0.05073945921452812
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.050739459214528125
0.05397700824749765,0.05073945921452812
0.05397700824749763,0.050739459214528125
0.05397700824749764,0.05073945921452811
0.05397700824749765,0.05073945921452812
0.05397700824749764,0.05073945921452812
0.05397700824749765,0.0507394592145281
0.05397700824749765,0.05073945921452812
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.05073945921452812
0.05397700824749765,0.05073945921452812
0.05397700824749765,0.050739459214528125
0.05397700824749764,0.05073945921452812
0.05397700824749764,0.05073945921452812
0.05397700824749764,0.05073945921452811
0.05397700824749764,0.05073945921452811
0.05397700824749764,0.05073945921452811
0.05397700824749764,0.05073945921452811
0.05397700824749765,0.050739459214528125
0.05397700824749764,0.05073945921452812
0.05397700824749764,0.05073945921452811
0.05397700824749764,0.05073945921452809
0.05397700824749765,0.05073945921452812
0.05397700824749765,0.05073945921452812
0.05397700824749765,0.05073945921452812
0.05397700824749763,0.0507394592145281
0.05397700824749765,0.0507394592145281
0.05397700824749765,0.05073945921452812
0.05397700824749764,0.050739459214528125
0.05397700824749765,0.05073945921452812
0.05397700824749765,0.05073945921452813
0.05397700824749765,0.05073945921452812
0.05397700824749765,0.05073945921452812
0.05397700824749765,0.05073945921452812
0.05397700824749765,0.05073945921452812
0.05397700824749765,0.05073945921452812
0.05397700824749764,0.05073945921452812
0.05397700824749765,0.05073945921452812
0.05397700824749765,0.05073945921452811
0.05397700824749764,0.05073945921452812
0.05397700824749764,0.05073945921452811
0.05397700824749764,0.05073945921452812
0.05397700824749764,0.050739459214528125
0.05397700824749764,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.0507394592145281
0.05397700824749764,0.05073945921452812
0.05397700824749764,0.05073945921452811
0.05397700824749765,0.05073945921452812
0.05397700824749764,0.05073945921452811
0.05397700824749764,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.05073945921452812
0.05397700824749763,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749763,0.05073945921452811
0.05397700824749765,0.050739459214528125
0.05397700824749765,0.05073945921452812
0.05397700824749764,0.05073945921452811
0.05397700824749763,0.05073945921452811
0.05397700824749764,0.05073945921452811
0.05397700824749764,0.05073945921452812
0.05397700824749765,0.05073945921452812
0.05397700824749764,0.05073945921452812
0.05397700824749765,0.050739459214528125
0.05397700824749765,0.05073945921452812
0.05397700824749765,0.050739459214528125
0.05397700824749764,0.05073945921452811
0.05397700824749765,0.050739459214528125
0.05397700824749765,0.05073945921452811
0.05397700824749764,0.050739459214528125
0.05397700824749765,0.05073945921452812
0.05397700824749764,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.05073945921452812
0.05397700824749764,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749764,0.05073945921452811
0.05397700824749764,0.05073945921452812
0.05397700824749765,0.05073945921452812
0.05397700824749765,0.05073945921452812
0.05397700824749765,0.05073945921452812
0.05397700824749763,0.0507394592145281
0.05397700824749764,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749764,0.05073945921452812
0.05397700824749764,0.05073945921452812
0.05397700824749765,0.05073945921452812
0.05397700824749765,0.05073945921452812
0.05397700824749765,0.05073945921452812
0.05397700824749765,0.0507394592145281
0.05397700824749765,0.05073945921452812
0.05397700824749763,0.05073945921452809
0.05397700824749765,0.050739459214528125
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.053977008247497654,0.05073945921452812
0.05397700824749765,0.050739459214528125
0.05397700824749764,0.05073945921452811
0.053977008247497654,0.05073945921452812
0.05397700824749765,0.05073945921452812
0.05397700824749763,0.0507394592145281
0.05397700824749765,0.05073945921452811
0.05397700824749764,0.05073945921452811
0.05397700824749765,0.05073945921452812
0.05397700824749765,0.05073945921452812
0.05397700824749765,0.05073945921452812
0.05397700824749765,0.05073945921452811
0.05397700824749764,0.05073945921452811
0.05397700824749764,0.05073945921452811
0.053977008247497654,0.050739459214528125
0.05397700824749765,0.05073945921452812
0.05397700824749765,0.05073945921452812
0.05397700824749765,0.05073945921452812
0.05397700824749765,0.05073945921452812
0.05397700824749765,0.05073945921452812
0.05397700824749765,0.05073945921452812
0.05397700824749764,0.05073945921452811
0.05397700824749763,0.05073945921452809
0.05397700824749765,0.05073945921452812
0.05397700824749764,0.050739459214528125
0.05397700824749765,0.05073945921452812
0.05397700824749764,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749764,0.0507394592145281
0.05397700824749765,0.050739459214528125
0.05397700824749765,0.05073945921452812
0.05397700824749765,0.05073945921452812
0.05397700824749764,0.05073945921452811
0.05397700824749765,0.05073945921452812
0.05397700824749765,0.05073945921452812
0.05397700824749763,0.05073945921452811
0.05397700824749765,0.0507394592145281
0.05397700824749767,0.05073945921452812
0.053977008247497654,0.05073945921452812
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.05073945921452812
0.053977008247497654,0.05073945921452812
0.05397700824749765,0.05073945921452812
0.05397700824749765,0.05073945921452811
0.053977008247497654,0.050739459214528125
0.05397700824749765,0.05073945921452812
0.053977008247497654,0.05073945921452812
0.05397700824749764,0.05073945921452812
0.053977008247497654,0.05073945921452812
0.05397700824749767,0.050739459214528125
0.05397700824749765,0.05073945921452812
0.05397700824749765,0.0507394592145281
0.05397700824749766,0.05073945921452812
0.05397700824749765,0.0507394592145281
0.05397700824749766,0.05073945921452812
0.05397700824749765,0.05073945921452812
0.05397700824749765,0.05073945921452812
0.05397700824749765,0.0507394592145281
0.053977008247497654,0.050739459214528125
0.053977008247497654,0.05073945921452812
0.05397700824749765,0.05073945921452811
0.05397700824749764,0.05073945921452812
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.053977008247497654,0.05073945921452812
0.053977008247497654,0.05073945921452812
0.05397700824749765,0.05073945921452811
0.053977008247497654,0.05073945921452812
0.05397700824749765,0.05073945921452812
0.05397700824749767,0.05073945921452812
0.05397700824749764,0.05073945921452812
0.05397700824749764,0.05073945921452811
0.05397700824749765,0.05073945921452812
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749762,0.05073945921452811
0.05397700824749767,0.050739459214528125
0.053977008247497626,0.05073945921452809
0.05397700824749767,0.05073945921452813
0.05397700824749765,0.05073945921452812
0.05397700824749762,0.0507394592145281
0.05397700824749767,0.05073945921452812
0.05397700824749765,0.050739459214528125
0.05397700824749767,0.05073945921452812
0.05397700824749765,0.05073945921452811
0.053977008247497606,0.050739459214528077
0.05397700824749766,0.05073945921452812
0.05397700824749765,0.05073945921452813
0.05397700824749765,0.05073945921452812
0.05397700824749767,0.05073945921452814
0.05397700824749767,0.050739459214528125
0.05397700824749764,0.0507394592145281
0.05397700824749762,0.0507394592145281
0.05397700824749764,0.050739459214528125
0.05397700824749767,0.050739459214528125
0.05397700824749761,0.05073945921452812
0.05397700824749769,0.05073945921452813
0.05397700824749764,0.0507394592145281
0.05397700824749765,0.05073945921452811
0.05397700824749764,0.05073945921452812
0.05397700824749765,0.05073945921452811
0.05397700824749767,0.05073945921452812
0.05397700824749767,0.05073945921452812
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749764,0.050739459214528125
0.05397700824749767,0.050739459214528125
0.05397700824749767,0.050739459214528125
0.05397700824749765,0.050739459214528125
0.05397700824749762,0.05073945921452811
0.05397700824749763,0.050739459214528125
0.05397700824749767,0.05073945921452812
0.05397700824749765,0.05073945921452811
0.05397700824749762,0.0507394592145281
0.05397700824749764,0.0507394592145281
0.05397700824749763,0.05073945921452811
0.053977008247497654,0.0507394592145281
0.05397700824749765,0.05073945921452812
0.05397700824749763,0.050739459214528077
0.05397700824749762,0.0507394592145281
0.05397700824749763,0.05073945921452812
0.05397700824749765,0.0507394592145281
0.05397700824749762,0.05073945921452811
0.05397700824749764,0.0507394592145281
0.05397700824749765,0.05073945921452811
0.05397700824749762,0.05073945921452808
0.05397700824749765,0.05073945921452812
0.053977008247497654,0.050739459214528125
0.05397700824749767,0.050739459214528125
0.05397700824749767,0.05073945921452812
0.05397700824749762,0.05073945921452812
0.05397700824749767,0.05073945921452812
0.05397700824749767,0.05073945921452813
0.05397700824749763,0.0507394592145281
0.05397700824749762,0.0507394592145281
0.05397700824749764,0.0507394592145281
0.05397700824749762,0.05073945921452811
0.05397700824749765,0.05073945921452812
0.05397700824749765,0.05073945921452811
0.05397700824749767,0.050739459214528125
0.05397700824749767,0.05073945921452812
0.05397700824749762,0.05073945921452808
0.05397700824749764,0.05073945921452812
0.05397700824749762,0.0507394592145281
0.05397700824749764,0.05073945921452812
0.05397700824749765,0.05073945921452811
0.05397700824749762,0.0507394592145281
0.05397700824749764,0.05073945921452812
0.05397700824749767,0.050739459214528125
0.053977008247497675,0.05073945921452813
0.05397700824749766,0.05073945921452812
0.05397700824749765,0.05073945921452811
0.05397700824749767,0.050739459214528125
0.05397700824749764,0.050739459214528125
0.05397700824749764,0.0507394592145281
0.05397700824749767,0.05073945921452813
0.05397700824749764,0.0507394592145281
0.05397700824749765,0.0507394592145281
0.05397700824749767,0.05073945921452813
0.05397700824749767,0.050739459214528125
0.05397700824749764,0.0507394592145281
0.05397700824749763,0.0507394592145281
0.05397700824749767,0.05073945921452812
0.05397700824749767,0.05073945921452812
0.05397700824749765,0.05073945921452812
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749766,0.05073945921452814
0.05397700824749767,0.050739459214528125
0.05397700824749765,0.0507394592145281
0.05397700824749765,0.05073945921452812
0.05397700824749764,0.0507394592145281
0.053977008247497654,0.050739459214528125
0.05397700824749765,0.05073945921452811
0.05397700824749764,0.05073945921452811
0.05397700824749764,0.05073945921452811
0.05397700824749765,0.05073945921452812
0.05397700824749764,0.05073945921452812
0.05397700824749767,0.05073945921452812
0.05397700824749764,0.0507394592145281
0.05397700824749762,0.0507394592145281
0.05397700824749764,0.05073945921452812
0.05397700824749765,0.050739459214528125
0.053977008247497626,0.05073945921452809
0.05397700824749765,0.050739459214528125
0.05397700824749765,0.05073945921452811
0.05397700824749762,0.05073945921452811
0.05397700824749764,0.05073945921452811
0.05397700824749762,0.05073945921452811
0.05397700824749767,0.05073945921452812
0.05397700824749765,0.0507394592145281
0.05397700824749762,0.0507394592145281
0.05397700824749762,0.05073945921452811
0.053977008247497654,0.05073945921452812
0.053977008247497675,0.05073945921452814
0.05397700824749765,0.05073945921452812
0.05397700824749765,0.05073945921452812
0.05397700824749765,0.05073945921452812
0.053977008247497654,0.05073945921452812
0.05397700824749764,0.05073945921452811
0.05397700824749764,0.05073945921452809
0.05397700824749765,0.050739459214528125
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749766,0.05073945921452812
0.05397700824749765,0.05073945921452812
0.053977008247497654,0.05073945921452812
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.050739459214528125
0.05397700824749765,0.05073945921452812
0.05397700824749765,0.05073945921452812
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749767,0.05073945921452812
0.05397700824749767,0.05073945921452812
0.05397700824749765,0.05073945921452811
0.05397700824749764,0.0507394592145281
0.05397700824749767,0.05073945921452812
0.05397700824749762,0.0507394592145281
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749764,0.05073945921452811
0.05397700824749764,0.050739459214528125
0.053977008247497675,0.05073945921452813
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749764,0.05073945921452812
0.05397700824749765,0.05073945921452811
0.05397700824749764,0.0507394592145281
0.05397700824749765,0.0507394592145281
0.05397700824749764,0.050739459214528125
0.05397700824749767,0.05073945921452813
0.05397700824749764,0.05073945921452811
0.05397700824749765,0.0507394592145281
0.05397700824749766,0.0507394592145281
0.05397700824749764,0.05073945921452811
0.05397700824749767,0.050739459214528125
0.05397700824749765,0.05073945921452811
0.05397700824749762,0.05073945921452811
0.05397700824749764,0.050739459214528125
0.05397700824749767,0.05073945921452812
0.05397700824749765,0.05073945921452811
0.05397700824749764,0.05073945921452809
0.05397700824749767,0.05073945921452812
0.05397700824749768,0.05073945921452814
0.05397700824749765,0.05073945921452812
0.053977008247497626,0.05073945921452808
0.05397700824749767,0.05073945921452812
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749767,0.050739459214528125
0.05397700824749767,0.05073945921452813
0.05397700824749764,0.0507394592145281
0.05397700824749767,0.05073945921452812
0.05397700824749765,0.05073945921452813
0.05397700824749765,0.05073945921452811
0.05397700824749767,0.05073945921452812
0.05397700824749767,0.05073945921452812
0.05397700824749764,0.05073945921452812
0.05397700824749765,0.05073945921452812
0.05397700824749764,0.0507394592145281
0.05397700824749764,0.0507394592145281
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749764,0.050739459214528125
0.05397700824749764,0.05073945921452812
0.05397700824749767,0.05073945921452812
0.05397700824749765,0.0507394592145281
0.05397700824749767,0.05073945921452812
0.05397700824749767,0.05073945921452812
0.05397700824749765,0.05073945921452813
0.05397700824749767,0.05073945921452812
0.05397700824749764,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.053977008247497654,0.05073945921452813
0.05397700824749765,0.05073945921452813
0.053977008247497675,0.05073945921452813
0.05397700824749767,0.050739459214528125
0.05397700824749764,0.050739459214528125
0.05397700824749767,0.050739459214528125
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.050739459214528125
0.05397700824749765,0.05073945921452811
0.05397700824749764,0.05073945921452812
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749764,0.05073945921452812
0.05397700824749766,0.05073945921452812
0.05397700824749762,0.0507394592145281
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749767,0.05073945921452812
0.05397700824749764,0.05073945921452813
0.053977008247497654,0.05073945921452811
0.05397700824749767,0.05073945921452814
0.05397700824749764,0.05073945921452811
0.05397700824749767,0.050739459214528125
0.05397700824749764,0.05073945921452812
0.05397700824749762,0.0507394592145281
0.05397700824749765,0.05073945921452811
0.053977008247497626,0.05073945921452808
0.05397700824749767,0.05073945921452812
0.05397700824749767,0.050739459214528125
0.05397700824749762,0.0507394592145281
0.05397700824749764,0.05073945921452812
0.05397700824749764,0.05073945921452812
0.05397700824749765,0.05073945921452811
0.053977008247497675,0.05073945921452812
0.05397700824749765,0.0507394592145281
0.05397700824749764,0.0507394592145281
0.05397700824749767,0.05073945921452812
0.05397700824749767,0.05073945921452814
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.050739459214528125
0.05397700824749764,0.05073945921452812
0.05397700824749762,0.05073945921452812
0.05397700824749765,0.05073945921452811
0.05397700824749764,0.0507394592145281
0.05397700824749762,0.0507394592145281
0.05397700824749765,0.05073945921452811
0.053977008247497626,0.05073945921452808
0.05397700824749768,0.05073945921452814
0.05397700824749764,0.0507394592145281
0.05397700824749765,0.05073945921452811
0.05397700824749764,0.050739459214528125
0.05397700824749762,0.05073945921452811
0.05397700824749764,0.0507394592145281
0.053977008247497626,0.05073945921452809
0.05397700824749764,0.050739459214528125
0.05397700824749764,0.0507394592145281
0.05397700824749766,0.050739459214528125
0.05397700824749765,0.05073945921452812
0.05397700824749765,0.05073945921452812
0.05397700824749767,0.05073945921452811
0.05397700824749764,0.0507394592145281
0.05397700824749764,0.0507394592145281
0.05397700824749765,0.05073945921452811
0.05397700824749767,0.05073945921452813
0.05397700824749767,0.05073945921452813
0.05397700824749762,0.05073945921452811
0.05397700824749764,0.05073945921452812
0.05397700824749764,0.05073945921452812
0.05397700824749762,0.0507394592145281
0.05397700824749764,0.0507394592145281
0.05397700824749767,0.050739459214528125
0.05397700824749763,0.05073945921452808
0.05397700824749764,0.0507394592145281
0.05397700824749767,0.05073945921452812
0.05397700824749765,0.05073945921452811
0.05397700824749763,0.05073945921452813
0.05397700824749767,0.050739459214528125
0.05397700824749765,0.050739459214528125
0.05397700824749764,0.05073945921452812
0.05397700824749762,0.05073945921452808
0.05397700824749765,0.05073945921452811
0.05397700824749764,0.050739459214528125
0.05397700824749767,0.050739459214528125
0.05397700824749762,0.05073945921452811
0.05397700824749767,0.050739459214528125
0.05397700824749766,0.05073945921452813
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749767,0.05073945921452813
0.05397700824749767,0.050739459214528125
0.05397700824749762,0.05073945921452811
0.05397700824749764,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749767,0.050739459214528125
0.05397700824749764,0.05073945921452812
0.05397700824749764,0.0507394592145281
0.05397700824749766,0.05073945921452812
0.05397700824749765,0.050739459214528125
0.05397700824749767,0.05073945921452812
0.05397700824749767,0.050739459214528125
0.05397700824749765,0.05073945921452811
0.05397700824749767,0.05073945921452812
0.053977008247497626,0.05073945921452809
0.05397700824749765,0.050739459214528125
0.053977008247497654,0.050739459214528125
0.05397700824749764,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.05073945921452812
0.05397700824749764,0.05073945921452811
0.05397700824749764,0.0507394592145281
0.05397700824749765,0.05073945921452811
0.05397700824749769,0.05073945921452812
0.05397700824749765,0.05073945921452812
0.05397700824749764,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749762,0.0507394592145281
0.05397700824749764,0.05073945921452812
0.05397700824749766,0.05073945921452813
0.05397700824749762,0.0507394592145281
0.05397700824749767,0.05073945921452812
0.05397700824749767,0.050739459214528125
0.05397700824749762,0.0507394592145281
0.05397700824749764,0.05073945921452812
0.05397700824749766,0.05073945921452812
0.05397700824749765,0.05073945921452811
0.05397700824749767,0.05073945921452812
0.053977008247497654,0.050739459214528125
0.05397700824749762,0.0507394592145281
0.053977008247497654,0.050739459214528125
0.05397700824749767,0.050739459214528125
0.05397700824749767,0.05073945921452813
0.05397700824749764,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749762,0.0507394592145281
0.05397700824749765,0.05073945921452811
0.05397700824749767,0.05073945921452812
0.05397700824749767,0.05073945921452812
0.05397700824749762,0.0507394592145281
0.05397700824749762,0.05073945921452811
0.053977008247497626,0.0507394592145281
0.05397700824749767,0.05073945921452812
0.05397700824749767,0.05073945921452812
0.05397700824749765,0.05073945921452812
0.05397700824749765,0.05073945921452812
0.05397700824749763,0.0507394592145281
0.05397700824749765,0.05073945921452811
0.05397700824749764,0.0507394592145281
0.05397700824749765,0.05073945921452811
0.05397700824749762,0.0507394592145281
0.05397700824749762,0.0507394592145281
0.05397700824749767,0.05073945921452811
0.05397700824749764,0.05073945921452812
0.05397700824749766,0.05073945921452812
0.05397700824749767,0.05073945921452812
0.05397700824749765,0.0507394592145281
0.05397700824749766,0.05073945921452812
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749762,0.0507394592145281
0.05397700824749764,0.0507394592145281
0.05397700824749762,0.0507394592145281
0.05397700824749766,0.05073945921452812
0.05397700824749762,0.0507394592145281
0.05397700824749767,0.05073945921452812
0.05397700824749765,0.05073945921452812
0.05397700824749767,0.05073945921452812
0.05397700824749769,0.050739459214528146
0.05397700824749764,0.05073945921452812
0.05397700824749765,0.05073945921452811
0.05397700824749767,0.050739459214528125
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.05073945921452812
0.053977008247497654,0.050739459214528125
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749767,0.05073945921452812
0.05397700824749764,0.05073945921452811
0.05397700824749764,0.0507394592145281
0.05397700824749762,0.05073945921452809
0.05397700824749767,0.05073945921452813
0.05397700824749764,0.05073945921452812
0.05397700824749766,0.050739459214528125
0.05397700824749762,0.05073945921452809
0.05397700824749765,0.0507394592145281
0.05397700824749764,0.05073945921452812
0.05397700824749766,0.050739459214528125
0.05397700824749764,0.05073945921452812
0.05397700824749765,0.05073945921452811
0.05397700824749764,0.05073945921452812
0.05397700824749762,0.05073945921452811
0.05397700824749764,0.05073945921452812
0.05397700824749764,0.050739459214528125
0.05397700824749762,0.05073945921452809
0.05397700824749765,0.050739459214528125
0.05397700824749762,0.0507394592145281
0.05397700824749766,0.05073945921452814
0.05397700824749767,0.05073945921452813
0.05397700824749767,0.050739459214528125
0.05397700824749764,0.0507394592145281
0.05397700824749762,0.0507394592145281
0.05397700824749764,0.0507394592145281
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749764,0.05073945921452812
0.05397700824749767,0.050739459214528125
0.05397700824749763,0.0507394592145281
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749767,0.050739459214528125
0.05397700824749764,0.0507394592145281
0.05397700824749764,0.05073945921452812
0.05397700824749764,0.05073945921452812
0.05397700824749764,0.05073945921452812
0.05397700824749765,0.05073945921452812
0.053977008247497626,0.0507394592145281
0.05397700824749766,0.05073945921452812
0.05397700824749764,0.050739459214528125
0.053977008247497654,0.050739459214528125
0.05397700824749764,0.05073945921452812
0.05397700824749765,0.05073945921452812
0.05397700824749765,0.05073945921452811
0.05397700824749764,0.05073945921452812
0.05397700824749764,0.0507394592145281
0.05397700824749764,0.05073945921452812
0.05397700824749764,0.05073945921452811
0.05397700824749767,0.050739459214528125
0.05397700824749764,0.05073945921452811
0.05397700824749761,0.05073945921452809
0.053977008247497626,0.05073945921452809
0.05397700824749764,0.0507394592145281
0.05397700824749762,0.05073945921452811
0.05397700824749767,0.05073945921452812
0.05397700824749764,0.05073945921452812
0.05397700824749764,0.0507394592145281
0.05397700824749764,0.0507394592145281
0.05397700824749762,0.05073945921452811
0.05397700824749764,0.05073945921452812
0.05397700824749765,0.05073945921452811
0.05397700824749764,0.05073945921452812
0.05397700824749764,0.0507394592145281
0.05397700824749767,0.050739459214528125
0.05397700824749762,0.05073945921452809
0.05397700824749768,0.05073945921452813
0.053977008247497626,0.0507394592145281
0.05397700824749762,0.0507394592145281
0.05397700824749767,0.05073945921452813
0.05397700824749764,0.05073945921452812
0.05397700824749762,0.05073945921452811
0.05397700824749764,0.05073945921452812
0.05397700824749765,0.05073945921452812
0.05397700824749762,0.05073945921452811
0.05397700824749767,0.05073945921452813
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749766,0.05073945921452813
0.05397700824749765,0.05073945921452811
0.05397700824749762,0.0507394592145281
0.05397700824749762,0.0507394592145281
0.05397700824749762,0.0507394592145281
0.05397700824749764,0.0507394592145281
0.05397700824749762,0.0507394592145281
0.05397700824749762,0.05073945921452811
0.05397700824749764,0.0507394592145281
0.05397700824749765,0.05073945921452811
0.05397700824749766,0.05073945921452812
0.05397700824749765,0.05073945921452812
0.05397700824749765,0.05073945921452811
0.05397700824749766,0.05073945921452812
0.05397700824749765,0.05073945921452811
0.053977008247497654,0.050739459214528125
0.05397700824749767,0.05073945921452812
0.05397700824749762,0.05073945921452811
0.05397700824749767,0.050739459214528125
0.05397700824749762,0.0507394592145281
0.05397700824749765,0.050739459214528125
0.05397700824749767,0.05073945921452812
0.05397700824749762,0.0507394592145281
0.05397700824749767,0.05073945921452812
0.05397700824749767,0.050739459214528125
0.05397700824749764,0.05073945921452811
0.05397700824749764,0.05073945921452811
0.05397700824749764,0.05073945921452812
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749767,0.05073945921452811
0.05397700824749764,0.05073945921452812
0.05397700824749764,0.05073945921452812
0.05397700824749764,0.050739459214528125
0.05397700824749762,0.0507394592145281
0.05397700824749764,0.05073945921452812
0.05397700824749764,0.0507394592145281
0.05397700824749767,0.05073945921452812
0.05397700824749764,0.0507394592145281
0.053977008247497696,0.05073945921452813
0.053977008247497654,0.050739459214528125
0.05397700824749762,0.0507394592145281
0.053977008247497654,0.050739459214528125
0.05397700824749766,0.05073945921452814
0.05397700824749766,0.05073945921452812
0.05397700824749764,0.05073945921452812
0.05397700824749764,0.0507394592145281
0.05397700824749765,0.05073945921452811
0.05397700824749764,0.05073945921452812
0.05397700824749767,0.05073945921452811
0.05397700824749764,0.05073945921452812
0.05397700824749764,0.05073945921452811
0.05397700824749764,0.05073945921452812
0.05397700824749764,0.05073945921452812
0.05397700824749764,0.05073945921452812
0.05397700824749762,0.05073945921452809
0.05397700824749764,0.05073945921452812
0.05397700824749764,0.05073945921452812
0.05397700824749762,0.0507394592145281
0.05397700824749765,0.05073945921452811
0.05397700824749767,0.05073945921452812
0.05397700824749762,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749767,0.05073945921452813
0.05397700824749765,0.05073945921452811
0.05397700824749767,0.050739459214528125
0.05397700824749767,0.050739459214528125
0.05397700824749764,0.05073945921452812
0.05397700824749765,0.050739459214528125
0.05397700824749767,0.05073945921452812
0.05397700824749764,0.05073945921452812
0.05397700824749767,0.05073945921452813
0.05397700824749767,0.05073945921452813
0.05397700824749764,0.0507394592145281
0.05397700824749765,0.05073945921452812
0.05397700824749766,0.05073945921452812
0.05397700824749764,0.05073945921452812
0.05397700824749767,0.05073945921452813
0.05397700824749767,0.05073945921452813
0.05397700824749762,0.05073945921452811
0.05397700824749767,0.050739459214528125
0.05397700824749766,0.05073945921452813
0.05397700824749761,0.05073945921452809
0.05397700824749765,0.05073945921452812
0.05397700824749765,0.05073945921452811
0.05397700824749764,0.050739459214528125
0.05397700824749765,0.05073945921452812
0.05397700824749766,0.05073945921452812
0.05397700824749762,0.05073945921452808
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.0507394592145281
0.05397700824749764,0.05073945921452812
0.05397700824749765,0.0507394592145281
0.05397700824749764,0.0507394592145281
0.05397700824749762,0.05073945921452812
0.05397700824749762,0.0507394592145281
0.05397700824749764,0.0507394592145281
0.05397700824749767,0.050739459214528125
0.05397700824749766,0.05073945921452812
0.05397700824749762,0.0507394592145281
0.05397700824749767,0.05073945921452812
0.053977008247497654,0.05073945921452811
0.05397700824749764,0.05073945921452812
0.05397700824749765,0.05073945921452811
0.05397700824749767,0.05073945921452812
0.05397700824749764,0.05073945921452812
0.05397700824749764,0.05073945921452811
0.05397700824749767,0.050739459214528125
0.05397700824749767,0.0507394592145281
0.05397700824749765,0.05073945921452812
0.05397700824749764,0.050739459214528125
0.05397700824749762,0.0507394592145281
0.05397700824749767,0.05073945921452814
0.05397700824749765,0.05073945921452811
0.05397700824749762,0.0507394592145281
0.05397700824749764,0.0507394592145281
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749766,0.05073945921452814
0.05397700824749765,0.05073945921452812
0.05397700824749762,0.0507394592145281
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.050739459214528125
0.05397700824749767,0.05073945921452812
0.05397700824749765,0.05073945921452811
0.05397700824749764,0.05073945921452811
0.05397700824749762,0.05073945921452812
0.05397700824749762,0.05073945921452811
0.05397700824749762,0.0507394592145281
0.053977008247497626,0.05073945921452809
0.05397700824749767,0.050739459214528125
0.05397700824749767,0.050739459214528125
0.05397700824749764,0.0507394592145281
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.05073945921452812
0.05397700824749765,0.05073945921452812
0.05397700824749764,0.05073945921452812
0.05397700824749762,0.0507394592145281
0.05397700824749767,0.05073945921452813
0.05397700824749765,0.05073945921452812
0.05397700824749763,0.05073945921452809
0.05397700824749762,0.0507394592145281
0.05397700824749764,0.0507394592145281
0.05397700824749765,0.05073945921452811
0.053977008247497654,0.050739459214528125
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749764,0.050739459214528125
0.05397700824749767,0.05073945921452814
0.053977008247497654,0.05073945921452813
0.05397700824749767,0.05073945921452812
0.05397700824749765,0.05073945921452811
0.05397700824749767,0.05073945921452813
0.05397700824749762,0.05073945921452811
0.05397700824749767,0.05073945921452813
0.05397700824749767,0.05073945921452812
0.05397700824749762,0.0507394592145281
0.05397700824749762,0.0507394592145281
0.05397700824749764,0.0507394592145281
0.053977008247497654,0.050739459214528125
0.05397700824749767,0.050739459214528125
0.05397700824749764,0.05073945921452812
0.05397700824749765,0.05073945921452812
0.05397700824749764,0.05073945921452811
0.05397700824749764,0.05073945921452812
0.05397700824749764,0.0507394592145281
0.05397700824749767,0.05073945921452812
0.05397700824749767,0.05073945921452812
0.05397700824749762,0.0507394592145281
0.05397700824749764,0.0507394592145281
0.05397700824749767,0.050739459214528125
0.05397700824749762,0.0507394592145281
0.05397700824749767,0.05073945921452812
0.05397700824749767,0.05073945921452813
0.05397700824749762,0.0507394592145281
0.05397700824749764,0.05073945921452812
0.05397700824749767,0.05073945921452812
0.05397700824749765,0.05073945921452811
0.05397700824749764,0.0507394592145281
0.05397700824749765,0.05073945921452811
0.05397700824749763,0.05073945921452808
0.05397700824749767,0.050739459214528125
0.05397700824749764,0.0507394592145281
0.05397700824749765,0.05073945921452811
0.05397700824749767,0.05073945921452812
0.05397700824749762,0.0507394592145281
0.05397700824749762,0.0507394592145281
0.05397700824749767,0.050739459214528125
0.05397700824749764,0.05073945921452812
0.05397700824749765,0.0507394592145281
0.05397700824749762,0.05073945921452811
0.05397700824749762,0.05073945921452811
0.05397700824749767,0.050739459214528125
0.05397700824749763,0.05073945921452808
0.05397700824749762,0.05073945921452808
0.05397700824749762,0.05073945921452812
0.05397700824749765,0.05073945921452811
0.05397700824749764,0.0507394592145281
0.05397700824749762,0.05073945921452811
0.05397700824749763,0.0507394592145281
0.053977008247497626,0.05073945921452809
0.05397700824749765,0.050739459214528125
0.05397700824749767,0.05073945921452814
0.05397700824749765,0.050739459214528125
0.05397700824749764,0.050739459214528125
0.05397700824749762,0.0507394592145281
0.05397700824749763,0.0507394592145281
0.053977008247497654,0.050739459214528125
0.053977008247497606,0.050739459214528077
0.05397700824749763,0.05073945921452812
0.05397700824749762,0.05073945921452811
0.053977008247497626,0.05073945921452809
0.05397700824749767,0.05073945921452812
0.05397700824749767,0.05073945921452814
0.05397700824749767,0.05073945921452813
0.05397700824749762,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749764,0.0507394592145281
0.05397700824749762,0.0507394592145281
0.05397700824749762,0.0507394592145281
0.05397700824749762,0.05073945921452809
0.05397700824749764,0.05073945921452812
0.053977008247497654,0.050739459214528125
0.05397700824749765,0.05073945921452811
0.05397700824749767,0.05073945921452812
0.05397700824749761,0.05073945921452812
0.05397700824749764,0.05073945921452812
0.05397700824749769,0.05073945921452813
0.05397700824749764,0.05073945921452812
0.05397700824749764,0.0507394592145281
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.050739459214528125
0.05397700824749762,0.0507394592145281
0.05397700824749764,0.05073945921452812
0.05397700824749763,0.05073945921452812
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749767,0.05073945921452812
0.05397700824749764,0.05073945921452809
0.05397700824749765,0.05073945921452811
0.05397700824749764,0.05073945921452811
0.05397700824749767,0.05073945921452813
0.05397700824749762,0.0507394592145281
0.05397700824749764,0.0507394592145281
0.05397700824749767,0.05073945921452814
0.053977008247497606,0.050739459214528077
0.05397700824749765,0.05073945921452812
0.05397700824749762,0.0507394592145281
0.05397700824749762,0.0507394592145281
0.05397700824749764,0.0507394592145281
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749764,0.05073945921452812
0.05397700824749762,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749762,0.05073945921452811
0.05397700824749767,0.05073945921452812
0.05397700824749763,0.050739459214528125
0.05397700824749762,0.0507394592145281
0.05397700824749765,0.05073945921452811
0.05397700824749762,0.05073945921452809
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.05073945921452812
0.05397700824749762,0.05073945921452812
0.05397700824749764,0.0507394592145281
0.05397700824749764,0.0507394592145281
0.05397700824749762,0.0507394592145281
0.05397700824749762,0.0507394592145281
0.05397700824749764,0.05073945921452811
0.05397700824749764,0.05073945921452808
0.05397700824749766,0.05073945921452814
0.053977008247497654,0.05073945921452813
0.05397700824749762,0.0507394592145281
0.05397700824749765,0.05073945921452812
0.05397700824749764,0.0507394592145281
0.05397700824749762,0.0507394592145281
0.05397700824749766,0.05073945921452814
0.05397700824749765,0.05073945921452812
0.05397700824749765,0.05073945921452812
0.05397700824749764,0.0507394592145281
0.053977008247497606,0.050739459214528077
0.05397700824749765,0.05073945921452811
0.05397700824749764,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.053977008247497654,0.05073945921452811
0.05397700824749767,0.05073945921452813
0.05397700824749764,0.050739459214528125
0.05397700824749761,0.0507394592145281
0.05397700824749762,0.0507394592145281
0.05397700824749765,0.050739459214528125
0.05397700824749764,0.05073945921452812
0.05397700824749765,0.05073945921452812
0.05397700824749765,0.050739459214528125
0.05397700824749764,0.05073945921452812
0.05397700824749764,0.05073945921452812
0.05397700824749763,0.05073945921452808
0.05397700824749764,0.0507394592145281
0.05397700824749764,0.0507394592145281
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749767,0.05073945921452812
0.05397700824749767,0.05073945921452813
0.05397700824749763,0.05073945921452811
0.05397700824749764,0.05073945921452812
0.05397700824749764,0.050739459214528125
0.05397700824749765,0.05073945921452811
0.05397700824749767,0.050739459214528125
0.05397700824749764,0.0507394592145281
0.05397700824749764,0.050739459214528125
0.05397700824749765,0.05073945921452811
0.05397700824749762,0.0507394592145281
0.05397700824749767,0.050739459214528125
0.05397700824749762,0.0507394592145281
0.05397700824749764,0.0507394592145281
0.053977008247497606,0.05073945921452808
0.05397700824749767,0.050739459214528125
0.05397700824749767,0.05073945921452812
0.05397700824749765,0.05073945921452811
0.05397700824749764,0.0507394592145281
0.05397700824749764,0.05073945921452812
0.05397700824749764,0.05073945921452811
0.05397700824749765,0.0507394592145281
0.05397700824749764,0.05073945921452812
0.05397700824749762,0.0507394592145281
0.05397700824749762,0.0507394592145281
0.05397700824749764,0.05073945921452812
0.05397700824749764,0.0507394592145281
0.05397700824749765,0.05073945921452812
0.05397700824749764,0.050739459214528125
0.05397700824749762,0.050739459214528125
0.05397700824749764,0.05073945921452812
0.05397700824749762,0.0507394592145281
0.05397700824749764,0.0507394592145281
0.05397700824749767,0.050739459214528125
0.05397700824749762,0.0507394592145281
0.053977008247497675,0.05073945921452813
0.05397700824749764,0.0507394592145281
0.05397700824749764,0.0507394592145281
0.053977008247497654,0.050739459214528125
0.05397700824749765,0.05073945921452811
0.05397700824749762,0.0507394592145281
0.05397700824749767,0.050739459214528125
0.05397700824749764,0.05073945921452813
0.05397700824749764,0.05073945921452811
0.05397700824749764,0.05073945921452811
0.05397700824749764,0.0507394592145281
0.05397700824749765,0.050739459214528125
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749762,0.0507394592145281
0.05397700824749762,0.0507394592145281
0.05397700824749764,0.0507394592145281
0.05397700824749766,0.05073945921452813
0.05397700824749767,0.05073945921452813
0.05397700824749767,0.05073945921452813
0.05397700824749767,0.05073945921452813
0.05397700824749767,0.05073945921452812
0.05397700824749767,0.05073945921452812
0.05397700824749764,0.05073945921452812
0.05397700824749763,0.05073945921452811
0.05397700824749762,0.05073945921452811
0.05397700824749764,0.05073945921452811
0.05397700824749765,0.050739459214528125
0.05397700824749769,0.050739459214528146
0.05397700824749762,0.05073945921452811
0.05397700824749764,0.05073945921452811
0.05397700824749768,0.05073945921452815
0.05397700824749762,0.05073945921452811
0.05397700824749769,0.050739459214528146
0.05397700824749765,0.05073945921452811
0.05397700824749764,0.05073945921452812
0.05397700824749762,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749764,0.0507394592145281
0.05397700824749767,0.05073945921452813
0.05397700824749767,0.05073945921452812
0.05397700824749764,0.050739459214528125
0.053977008247497626,0.05073945921452809
0.05397700824749765,0.05073945921452811
0.05397700824749762,0.05073945921452808
0.05397700824749765,0.05073945921452811
0.05397700824749764,0.050739459214528125
0.05397700824749766,0.05073945921452814
0.05397700824749767,0.05073945921452814
0.05397700824749764,0.05073945921452811
0.05397700824749764,0.05073945921452811
0.05397700824749763,0.0507394592145281
0.05397700824749764,0.0507394592145281
0.05397700824749764,0.05073945921452812
0.05397700824749767,0.050739459214528125
0.05397700824749767,0.05073945921452814
0.05397700824749762,0.0507394592145281
0.05397700824749762,0.05073945921452811
0.05397700824749767,0.05073945921452812
0.05397700824749764,0.05073945921452812
0.05397700824749764,0.05073945921452811
0.05397700824749762,0.05073945921452811
0.05397700824749763,0.05073945921452812
0.05397700824749764,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749764,0.05073945921452812
0.05397700824749762,0.0507394592145281
0.05397700824749763,0.0507394592145281
0.05397700824749765,0.05073945921452811
0.05397700824749762,0.05073945921452812
0.05397700824749764,0.0507394592145281
0.05397700824749763,0.05073945921452809
0.05397700824749765,0.050739459214528125
0.05397700824749763,0.05073945921452811
0.05397700824749764,0.05073945921452812
0.05397700824749768,0.050739459214528146
0.05397700824749764,0.05073945921452811
0.05397700824749764,0.0507394592145281
0.05397700824749764,0.050739459214528125
0.05397700824749764,0.05073945921452811
0.05397700824749767,0.050739459214528125
0.05397700824749767,0.050739459214528125
0.05397700824749766,0.05073945921452812
0.05397700824749762,0.05073945921452811
0.05397700824749764,0.05073945921452812
0.05397700824749765,0.05073945921452811
0.05397700824749762,0.05073945921452809
0.05397700824749764,0.050739459214528125
0.05397700824749764,0.05073945921452812
0.05397700824749764,0.0507394592145281
0.053977008247497675,0.05073945921452813
0.05397700824749763,0.05073945921452812
0.05397700824749764,0.05073945921452812
0.05397700824749763,0.0507394592145281
0.05397700824749764,0.05073945921452812
0.05397700824749765,0.05073945921452812
0.05397700824749765,0.05073945921452812
0.05397700824749765,0.0507394592145281
0.05397700824749765,0.05073945921452811
0.05397700824749764,0.05073945921452811
0.05397700824749764,0.05073945921452811
0.05397700824749764,0.05073945921452812
0.05397700824749764,0.05073945921452809
0.05397700824749764,0.05073945921452811
0.05397700824749764,0.05073945921452812
0.05397700824749765,0.050739459214528125
0.05397700824749764,0.05073945921452812
0.05397700824749762,0.0507394592145281
0.05397700824749763,0.0507394592145281
0.05397700824749765,0.050739459214528125
0.05397700824749765,0.05073945921452812
0.05397700824749764,0.05073945921452812
0.05397700824749764,0.05073945921452811
0.053977008247497654,0.050739459214528125
0.05397700824749765,0.050739459214528125
0.05397700824749765,0.05073945921452811
0.053977008247497654,0.050739459214528125
0.05397700824749765,0.050739459214528125
0.05397700824749765,0.05073945921452811
0.05397700824749764,0.0507394592145281
0.05397700824749765,0.05073945921452811
0.05397700824749766,0.050739459214528125
0.05397700824749764,0.05073945921452812
0.05397700824749765,0.050739459214528125
0.053977008247497654,0.05073945921452812
0.05397700824749765,0.0507394592145281
0.05397700824749765,0.05073945921452812
0.05397700824749766,0.05073945921452812
0.05397700824749763,0.0507394592145281
0.05397700824749763,0.0507394592145281
0.05397700824749765,0.0507394592145281
0.05397700824749764,0.05073945921452812
0.05397700824749767,0.050739459214528125
0.05397700824749764,0.0507394592145281
0.05397700824749767,0.05073945921452812
0.05397700824749767,0.050739459214528125
0.05397700824749767,0.050739459214528125
0.05397700824749765,0.05073945921452812
0.05397700824749762,0.05073945921452811
0.05397700824749764,0.05073945921452812
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749762,0.05073945921452808
0.05397700824749762,0.0507394592145281
0.05397700824749767,0.050739459214528125
0.05397700824749767,0.05073945921452813
0.05397700824749762,0.05073945921452808
0.053977008247497654,0.05073945921452811
0.05397700824749764,0.05073945921452812
0.05397700824749764,0.05073945921452812
0.053977008247497654,0.050739459214528125
0.05397700824749767,0.050739459214528125
0.05397700824749763,0.050739459214528125
0.05397700824749764,0.05073945921452812
0.05397700824749765,0.05073945921452811
0.053977008247497626,0.05073945921452809
0.05397700824749766,0.05073945921452813
0.05397700824749763,0.0507394592145281
0.05397700824749764,0.05073945921452812
0.05397700824749766,0.05073945921452812
0.05397700824749764,0.050739459214528125
0.053977008247497654,0.05073945921452812
0.05397700824749764,0.050739459214528125
0.05397700824749762,0.0507394592145281
0.05397700824749766,0.05073945921452812
0.05397700824749764,0.0507394592145281
0.05397700824749767,0.050739459214528125
0.05397700824749765,0.050739459214528125
0.05397700824749765,0.05073945921452811
0.05397700824749766,0.0507394592145281
0.05397700824749767,0.050739459214528125
0.05397700824749767,0.05073945921452813
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.0507394592145281
0.05397700824749763,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749767,0.050739459214528125
0.05397700824749762,0.0507394592145281
0.05397700824749764,0.05073945921452812
0.05397700824749764,0.05073945921452812
0.05397700824749762,0.05073945921452809
0.05397700824749767,0.05073945921452814
0.05397700824749764,0.05073945921452812
0.05397700824749764,0.050739459214528125
0.053977008247497626,0.05073945921452809
0.05397700824749762,0.05073945921452808
0.05397700824749764,0.05073945921452811
0.05397700824749764,0.05073945921452811
0.05397700824749767,0.05073945921452812
0.05397700824749762,0.0507394592145281
0.05397700824749762,0.05073945921452809
0.05397700824749767,0.05073945921452814
0.05397700824749764,0.050739459214528125
0.05397700824749763,0.05073945921452808
0.05397700824749764,0.05073945921452811
0.05397700824749764,0.05073945921452811
0.053977008247497654,0.050739459214528125
0.05397700824749762,0.05073945921452811
0.05397700824749767,0.050739459214528125
0.05397700824749765,0.05073945921452811
0.05397700824749767,0.050739459214528125
0.05397700824749767,0.050739459214528125
0.05397700824749762,0.05073945921452809
0.05397700824749762,0.0507394592145281
0.05397700824749764,0.05073945921452811
0.05397700824749764,0.0507394592145281
0.05397700824749764,0.05073945921452812
0.05397700824749765,0.05073945921452812
0.05397700824749765,0.05073945921452811
0.05397700824749762,0.05073945921452811
0.05397700824749767,0.050739459214528125
0.05397700824749767,0.05073945921452812
0.05397700824749764,0.0507394592145281
0.05397700824749765,0.05073945921452811
0.05397700824749762,0.0507394592145281
0.05397700824749767,0.05073945921452812
0.05397700824749764,0.050739459214528125
0.05397700824749764,0.05073945921452812
0.053977008247497675,0.05073945921452814
0.053977008247497675,0.050739459214528146
0.05397700824749764,0.05073945921452812
0.05397700824749764,0.05073945921452812
0.05397700824749765,0.05073945921452811
0.05397700824749767,0.05073945921452812
0.05397700824749764,0.05073945921452812
0.05397700824749767,0.05073945921452813
0.05397700824749762,0.05073945921452809
0.05397700824749767,0.050739459214528125
0.05397700824749769,0.05073945921452814
0.05397700824749764,0.050739459214528125
0.05397700824749764,0.0507394592145281
0.05397700824749762,0.0507394592145281
0.05397700824749764,0.050739459214528125
0.05397700824749767,0.05073945921452814
0.05397700824749764,0.050739459214528125
0.05397700824749763,0.05073945921452809
0.05397700824749765,0.05073945921452811
0.05397700824749762,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749766,0.05073945921452814
0.05397700824749764,0.05073945921452808
0.05397700824749765,0.050739459214528125
0.05397700824749767,0.05073945921452812
0.05397700824749762,0.0507394592145281
0.05397700824749764,0.05073945921452811
0.05397700824749765,0.05073945921452812
0.05397700824749764,0.05073945921452812
0.05397700824749767,0.05073945921452813
0.05397700824749764,0.05073945921452812
0.05397700824749764,0.05073945921452812
0.05397700824749766,0.05073945921452812
0.05397700824749765,0.05073945921452813
0.05397700824749764,0.050739459214528125
0.053977008247497675,0.05073945921452812
0.05397700824749762,0.0507394592145281
0.05397700824749764,0.05073945921452812
0.05397700824749765,0.05073945921452811
0.05397700824749764,0.050739459214528125
0.05397700824749764,0.05073945921452811
0.05397700824749764,0.05073945921452811
0.05397700824749767,0.050739459214528125
0.05397700824749765,0.05073945921452811
0.053977008247497654,0.05073945921452813
0.05397700824749765,0.05073945921452812
0.05397700824749765,0.05073945921452811
0.05397700824749767,0.05073945921452812
0.05397700824749765,0.05073945921452812
0.05397700824749764,0.050739459214528125
0.053977008247497626,0.05073945921452809
0.05397700824749762,0.0507394592145281
0.05397700824749764,0.0507394592145281
0.05397700824749765,0.05073945921452812
0.05397700824749764,0.05073945921452812
0.05397700824749765,0.05073945921452811
0.05397700824749767,0.050739459214528125
0.05397700824749764,0.050739459214528125
0.05397700824749765,0.05073945921452811
0.05397700824749767,0.05073945921452812
0.05397700824749762,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749767,0.05073945921452813
0.05397700824749764,0.05073945921452811
0.05397700824749767,0.050739459214528125
0.05397700824749764,0.05073945921452811
0.053977008247497626,0.0507394592145281
0.05397700824749767,0.05073945921452812
0.05397700824749763,0.05073945921452811
0.05397700824749767,0.05073945921452813
0.05397700824749764,0.05073945921452812
0.05397700824749762,0.0507394592145281
0.05397700824749767,0.05073945921452813
0.05397700824749762,0.05073945921452811
0.05397700824749764,0.050739459214528125
0.05397700824749767,0.05073945921452812
0.05397700824749764,0.05073945921452808
0.05397700824749762,0.05073945921452811
0.05397700824749762,0.0507394592145281
0.05397700824749762,0.05073945921452808
0.05397700824749764,0.0507394592145281
0.05397700824749764,0.050739459214528125
0.05397700824749765,0.050739459214528125
0.05397700824749767,0.050739459214528146
0.05397700824749764,0.0507394592145281
0.05397700824749763,0.05073945921452812
0.05397700824749766,0.05073945921452814
0.05397700824749764,0.0507394592145281
0.05397700824749762,0.0507394592145281
0.05397700824749767,0.05073945921452812
0.053977008247497654,0.05073945921452812
0.05397700824749762,0.0507394592145281
0.05397700824749764,0.05073945921452811
0.05397700824749765,0.05073945921452812
0.05397700824749767,0.05073945921452813
0.05397700824749764,0.05073945921452812
0.05397700824749767,0.05073945921452812
0.05397700824749767,0.05073945921452812
0.05397700824749764,0.05073945921452812
0.053977008247497675,0.05073945921452812
0.05397700824749767,0.050739459214528125
0.05397700824749767,0.050739459214528125
0.05397700824749767,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749767,0.050739459214528125
0.05397700824749765,0.05073945921452811
0.05397700824749767,0.05073945921452814
0.05397700824749764,0.050739459214528125
0.05397700824749765,0.05073945921452811
0.05397700824749762,0.05073945921452811
0.05397700824749764,0.050739459214528125
0.05397700824749767,0.05073945921452814
0.05397700824749765,0.05073945921452811
0.05397700824749767,0.05073945921452813
0.05397700824749765,0.05073945921452811
0.05397700824749764,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749764,0.0507394592145281
0.05397700824749762,0.05073945921452811
0.05397700824749766,0.05073945921452813
0.05397700824749762,0.0507394592145281
0.05397700824749765,0.05073945921452811
0.05397700824749767,0.050739459214528125
0.053977008247497626,0.05073945921452808
0.05397700824749765,0.05073945921452812
0.05397700824749767,0.050739459214528125
0.05397700824749765,0.05073945921452811
0.05397700824749767,0.05073945921452812
0.05397700824749764,0.0507394592145281
0.05397700824749764,0.0507394592145281
0.05397700824749763,0.05073945921452809
0.05397700824749764,0.050739459214528125
0.05397700824749764,0.05073945921452812
0.05397700824749767,0.05073945921452812
0.053977008247497696,0.05073945921452814
0.05397700824749761,0.0507394592145281
0.05397700824749764,0.05073945921452812
0.05397700824749765,0.0507394592145281
0.05397700824749762,0.05073945921452811
0.05397700824749767,0.050739459214528125
0.05397700824749767,0.05073945921452812
0.05397700824749764,0.05073945921452811
0.05397700824749765,0.05073945921452812
0.05397700824749764,0.0507394592145281
0.05397700824749764,0.05073945921452812
0.05397700824749767,0.05073945921452814
0.05397700824749766,0.05073945921452812
0.053977008247497626,0.0507394592145281
0.053977008247497654,0.050739459214528125
0.05397700824749767,0.05073945921452813
0.053977008247497654,0.050739459214528125
0.05397700824749764,0.05073945921452811
0.05397700824749764,0.0507394592145281
0.05397700824749762,0.05073945921452809
0.053977008247497626,0.05073945921452809
0.05397700824749762,0.05073945921452811
0.05397700824749764,0.05073945921452811
0.05397700824749765,0.05073945921452812
0.05397700824749764,0.05073945921452811
0.05397700824749762,0.05073945921452811
0.05397700824749766,0.05073945921452814
0.05397700824749762,0.05073945921452811
0.05397700824749764,0.050739459214528125
0.05397700824749764,0.05073945921452812
0.05397700824749767,0.050739459214528146
0.05397700824749766,0.05073945921452814
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749764,0.05073945921452812
0.05397700824749764,0.05073945921452812
0.05397700824749766,0.050739459214528125
0.05397700824749767,0.050739459214528125
0.05397700824749761,0.05073945921452809
0.05397700824749765,0.050739459214528125
0.05397700824749765,0.05073945921452811
0.05397700824749764,0.05073945921452812
0.05397700824749767,0.050739459214528125
0.05397700824749764,0.05073945921452812
0.05397700824749767,0.05073945921452812
0.05397700824749764,0.0507394592145281
0.05397700824749764,0.05073945921452812
0.05397700824749763,0.05073945921452813
0.05397700824749767,0.05073945921452812
0.05397700824749764,0.050739459214528125
0.05397700824749764,0.050739459214528125
0.05397700824749763,0.0507394592145281
0.05397700824749761,0.0507394592145281
0.05397700824749763,0.05073945921452808
0.05397700824749762,0.05073945921452811
0.05397700824749764,0.050739459214528125
0.05397700824749762,0.05073945921452811
0.053977008247497654,0.050739459214528125
0.05397700824749766,0.05073945921452814
0.05397700824749767,0.05073945921452812
0.05397700824749766,0.05073945921452812
0.053977008247497626,0.05073945921452812
0.05397700824749764,0.05073945921452811
0.05397700824749762,0.0507394592145281
0.05397700824749764,0.05073945921452811
0.05397700824749767,0.05073945921452813
0.05397700824749767,0.05073945921452813
0.053977008247497654,0.050739459214528125
0.05397700824749764,0.05073945921452811
0.05397700824749762,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749764,0.0507394592145281
0.05397700824749763,0.0507394592145281
0.05397700824749765,0.0507394592145281
0.05397700824749762,0.0507394592145281
0.05397700824749762,0.0507394592145281
0.05397700824749762,0.050739459214528125
0.05397700824749767,0.050739459214528125
0.05397700824749765,0.05073945921452811
0.05397700824749762,0.05073945921452809
0.05397700824749764,0.05073945921452812
0.05397700824749764,0.05073945921452812
0.05397700824749764,0.05073945921452812
0.05397700824749764,0.05073945921452811
0.05397700824749763,0.050739459214528125
0.05397700824749762,0.0507394592145281
0.05397700824749765,0.05073945921452811
0.05397700824749764,0.05073945921452812
0.05397700824749765,0.05073945921452811
0.05397700824749763,0.0507394592145281
0.05397700824749765,0.05073945921452811
0.05397700824749766,0.05073945921452812
0.05397700824749764,0.05073945921452812
0.053977008247497606,0.05073945921452808
0.05397700824749764,0.05073945921452811
0.05397700824749766,0.05073945921452812
0.05397700824749765,0.05073945921452811
0.05397700824749767,0.050739459214528125
0.05397700824749759,0.05073945921452807
0.05397700824749764,0.05073945921452811
0.05397700824749766,0.050739459214528125
0.05397700824749764,0.05073945921452812
0.05397700824749764,0.05073945921452812
0.05397700824749762,0.05073945921452811
0.05397700824749767,0.050739459214528125
0.05397700824749765,0.05073945921452812
0.05397700824749764,0.050739459214528125
0.053977008247497654,0.050739459214528125
0.053977008247497654,0.05073945921452813
0.05397700824749766,0.05073945921452814
0.05397700824749765,0.05073945921452812
0.05397700824749765,0.05073945921452811
0.05397700824749764,0.0507394592145281
0.05397700824749764,0.05073945921452811
0.05397700824749764,0.05073945921452811
0.05397700824749764,0.05073945921452811
0.05397700824749764,0.05073945921452812
0.05397700824749766,0.05073945921452812
0.05397700824749764,0.0507394592145281
0.05397700824749765,0.05073945921452811
0.05397700824749768,0.05073945921452813
0.05397700824749762,0.0507394592145281
0.05397700824749764,0.05073945921452812
0.05397700824749765,0.05073945921452813
0.05397700824749765,0.05073945921452812
0.05397700824749762,0.05073945921452808
0.05397700824749762,0.0507394592145281
0.05397700824749764,0.050739459214528125
0.05397700824749762,0.05073945921452811
0.053977008247497675,0.05073945921452814
0.05397700824749764,0.05073945921452812
0.05397700824749767,0.05073945921452813
0.05397700824749762,0.05073945921452811
0.05397700824749762,0.0507394592145281
0.05397700824749765,0.05073945921452811
0.05397700824749767,0.05073945921452813
0.05397700824749765,0.05073945921452811
0.053977008247497654,0.05073945921452812
0.05397700824749767,0.05073945921452813
0.053977008247497654,0.05073945921452813
0.05397700824749764,0.05073945921452812
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749762,0.0507394592145281
0.05397700824749764,0.05073945921452812
0.05397700824749762,0.0507394592145281
0.05397700824749764,0.05073945921452812
0.05397700824749762,0.0507394592145281
0.05397700824749765,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749762,0.0507394592145281
0.05397700824749764,0.05073945921452812
0.05397700824749764,0.050739459214528125
0.05397700824749766,0.05073945921452813
0.053977008247497654,0.050739459214528125
0.05397700824749763,0.050739459214528125
0.05397700824749762,0.0507394592145281
0.05397700824749763,0.050739459214528125
0.05397700824749765,0.05073945921452811
0.05397700824749764,0.05073945921452812
0.05397700824749767,0.050739459214528125
0.05397700824749764,0.050739459214528125
0.053977008247497654,0.050739459214528125
0.05397700824749764,0.05073945921452809
0.05397700824749762,0.05073945921452809
0.05397700824749767,0.050739459214528125
0.05397700824749765,0.050739459214528125
0.053977008247497654,0.050739459214528125
0.05397700824749764,0.050739459214528125
0.05397700824749764,0.050739459214528125
0.05397700824749765,0.05073945921452811
0.05397700824749763,0.0507394592145281
0.05397700824749764,0.05073945921452811
0.05397700824749767,0.050739459214528125
0.053977008247497626,0.0507394592145281
0.05397700824749765,0.050739459214528125
0.05397700824749764,0.0507394592145281
0.05397700824749765,0.05073945921452812
0.05397700824749762,0.05073945921452808
0.05397700824749764,0.05073945921452809
0.05397700824749764,0.05073945921452812
0.05397700824749764,0.05073945921452812
0.05397700824749763,0.05073945921452812
0.053977008247497654,0.050739459214528125
0.05397700824749765,0.05073945921452811
0.05397700824749762,0.0507394592145281
0.05397700824749765,0.05073945921452811
0.05397700824749764,0.05073945921452812
0.05397700824749767,0.05073945921452812
0.05397700824749765,0.05073945921452811
0.05397700824749766,0.050739459214528125
0.05397700824749764,0.05073945921452811
0.05397700824749764,0.05073945921452812
0.05397700824749765,0.05073945921452811
0.05397700824749764,0.05073945921452811
0.05397700824749765,0.05073945921452811
0.05397700824749766,0.05073945921452813
0.05397700824749762,0.05073945921452809
0.05397700824749764,0.0507394592145281
0.05397700824749762,0.05073945921452809
0.05397700824749764,0.05073945921452812
0.05397700824749767,0.050739459214528125
0.05397700824749764,0.050739459214528125
0.05397700824749762,0.0507394592145281
0.05397700824749762,0.05073945921452808
0.053977008247497654,0.050739459214528125
0.05397700824749762,0.05073945921452808
0.053977008247497654,0.050739459214528125


==> figures/performance_plots/CVaR_std_perto-True.csv <==
risk,return
0.08640330066165601,0.0655888880023802
0.08640330066165601,0.0655888880023802
0.08385907853664515,0.06449763029973268
0.07892389291831094,0.06172686959519117
0.07892389291831091,0.06172686959519116
0.0789238929183109,0.06172686959519116
0.07892389291831094,0.061726869595191164
0.07892389291831092,0.061726869595191164
0.07673387351994884,0.060868014122762854
0.07673387351994887,0.060868014122762854
0.07673387351994886,0.060868014122762854
0.07673387351994884,0.06086801412276285
0.07379169867321467,0.05863979391914661
0.07379169867321468,0.05863979391914661
0.07379169867321471,0.05863979391914662
0.07379169867321468,0.05863979391914661
0.07379169867321468,0.05863979391914661
0.07379169867321468,0.05863979391914661
0.07379169867321471,0.05863979391914662
0.07379169867321468,0.05863979391914661
0.07379169867321467,0.05863979391914661
0.07379169867321468,0.058639793919146616
0.06755009151342484,0.057104415604057976
0.06755009151342484,0.05710441560405798
0.06755009151342484,0.057104415604057976
0.06755009151342486,0.05710441560405799
0.06755009151342484,0.057104415604057976
0.06755009151342484,0.057104415604057976
0.06755009151342484,0.057104415604057976
0.06755009151342486,0.057104415604058
0.06755009151342484,0.057104415604057976
0.06755009151342484,0.057104415604057976
0.06755009151342484,0.057104415604057976
0.06755009151342486,0.05710441560405799
0.06755009151342486,0.05710441560405799
0.06755009151342486,0.057104415604058
0.06755009151342486,0.057104415604058
0.06755009151342484,0.057104415604057976
0.06755009151342481,0.05710441560405796
0.06755009151342484,0.057104415604057976
0.06755009151342484,0.057104415604057976
0.06755009151342484,0.057104415604057976
0.06755009151342486,0.05710441560405799
0.06755009151342481,0.05710441560405796
0.06755009151342484,0.05710441560405798
0.06755009151342484,0.057104415604057976
0.06755009151342486,0.057104415604058
0.06755009151342484,0.057104415604057976
0.06755009151342485,0.05710441560405798
0.06755009151342485,0.05710441560405798
0.06755009151342484,0.057104415604057976
0.06755009151342485,0.05710441560405798
0.06755009151342485,0.05710441560405798
0.06755009151342485,0.05710441560405799
0.06755009151342484,0.05710441560405798
0.06755009151342485,0.05710441560405798
0.06755009151342485,0.05710441560405798
0.06755009151342485,0.05710441560405798
0.06755009151342485,0.05710441560405798
0.06755009151342484,0.05710441560405798
0.06755009151342484,0.057104415604057976
0.06755009151342485,0.05710441560405799
0.06755009151342484,0.05710441560405797
0.06755009151342485,0.05710441560405799
0.06755009151342484,0.057104415604057976
0.06755009151342485,0.05710441560405799
0.06755009151342485,0.05710441560405798
0.06755009151342485,0.05710441560405798
0.06755009151342485,0.05710441560405798
0.06755009151342485,0.05710441560405798
0.06755009151342484,0.05710441560405798
0.06755009151342484,0.057104415604057976
0.06755009151342485,0.05710441560405798
0.06755009151342485,0.05710441560405798
0.06755009151342485,0.05710441560405798
0.06755009151342484,0.05710441560405798
0.06755009151342485,0.05710441560405798
0.06755009151342485,0.05710441560405798
0.06755009151342485,0.05710441560405799
0.06755009151342484,0.05710441560405798
0.06755009151342485,0.05710441560405798
0.06755009151342485,0.05710441560405799
0.06755009151342484,0.05710441560405798
0.06755009151342484,0.057104415604057976
0.06755009151342485,0.05710441560405798
0.06755009151342484,0.05710441560405798
0.06755009151342485,0.05710441560405798
0.06755009151342484,0.05710441560405798
0.06755009151342485,0.05710441560405798
0.06755009151342485,0.05710441560405798
0.06755009151342485,0.05710441560405798
0.06755009151342484,0.057104415604057976
0.06755009151342485,0.05710441560405798
0.06755009151342484,0.057104415604057976
0.06755009151342484,0.05710441560405797
0.06755009151342484,0.05710441560405798
0.06755009151342485,0.05710441560405799
0.06755009151342484,0.05710441560405798
0.06755009151342485,0.05710441560405798
0.06755009151342484,0.05710441560405798
0.06755009151342485,0.05710441560405798
0.06755009151342484,0.057104415604057976
0.06755009151342484,0.05710441560405798
0.06755009151342485,0.05710441560405799
0.06755009151342485,0.05710441560405798
0.06755009151342484,0.05710441560405798
0.06755009151342485,0.05710441560405798
0.06448126075195976,0.05502570102688155
0.0644812607519598,0.05502570102688157
0.06448126075195976,0.05502570102688155
0.0644812607519598,0.05502570102688157
0.06448126075195976,0.05502570102688155
0.0644812607519598,0.05502570102688157
0.06448126075195976,0.05502570102688155
0.06448126075195983,0.05502570102688158
0.06448126075195976,0.05502570102688155
0.0644812607519598,0.05502570102688157
0.06448126075195974,0.05502570102688155
0.06448126075195976,0.055025701026881556
0.06448126075195974,0.05502570102688155
0.06448126075195974,0.055025701026881535
0.06448126075195976,0.05502570102688155
0.06448126075195972,0.05502570102688152
0.06448126075195976,0.05502570102688155
0.06448126075195974,0.05502570102688155
0.06448126075195973,0.055025701026881535
0.06448126075195976,0.05502570102688155
0.06448126075195977,0.05502570102688156
0.06448126075195976,0.05502570102688155
0.06448126075195976,0.05502570102688155
0.06448126075195977,0.05502570102688156
0.06448126075195974,0.05502570102688155
0.06448126075195974,0.05502570102688155
0.06448126075195976,0.05502570102688155
0.06448126075195974,0.05502570102688155
0.06448126075195974,0.05502570102688155
0.06448126075195978,0.05502570102688157
0.06448126075195976,0.05502570102688155
0.06448126075195974,0.05502570102688155
0.06448126075195976,0.05502570102688155
0.06448126075195974,0.05502570102688154
0.06448126075195978,0.05502570102688157
0.06448126075195978,0.05502570102688157
0.06448126075195974,0.05502570102688154
0.06448126075195976,0.05502570102688155
0.06448126075195974,0.05502570102688155
0.06448126075195974,0.05502570102688155
0.06448126075195974,0.05502570102688155
0.06448126075195974,0.05502570102688154
0.06448126075195974,0.05502570102688154
0.06448126075195977,0.055025701026881556
0.06448126075195974,0.05502570102688155
0.06448126075195974,0.05502570102688155
0.06448126075195978,0.05502570102688157
0.06448126075195974,0.05502570102688155
0.06448126075195978,0.05502570102688157
0.0644812607519598,0.05502570102688157
0.06448126075195977,0.05502570102688156
0.06448126075195974,0.05502570102688155
0.06448126075195978,0.05502570102688156
0.06448126075195974,0.05502570102688154
0.06448126075195981,0.05502570102688158
0.06448126075195974,0.05502570102688155
0.06448126075195974,0.05502570102688154
0.06448126075195973,0.055025701026881535
0.06448126075195976,0.05502570102688155
0.06448126075195974,0.05502570102688154
0.0644812607519598,0.05502570102688157
0.06448126075195974,0.05502570102688154
0.06448126075195974,0.05502570102688155
0.06448126075195974,0.05502570102688155
0.06448126075195978,0.05502570102688157
0.06448126075195977,0.05502570102688156
0.06448126075195976,0.05502570102688155
0.06448126075195974,0.05502570102688155
0.06448126075195974,0.05502570102688155
0.06448126075195977,0.05502570102688156
0.06448126075195981,0.05502570102688157
0.06448126075195976,0.05502570102688155
0.06448126075195974,0.05502570102688155
0.06448126075195977,0.05502570102688156
0.06448126075195976,0.055025701026881556
0.06448126075195974,0.05502570102688154
0.06448126075195974,0.05502570102688155
0.06448126075195974,0.05502570102688155
0.06448126075195976,0.05502570102688155
0.06448126075195974,0.05502570102688155
0.06448126075195974,0.05502570102688155
0.06448126075195978,0.05502570102688157
0.06448126075195976,0.05502570102688155
0.06448126075195974,0.05502570102688155
0.06448126075195976,0.05502570102688155
0.06448126075195974,0.05502570102688155
0.06448126075195973,0.055025701026881535
0.06448126075195974,0.05502570102688154
0.06448126075195977,0.05502570102688156
0.06448126075195974,0.05502570102688154
0.06448126075195974,0.05502570102688155
0.06448126075195978,0.05502570102688157
0.06448126075195976,0.055025701026881556
0.06448126075195974,0.05502570102688155
0.06448126075195978,0.05502570102688157
0.06448126075195976,0.05502570102688155
0.06448126075195974,0.055025701026881535
0.06448126075195977,0.055025701026881556
0.06448126075195974,0.055025701026881535
0.06448126075195974,0.055025701026881535
0.06448126075195978,0.05502570102688157
0.06448126075195974,0.05502570102688155
0.0644812607519598,0.05502570102688157
0.0644812607519598,0.05502570102688157
0.06448126075195977,0.055025701026881556
0.06448126075195978,0.05502570102688157
0.06448126075195974,0.05502570102688155
0.06448126075195978,0.05502570102688157
0.06448126075195977,0.05502570102688156
0.06448126075195978,0.05502570102688157
0.06448126075195978,0.05502570102688156
0.06448126075195973,0.055025701026881535
0.06448126075195976,0.05502570102688155
0.06448126075195976,0.05502570102688155
0.0644812607519598,0.05502570102688157
0.06448126075195976,0.05502570102688155
0.0644812607519598,0.05502570102688157
0.0644812607519598,0.05502570102688157
0.06448126075195976,0.05502570102688155
0.06448126075195976,0.05502570102688155
0.0644812607519598,0.05502570102688157
0.05397700824749763,0.050739459214528125
0.05397700824749765,0.05073945921452813
0.053977008247497606,0.050739459214528077
0.05397700824749765,0.05073945921452813
0.05397700824749767,0.05073945921452814
0.05397700824749761,0.05073945921452812
0.05397700824749763,0.050739459214528125
0.05397700824749762,0.05073945921452812
0.05397700824749766,0.05073945921452814
0.05397700824749765,0.05073945921452813
0.05397700824749765,0.05073945921452813
0.053977008247497654,0.05073945921452813
0.05397700824749765,0.05073945921452813
0.05397700824749764,0.05073945921452813
0.05397700824749767,0.05073945921452814
0.05397700824749767,0.05073945921452814
0.05397700824749762,0.05073945921452812
0.05397700824749763,0.05073945921452813
0.05397700824749766,0.05073945921452813
0.05397700824749766,0.05073945921452813
0.05397700824749766,0.05073945921452814
0.05397700824749761,0.05073945921452809
0.05397700824749766,0.05073945921452813
0.05397700824749766,0.05073945921452814
0.05397700824749766,0.05073945921452813
0.05397700824749761,0.05073945921452809
0.05397700824749762,0.05073945921452812
0.05397700824749767,0.05073945921452814
0.05397700824749766,0.05073945921452814
0.05397700824749762,0.05073945921452812
0.05397700824749767,0.05073945921452814
0.053977008247497654,0.05073945921452813
0.05397700824749762,0.05073945921452812
0.05397700824749767,0.05073945921452814
0.053977008247497606,0.050739459214528077
0.05397700824749767,0.05073945921452814
0.05397700824749761,0.05073945921452812
0.05397700824749767,0.05073945921452814
0.053977008247497606,0.050739459214528077
0.05397700824749763,0.050739459214528125
0.05397700824749762,0.05073945921452812
0.05397700824749766,0.05073945921452814
0.053977008247497654,0.05073945921452813
0.05397700824749766,0.05073945921452814
0.053977008247497606,0.050739459214528077
0.05397700824749761,0.0507394592145281
0.053977008247497606,0.05073945921452808
0.05397700824749762,0.050739459214528125
0.05397700824749764,0.05073945921452813
0.05397700824749766,0.05073945921452813
0.05397700824749768,0.05073945921452815
0.05397700824749766,0.05073945921452814
0.05397700824749767,0.05073945921452814
0.05397700824749767,0.05073945921452814
0.05397700824749762,0.05073945921452812
0.05397700824749768,0.050739459214528146
0.05397700824749763,0.050739459214528125
0.05397700824749766,0.05073945921452813
0.05397700824749767,0.05073945921452814
0.05397700824749767,0.05073945921452814
0.053977008247497675,0.050739459214528146
0.05397700824749767,0.05073945921452814
0.05397700824749766,0.05073945921452814
0.05397700824749765,0.05073945921452813
0.053977008247497654,0.05073945921452813
0.05397700824749767,0.050739459214528146
0.05397700824749766,0.05073945921452814
0.05397700824749767,0.05073945921452814
0.05397700824749767,0.05073945921452814
0.05397700824749766,0.05073945921452813
0.05397700824749761,0.0507394592145281
0.05397700824749767,0.05073945921452814
0.05397700824749766,0.05073945921452814
0.05397700824749767,0.050739459214528146
0.05397700824749766,0.05073945921452814
0.05397700824749761,0.05073945921452809
0.05397700824749763,0.05073945921452813
0.05397700824749761,0.0507394592145281
0.05397700824749766,0.05073945921452814
0.05397700824749762,0.050739459214528125
0.05397700824749763,0.050739459214528125
0.053977008247497606,0.05073945921452808
0.05397700824749759,0.05073945921452807
0.053977008247497654,0.05073945921452813
0.05397700824749766,0.05073945921452814
0.05397700824749765,0.05073945921452813
0.053977008247497654,0.05073945921452813
0.05397700824749766,0.05073945921452813
0.05397700824749763,0.050739459214528125
0.05397700824749763,0.050739459214528125
0.05397700824749766,0.05073945921452813


==> figures/performance_plots/HR_-cvar_perto-False.csv <==
risk,return
-0.21899607512040942,-0.03890900472098875
-0.21900193474494592,-0.03891114542291412
-0.21900045921191355,-0.03891058018592752
-0.218993828727743,-0.03890791344689381
-0.09105286161012509,0.05291299477707667
-0.09630837227581467,0.027689413779888712
-0.0963084389254406,0.027689316206806053
-0.09630843567823462,0.027689306035029074
-0.09630839860387135,0.02768931383716328
-0.0963083284392432,0.027689274293067747
-0.09443040677050712,0.026744274205157095
-0.09443046665456177,0.02674381936416053
-0.0930504604101095,0.027056712541375295
-0.09304859096384792,0.0270579635548296
-0.09118355608501733,0.028387247467105768
-0.08766314023706374,0.02694404389336097
-0.08765487641222601,0.02694211564639388
-0.08591014173854973,0.024780733461605628
-0.08590892577316384,0.024779841110035818
-0.08267781483354034,0.025823802291912442
-0.0858376266879381,0.027823467163995776
-0.08479225688163146,0.02844684613049735
-0.08128211450311011,0.02807069485788939
-0.07562837771542087,0.029774895667196932
-0.07339417237200253,0.034350337553642654
-0.07286936565080855,0.036978287396687445
-0.074453508691,0.03634653164875468
-0.0758368708231959,0.03745860918854186
-0.07580314196619549,0.03743319008001978
-0.0711642840257136,0.038355790607294694
-0.06251736364985186,0.047553099647322745
-0.062469308004518394,0.047483740098635624
-0.060423542575893024,0.04802438698749381
-0.052403027271395036,0.04727012840652594
-0.05207274799867167,0.04544467160470826
-0.07306294236569143,0.049784074927118484
-0.06402804841060436,0.05430654598961002
-0.05885249728812809,0.05780414947623621
-0.05670168493783773,0.05790877498060596
-0.05156907892177413,0.053980171437498274
-0.07509905641418625,0.07120360328256031
-0.06720474222606926,0.058280137995932534
-0.06623675790507423,0.0535600685435305
-0.06272468491684476,0.05423091443977423
-0.06034773308801855,0.05470511346996042
-0.08014691316082952,0.0911241154691375
-0.08014738602851028,0.09112675949130793
-0.08014653709674852,0.09112475516764236
-0.06447737079579564,0.08586301975504243
-0.06235240944517726,0.05441082695927828
-0.09022716467784442,0.06183132231335285
-0.09022789028484947,0.06183186897201647
-0.090227947294795,0.061831877572930294
-0.09022786867902956,0.0618315892703979
-0.07312280855159127,0.0514975331477704
-0.10133767940442158,0.03302394306540859
-0.10133775363024304,0.03302401526365599
-0.10086107080458877,0.05342838517077691
-0.10085968419776903,0.05344623503995701
-0.07962551676154342,0.050372078423703
-0.1619692911617517,-0.012993598028001192
-0.16197339625594553,-0.012995393356592307
-0.10884933294302922,0.024881538912617743
-0.10086019469549434,0.05344555336651144
-0.08078596319804038,0.05075250276708455
-0.1619708570883781,-0.01299456691137153
-0.16197272174465874,-0.012995281019038674
-0.16197445881885897,-0.012995880934122085
-0.12855093459151923,0.008604069699960895
-0.09715993574578415,0.06070596610850175
-0.21899244825595,-0.03890754918623545
-0.2189906764575588,-0.03890684821955758
-0.18833078215062596,-0.026546258222769525
-0.16193645847096863,-0.012973441922771334
-0.09579689117087024,0.0644737864434671
-0.2190015015098835,-0.038910977780928606
-0.2189943538109214,-0.03890827402980957
-0.21900137152096355,-0.03891089106292785
-0.2189233209088084,-0.03888052816326434
-0.09307647628940413,0.06897861192768347
-0.21899827007321962,-0.03890978393036572
-0.2189980471782805,-0.038909684242546275
-0.21900114393598216,-0.03891081705393259
-0.2189953290403396,-0.03890831189510851
-0.09307608776340687,0.0689825745638439
-0.21899863575856973,-0.0389099310342825
-0.2189953584758005,-0.03890869275565668
-0.21900163990785712,-0.03891101338148292
-0.219000674243465,-0.03891058390611183
-0.09307600513801861,0.06898254776942557
-0.21899264427090415,-0.03890772284088142
-0.21900186208720163,-0.03891111740390976
-0.2190024682008915,-0.03891132798381024
-0.21899761920306815,-0.03890939202822086
-0.09307600970330003,0.06898206286433632
-0.21899850397343812,-0.03890988830762366
-0.21900190775374448,-0.03891113552204291
-0.21900147848735893,-0.0389109584009333
-0.21900133638394914,-0.03891085895855737
-0.09307588143193667,0.06898149794608766
-0.017509857155981284,0.0726230371216519
-0.017509674001138044,0.0726229646760401
-0.017509679509233395,0.07262298201483285
-0.01750967972459624,0.0726229825604931
-0.017509677982791603,0.07262297634410328
-0.08429433287076872,0.03287251957751711
-0.08429433338224662,0.03287251911232918
-0.08429433321413436,0.03287251935607271
-0.0842943329444737,0.032872519672459945
-0.08429433356013283,0.03287251923814171
-0.07397710056049063,0.033368725666995655
-0.07397709903975272,0.03336872552731641
-0.07397709909700746,0.03336872552826173
-0.07397709976263067,0.03336872558136502
-0.07397709942028427,0.03336872553879569
-0.06531027612245632,0.036627851552285345
-0.06531028109155307,0.03662784809346153
-0.06531028480657129,0.036627847754032716
-0.06531028892414344,0.03662784275620103
-0.0653102887302378,0.036627844462066385
-0.05643734142089444,0.03530589709127494
-0.05643706647917915,0.03530532819241021
-0.05643706777720373,0.035305330440857666
-0.056437068838583265,0.0353053292563597
-0.05643706885718206,0.03530532921619988
-0.045184900441977906,0.03244032878549299
-0.04518490397205052,0.03244016651257061
-0.04518491479100234,0.03244017109076863
-0.04518491645396535,0.03244017183876669
-0.045184925546654965,0.03244017433582409
-0.033966883670961935,0.04125416545961449
-0.03396687351802149,0.04125407129077534
-0.03396688477440005,0.04125406555858027
-0.0339668828866859,0.04125406651196175
-0.0339668783772504,0.04125406893250159
-0.027668520796963702,0.046086067355963094
-0.02766858390973796,0.04608580999047174
-0.027668584077798538,0.04608580988280754
-0.027668584004458263,0.04608580993570402
-0.027668584029576535,0.046085809907821004
-0.027773212267332075,0.04437716224147476
-0.027773194399055182,0.044377238433983106
-0.02777319392074616,0.04437723905354519
-0.027773193677705473,0.04437723930533651
-0.027773193579453796,0.044377239365201326
-0.03403026998448522,0.026788383083281596
-0.03402946116040564,0.02678823070189427
-0.034029457898412725,0.026788230239553342
-0.034029457215586915,0.026788230154790076
-0.03402945698716753,0.026788230172796416
-0.0190759824366558,0.028642019253670766
-0.019073479034902766,0.028642831327752572
-0.019073474672789137,0.028642830611108564
-0.019073465097779563,0.028642833817869685
-0.01907347149110508,0.028642832788857375
0.013340510132625478,0.047020285545084535
0.01334054180188545,0.047020229572234916
0.01334054322155638,0.04702023130818222
0.013340542913493243,0.04702023104957634
0.01334053750873067,0.047020225364275955
6.978105295831621e-05,0.03766562843394033
7.056337548451217e-05,0.03766486810457596
7.056577135643981e-05,0.03766486951081419
7.056848351086216e-05,0.037664872323957696
7.056798370262396e-05,0.037664879466599556
-0.005022996192754367,0.05480710509703592
-0.005022543847344854,0.05480708898397645
-0.005022539551712679,0.05480709005219117
-0.005022541576513381,0.054807089958857816
-0.00502254079760957,0.054807086035898726
-0.0050228932458312265,0.054807216091153875
-0.00502255401427989,0.05480708927949088
-0.005022544711307483,0.054807095615064846
-0.0050225386428108575,0.05480708886864785
-0.005022543718772157,0.054807091081669146
-0.008251841214494423,0.05399643524535926
-0.008253870830856202,0.05399526778282579
-0.008253872113752569,0.05399526887913797
-0.00825388033296306,0.053995264015342936
-0.008253880363506121,0.05399526331310935
-0.017295931025560644,0.07161932530426987
-0.017295683138069187,0.07161886982306559
-0.017295773813750727,0.07161888817266762
-0.01729574133784048,0.07161889834793729
-0.017295784538157118,0.07161889450794318
-0.01729602999492625,0.07161966210948119
-0.017295749489689646,0.07161889235920338
-0.0172957829061214,0.07161890086131328
-0.01729578142382969,0.0716188992046448
-0.017295790655598442,0.07161890159144109
-0.01729617995827917,0.07162025087966202
-0.017295789862321203,0.07161890540285426
-0.017295790246499278,0.07161890268484147
-0.01729578562332118,0.07161890597684292
-0.017295774991521736,0.07161889992812563
-0.017296441678570876,0.07162139750147159
-0.017295792017938655,0.07161891021572683
-0.017295791199775024,0.07161890668348057
-0.017295791235365333,0.0716189041471215
-0.017295766259070727,0.0716189111165091
-0.01752064264619509,0.07262632579695073
-0.01750967995972186,0.07262298323282021
-0.017509680108287923,0.07262298412846788
-0.017509680091708807,0.07262298394039883
-0.017509678966562133,0.07262298228181331
-0.08429433306991048,0.032872519340605574
-0.08429433296262999,0.03287251963111612
-0.08429433305544905,0.0328725194570545
-0.08429433243505557,0.032872519344486074
-0.08429433327310461,0.0328725193291815
-0.07397709947433025,0.03336872557102229
-0.07397709935264944,0.03336872558531119
-0.07397709906445074,0.03336872553505912
-0.07397709911279904,0.03336872553988483
-0.07397709908504152,0.03336872553131604
-0.06531028900603188,0.036627842534501256
-0.0653102880842548,0.036627843010417015
-0.06531028824887712,0.03662784292410013
-0.06531028678612329,0.036627844126091456
-0.06531028398633558,0.03662784608908021
-0.056456030338879325,0.03534535896890568
-0.05643706783929295,0.03530532924683043
-0.056437068494732893,0.03530532960239465
-0.05643706851097307,0.03530532961460802
-0.056437068691628935,0.035305329590880855
-0.04518303295664916,0.032449397769230885
-0.04518493281865515,0.03244017917995711
-0.04518492527298229,0.03244017530752628
-0.0451849245167765,0.03244017538353554
-0.04518491431741258,0.032440171220202235
-0.03396732830798361,0.04126043287236027
-0.03396687106018817,0.041254072611040124
-0.03396687191145221,0.04125407227770115
-0.03396687283694667,0.041254071662917044
-0.033966871333867936,0.04125407241028283
-0.027659072776244575,0.046118009327806644
-0.027668584067842377,0.04608581000661176
-0.027668583899386867,0.04608581037684947
-0.027668583917867792,0.04608580996615467
-0.027668584209840617,0.046085809781988625
-0.027774365886053472,0.044372331464967135
-0.02777319429242925,0.044377238626568234
-0.027773193553550207,0.044377239275225036
-0.02777319396118798,0.04437723911679144
-0.027773193748444933,0.044377239204259025
-0.03408129717282183,0.026797904650795804
-0.034029456783150315,0.026788230187101046
-0.03402945876313594,0.02678823081828109
-0.034029457092072606,0.026788230320683823
-0.03402945944470325,0.026788230813220848
-0.01924331243396288,0.02858776000953286
-0.01907346331383444,0.0286428350198321
-0.019073462372131905,0.028642835265699784
-0.019073461999624338,0.028642835384744037
-0.01907346235460928,0.02864283519956412
0.01333808168971165,0.04702368412085751
0.013340543815806072,0.04702023183656163
0.013340543536893715,0.04702023166525819
0.013340541116947276,0.04702022918457791
0.013340542549231747,0.047020230428099705
1.170276600422389e-05,0.037725875953115016
7.057053583493442e-05,0.037664873593034824
7.05663485525175e-05,0.037664871133419826
7.05652454463934e-05,0.03766487530814293
7.057255301991192e-05,0.03766487699549862
-0.00505528179954936,0.05480828860914977
-0.005022542939298188,0.05480709085417003
-0.005022537388696779,0.05480709060268407
-0.005022542445003255,0.05480709088222435
-0.005022540889366226,0.054807088719515
-0.005046905689938944,0.054815677821733286
-0.005022548382208955,0.054807089947352554
-0.005022539171355497,0.05480709139676
-0.005022546091457616,0.054807089860269415
-0.005022542378138453,0.05480709136776121
-0.008108311011291237,0.054078714582255154
-0.008253863211529976,0.05399526990522053
-0.008253880055102695,0.053995262583557094
-0.008253881163284781,0.05399526137918768
-0.008253870485088658,0.05399527305425869
-0.01730577955059457,0.07164782641558848
-0.017295771810077624,0.07161889076506936
-0.017295781246526733,0.07161890203225013
-0.017295778889444134,0.07161889799022642
-0.017295767011268632,0.07161888005374041
-0.017312022368676728,0.07167016233305389
-0.017295783127576427,0.0716188973466699
-0.01729578934174442,0.07161890133561011
-0.017295781805525674,0.0716189039507962
-0.017295780130108494,0.07161889316471597
-0.017321971275853526,0.07171050309219601
-0.017295786682541444,0.07161890345057696
-0.017295791106938175,0.0716189051189627
-0.017295775339755796,0.07161890041879163
-0.017295781421581644,0.07161890281783642
-0.017340329293704087,0.07179149008693422
-0.017295768561975254,0.0716189168550496
-0.017295789538318986,0.07161890570803166
-0.017295788960573915,0.07161890568992464
-0.017295791130909646,0.07161890655832236
-0.017633524534635635,0.07266136404970043
-0.01759161785872874,0.0726478854270688
-0.01750968046505336,0.07262298437038665
-0.01750967997013234,0.07262298359814583
-0.0175096802899799,0.07262298443921684
-0.08524066709778694,0.03141558637049435
-0.08429433310135233,0.032872519390943884
-0.08429433260672371,0.032872519595655056
-0.08429433303558194,0.0328725194222033
-0.08429433288672472,0.03287251976978103
-0.0739770990341889,0.03336872551469062
-0.07397709893057482,0.0333687255118628
-0.07397709922881694,0.033368725603488913
-0.07397709895047211,0.0333687255227013
-0.07397709893711786,0.03336872551692722
-0.06624787091851174,0.03586382920043455
-0.06531029120581001,0.03662784049587643
-0.06531028428549994,0.036627845632577906
-0.06531028848981767,0.03662784270872253
-0.0653102841287281,0.0366278463658521
-0.05735999315722751,0.03747496370501334
-0.0567004538194501,0.035898355877684765
-0.05643706879009852,0.03530532933639916
-0.05643706828160009,0.0353053293431952
-0.05643706858798971,0.035305329359086944
-0.04270505034784064,0.03153782325471657
-0.042752051609206955,0.03150741725618235
-0.04518493089483653,0.03244017880885252
-0.045184934158217,0.032440179882993726
-0.04518492456326981,0.03244017540410402
-0.03396032006304048,0.04136922551147309
-0.03396341113201113,0.04132180646604297
-0.03396687111414078,0.04125407270502579
-0.033966870678929416,0.04125407285708946
-0.03396687168013841,0.041254072315722264
-0.027658735630986822,0.046307519106897524
-0.02747864265133015,0.04645220590256419
-0.027668583901745012,0.046085810585330664
-0.02766858394519335,0.046085810059444364
-0.027668583881312814,0.046085810021581526
-0.027791528828351873,0.04429361655489258
-0.02778388073180289,0.044329677163773354
-0.027773193706238184,0.04437723906174829
-0.02777319355046734,0.0443772392499162
-0.027773193594254175,0.044377239242297396
-0.0344911042137818,0.026883790336280945
-0.03443770545407207,0.026864736362487696
-0.034029459089120515,0.026788230564208603
-0.03402945609828975,0.026788230011640577
-0.03402945693946507,0.026788230309635074
-0.020924067489259096,0.028080506378488045
-0.019819559309808516,0.02840853065495874
-0.019073464584026128,0.028642834689422816
-0.019073462814386943,0.028642835182786285
-0.01907346404654933,0.028642834728169964
0.013270032803581388,0.047051569477061565
0.013307298203209486,0.04704997409268237
0.013340542934252242,0.047020231611155205
0.013340543047353737,0.04702023105889787
0.013340543884451937,0.04702023192886937
-0.0016493765437342392,0.04253031341065827
-0.00044619379905924396,0.03840556313422152
7.056865298269716e-05,0.037664872676207016
7.056889043282905e-05,0.03766487446630709
7.05695938093007e-05,0.037664876300294824
-0.005539845329699919,0.054828953096236734
-0.005308956570445784,0.05481289566639178
-0.005022543933732902,0.05480709091341108
-0.005022542954997956,0.0548070912152951
-0.005022543465004404,0.05480709096917802
-0.005406752642404777,0.05491979156684708
-0.0052367213655890475,0.054877295509229165
-0.0050225444995260155,0.05480709150995797
-0.005022543220578377,0.05480709149010484
-0.005022545987692487,0.054807090499987415
-0.006702270936735023,0.05491400834503583
-0.0067212072009732214,0.05476729176950834
-0.008253878449415901,0.05399526162762575
-0.008253879767871038,0.0539952617641729
-0.008253878845664931,0.05399526284073278
-0.017422995969742717,0.07197848509401086
-0.017368555322332384,0.07183145460130123
-0.01729578182732687,0.07161890459710839
-0.017295737272305205,0.07161890141266929
-0.017295780177293326,0.07161890153720062
-0.017521692423203852,0.07237656013620296
-0.01741999250869141,0.07201793678783856
-0.01729578961083125,0.07161890510579653
-0.017295790809133387,0.07161890510451405
-0.017295778229127187,0.07161890663731474
-0.01759557194137044,0.07265099996824867
-0.017514547329244134,0.07240770042352612
-0.017295792084342804,0.07161890659226551
-0.017295780003827584,0.07161890798667461
-0.01729578383672662,0.07161890820157737
-0.01760796957796738,0.0726543208045415
-0.017573418351796728,0.07264279688630525
-0.017295793124062157,0.0716189117029524
-0.017295777334801494,0.07161891991447498
-0.01729579348797926,0.07161890712180675
-0.01821161605307643,0.0715341133625266
-0.0181966526043405,0.07170170707460442
-0.017969705275904923,0.07258574055167627
-0.017835448323158875,0.07272179284637646
-0.01750968066979889,0.0726229848928682
-0.08700090007645672,0.03228588780448429
-0.08666448950275407,0.03168309618970507
-0.08524066814479743,0.03141558517600715
-0.08524066777364224,0.03141558540445081
-0.08429433274841179,0.03287251974944952
-0.0748323733157391,0.03337627883343848
-0.07483237094311064,0.03337627864635532
-0.07397709907364544,0.03336872550278737
-0.0739770990565014,0.03336872551653737
-0.07397709900510713,0.03336872553922958
-0.0664649831592678,0.03513897720403091
-0.06660037803246048,0.03502294612972925
-0.06668105827546845,0.03527468048316719
-0.06624787156132977,0.0358638286206431
-0.06446949813451985,0.03720870151370386
-0.057545778320088926,0.03850131694515379
-0.05758351395413327,0.038402560189791844
-0.05806052518958688,0.03782565649112986
-0.05802059874992916,0.037836264505787316
-0.05643707041628585,0.035305333891190414
-0.04191497640086,0.03215314029622752
-0.041898698089527536,0.03216274786967854
-0.04211286815571911,0.031975816566014524
-0.0424093103010261,0.0317457521217213
-0.045184932080791766,0.03244017959556008
-0.035747967115382764,0.03990354333054267
-0.03453824463109601,0.04120564006973338
-0.03437102758204046,0.041307342076376645
-0.03410022038123294,0.041587559475962245
-0.03396686970974021,0.04125407329168126
-0.02876523713209109,0.04423508933629279
-0.028630221222410938,0.04448823639981971
-0.028118708884642286,0.04574260632502426
-0.028188208766407777,0.04531300359385855
-0.027668583856444898,0.04608581021479688
-0.027989943730905468,0.04326024956531498
-0.02797342748792067,0.043345787865196495
-0.027936264829294108,0.043533615844915295
-0.02786586497706077,0.04390597819202378
-0.02777319411032622,0.044377238245931455
-0.03429112093877821,0.027188960611055333
-0.03387717367914329,0.027430576790191893
-0.03394007022045385,0.02734852200772153
-0.03447434721847125,0.02695800595379643
-0.03402945803319797,0.02678823034050143
-0.03276553819085235,0.02195581478021598
-0.027096995937879977,0.023664216263339095
-0.021672269779696777,0.025941494187952455
-0.017769587302622153,0.027743366411797896
-0.019073476172207966,0.028642831213367175
0.0029508548938462077,0.0469829057449512
0.006107907239434417,0.040102313541918226
0.009546551459119505,0.043385918805364306
0.010365125124929278,0.04391765474302409
0.013340543831086965,0.04702023221917291
-0.005838039511745121,0.04696166818322053
-0.002450091828356134,0.04706754512058291
-0.0009347359690809281,0.04711374118448166
-0.0005909617300316792,0.04713416344720571
7.056498983629433e-05,0.037664875566044836
-0.008159828022443123,0.05455649028655331
-0.007569018679529707,0.05450187879582426
-0.006561232953306485,0.05454494072515883
-0.006166954247132976,0.05473518597021306
-0.005022544136868843,0.05480709152935195
-0.007452981096757222,0.055167764651468394
-0.006933627556329868,0.055097834353799745
-0.006156847110735524,0.055010023518807266
-0.005888703121770919,0.05500941608069874
-0.00502254614314547,0.05480709191475888
-0.006831546715618062,0.05623432915501122
-0.006279024354314557,0.056292242022449826
-0.005502720494948166,0.05628060799982356
-0.005272146207926446,0.05612421205468889
-0.008253876922372217,0.05399526359738749
-0.008900792794991112,0.061690107416704186
-0.008502022574084321,0.061885424446682304
-0.008320214964107802,0.06267931445323774
-0.014084071906785683,0.07009664120046843
-0.017295783496226423,0.07161890364396194
-0.015731117738460778,0.06883332393261998
-0.014667669834717222,0.06826933113863289
-0.016787203327177588,0.07119210357394228
-0.01769504469138606,0.07268373494123564
-0.017295794895645398,0.07161891268934112
-0.01837036955441862,0.07101147931582669
-0.018260661830736474,0.07115918956959304
-0.01791183477868934,0.07221111045243621
-0.017742519373039046,0.07269632587649717
-0.0172957935793038,0.07161890735328708
-0.01825744407433689,0.07120713432252725
-0.018166125776465453,0.0713667920549415
-0.017932992256096666,0.07239907589118605
-0.017781683267559786,0.07270702811142295
-0.01729579660739695,0.07161892317292519
-0.021439472965904788,0.06605028830153056
-0.02024388733250807,0.065251138228354
-0.019748355168865927,0.06560879234485376
-0.01994120948523563,0.06781346565206584
-0.02005064843668975,0.07027310568939003
-0.08851630110489898,0.03169570691215279
-0.08851630088787328,0.031695706908656016
-0.0870009004234437,0.03228588794533561
-0.08666448963611356,0.031683096186575166
-0.08666448959878058,0.03168309615121548
-0.07814435318302133,0.032393576689596956
-0.07814435409042991,0.03239357596009578
-0.07799390966401605,0.03247616254162814
-0.07640709911046871,0.033347247232721734
-0.0767760329496599,0.03347836472433763
-0.066182226685581,0.03605053074485842
-0.06618222333310807,0.036050531861800746
-0.0665643810932269,0.03519670399831742
-0.06666814573475394,0.034964870277008946
-0.0666681456504175,0.03496487035187604
-0.06262294378764698,0.0362693082569406
-0.06262294386873642,0.036269308104245376
-0.06273047287559237,0.035609882388903606
-0.05961859652765822,0.036427799692448
-0.05813890328872879,0.03766267916068664
-0.04574292239805814,0.03811128206709798
-0.04408267568491448,0.034918482309224945
-0.04359799188796007,0.0350495093546787
-0.04246938759106053,0.034479352756168535
-0.040578218102864536,0.033346210917544555
-0.03660880969590551,0.039816341979309146
-0.03667758124424287,0.03978630612351274
-0.03666857393973528,0.03951172811199078
-0.03634458409133563,0.03943045777356608
-0.036101121313890185,0.03957993350092149
-0.030931533873172323,0.04266429599832079
-0.02992332802866074,0.0429848434734464
-0.028580501809268702,0.04436231488750755
-0.02829534167782337,0.04547432040167564
-0.029060776704141006,0.044646934742390364
-0.028285201754005545,0.04194280092106409
-0.028284602171158368,0.04196022468247302
-0.02828518355635796,0.04206155370711975
-0.0282675490234517,0.04216183562204739
-0.028254489387506423,0.04239524358703574
-0.032119575796412995,0.029250470702201905
-0.030839010639430935,0.030023873043149164
-0.029333233763930693,0.030879931621879984
-0.0283859463917413,0.03142245677338084
-0.02954884926928388,0.030477008226323068
-0.028088457973778947,0.030523167877038918
-0.024427721071938104,0.03385176173261543
-0.02148485017985292,0.03652828557702174
-0.022529268841978756,0.031244793897244095
-0.025028626201376816,0.024192161119119402
-0.01981688716730056,0.05751645578080662
-0.012094942131494722,0.05816506762783938
0.0005553478712730006,0.058280566501132086
0.0040638966015872835,0.05853747909008503
0.008681312355741272,0.046813606393492545
-0.02909184953762342,0.04425598800350501
-0.026390622870986615,0.04477203817143334
-0.023595321593678557,0.045268181313695983
-0.017377326833062746,0.04699320541162766
-0.004398118036407709,0.048476056794265705
-0.0186011112681711,0.049839088053425594
-0.015875658564239403,0.05056527651987614
-0.014251762923286919,0.05052538815627584
-0.013272738503297249,0.05037146961959557
-0.009688479668025902,0.05214894881427903
-0.01385392271007533,0.05278106362986211
-0.012595744542887618,0.05292113619192709
-0.011372442782210862,0.0530114683312486
-0.009978791414200707,0.053060356991215286
-0.008422499326716468,0.053720213757860596
-0.012322128248679181,0.055027272421498005
-0.011408508633186426,0.05503826247126268
-0.010340593821934427,0.05558028165242014
-0.008532431960193845,0.055325094331001294
-0.007277164562762403,0.055612957572562884
-0.01308448068311673,0.05803668783559028
-0.012307114631945953,0.05778968693651401
-0.012097324274737918,0.05923384077928666
-0.010303969586456978,0.05911477654122125
-0.008679913319204023,0.05926704219588467
-0.016099581083618145,0.06116948849755639
-0.015087694962488706,0.060671833820123734
-0.015766547249813637,0.06221135999459286
-0.014016774191876205,0.06266531542125439
-0.013136958547201469,0.06442828417961641
-0.019086304569506034,0.06347833200559368
-0.018064479978118483,0.06287024211877311
-0.01841450302873157,0.0640513852324825
-0.017368310189209583,0.06524917349388379
-0.016105280496960778,0.06734858659337227
-0.020537907507606486,0.06472289996981428
-0.01933047378860081,0.06385837101665731
-0.018901082071190532,0.06461051007525766
-0.018374844559060584,0.06627865879849186
-0.01868151317822797,0.0691486930057972
-0.029436087848682745,0.06325597545480029
-0.026115730302277467,0.06168105157017924
-0.02249005445441954,0.0609032665419379
-0.021158818155222154,0.06205350215588744
-0.018798139465772263,0.06133216044654828
-0.08984700118819033,0.02865731869681989
-0.08984700099387509,0.02865731874540767
-0.0898470010064512,0.02865731868982228
-0.0898470008542065,0.02865731878667216
-0.08804424612815527,0.028578793530326618
-0.07865410670473244,0.032563888142675586
-0.07865410308225096,0.03256388990405014
-0.07865410262105631,0.03256388990499391
-0.07814435450468935,0.03239357574708704
-0.07814435448908158,0.032393575745897275
-0.07011744371154349,0.033896681933435265
-0.07011744324676517,0.03389668201758364
-0.070117442990378,0.033896682118179894
-0.06953363458258047,0.03421458975228807
-0.0695336345053112,0.034214589844989506
-0.0636130766336836,0.035748164595956845
-0.06360762256595373,0.03588201792638345
-0.06307105297570155,0.036800315184498354
-0.06350893190694111,0.03570229611387429
-0.06277602934405922,0.03556947674268593
-0.05627451352239537,0.042556830522756064
-0.05516963303053207,0.0425076376775212
-0.05329103860507709,0.039374948576522115
-0.05110927821259,0.03739635704607638
-0.046927702610515064,0.0377190493920999
-0.039583121810990315,0.04208311582574876
-0.03964577440590173,0.04240006548437299
-0.03990696371182819,0.042443699191023865
-0.03838555848976356,0.04157551368712833
-0.03633856479770598,0.03918254406476132
-0.03174740760748505,0.04152649901028259
-0.03191611272851689,0.04131251094350168
-0.0316102828194363,0.0417798942047641
-0.030872108409532584,0.04288609160338676
-0.026725608369721352,0.04644536543208479
-0.029133442773684962,0.0393084413121707
-0.029131156060868746,0.03931044918758135
-0.029103705253654282,0.03933455040395288
-0.02846340045132684,0.03961532178934008
-0.02406155458944419,0.04113863284537941
-0.03070997282875403,0.027974621998292443
-0.03026811645343799,0.029666756864286607
-0.02821043872445528,0.03312369947936974
-0.027534922221557803,0.03342137218944434
-0.027523934658897176,0.0327320058414128
-0.030066645786399688,0.037650369832366734
-0.02756926659648315,0.03964017148873965
-0.02296815775157005,0.04323020620729874
-0.02119973491416975,0.04467232837513095
-0.018363206285691925,0.038918951080016605
-0.030293872185976956,0.05492802814518265
-0.024443487902098385,0.05779076519476487
-0.021598828867988057,0.05867109784704365
-0.019326017244624197,0.05739243246721238
-0.01058646281742634,0.05708593131607373
-0.03950474038564481,0.04473779176268119
-0.03585869163019826,0.04453118693684514
-0.03157623717069638,0.04430357887620653
-0.02923496268945562,0.04413444998080685
-0.02521257219791403,0.045337950832424485
-0.03191829248229204,0.04494665017830996
-0.02863048308977321,0.04586676190424474
-0.024673492653089463,0.04649463226396452
-0.02316514672398037,0.045928000450954166
-0.019958412294715785,0.04643574221566604
-0.026103121696188,0.05009964588575734
-0.023984573227032666,0.0500276948540993
-0.019226872950950966,0.05073017994754913
-0.017425034061153925,0.04998871478917067
-0.0167660462587545,0.04912697087967813
-0.024672012528764876,0.05390494624633234
-0.02260977821817545,0.053728652753151356
-0.01927013692531947,0.05463755172220022
-0.016209333006634186,0.0537132665251574
-0.014516376361386751,0.05265179755909661
-0.025082278234269218,0.057193709150259536
-0.022974058829287578,0.056903280574252625
-0.02003317278646494,0.0573560964147499
-0.017088004733804472,0.056921529287284986
-0.01545171588104962,0.05617135839546616
-0.026303577052186496,0.05944750655514627
-0.023910265283687813,0.05855610689864765
-0.020986639983863884,0.05878090944560066
-0.018671557296314357,0.058958152571354526
-0.0163678324436751,0.057902806411804224
-0.02727386198939985,0.06090161379465423
-0.02465713965337998,0.05967939041741773
-0.0216331191216735,0.0600208157749014
-0.019594674818517812,0.06015743598511318
-0.017159045188071452,0.05932798535148333
-0.028064202556001866,0.061821821752714654
-0.025131554949327718,0.060426468691277775
-0.022014921866005507,0.060556922333462285
-0.020247178589563448,0.060908200668269526
-0.01768803492522338,0.06017989389504416
-0.037722522819165306,0.061187347352543844
-0.036736712188670854,0.06176365742482791
-0.03487218653818596,0.06283826327717203
-0.03252725768315982,0.0639858967172982
-0.020906667686261208,0.05862208518161243
-0.0955664054593844,0.02671895049909759
-0.09556640783397134,0.02671895002067273
-0.09556639695116555,0.02671895200844242
-0.09394133099444522,0.027076846188498104
-0.09300041337317859,0.027111131522878848
-0.08569530904575386,0.0285341053325135
-0.08346887141844977,0.02816088927830738
-0.08346887047340625,0.028160889411570612
-0.08272999685679962,0.027435768226238003
-0.08120822618607433,0.03070725996680183
-0.07156526039983935,0.032354006318937416
-0.0715652710500383,0.032353999736189853
-0.07156527091845977,0.03235399982854397
-0.07156527101498335,0.03235399969241029
-0.07011744337504065,0.03389668181330071
-0.06795644401128856,0.03374005651685492
-0.06798351037622269,0.03372584539857904
-0.06820009173470593,0.03429460093964135
-0.0651911255835604,0.0345399085115073
-0.06488367378663557,0.03438540504470563
-0.058636940568608464,0.043452239711752196
-0.05853016018053362,0.04346562938685715
-0.05788432394282677,0.04217817867873266
-0.05745275176248479,0.041672624681025665
-0.053809602680763825,0.03774653545971155
-0.04418401172573396,0.04248482567304023
-0.04421963160731173,0.04208428621832742
-0.04390453080360813,0.04097453568480617
-0.04420460859048914,0.040251881159880536
-0.04343454014161654,0.040449196651870606
-0.03827473841934749,0.040353310672506824
-0.038660757871061005,0.03985152629843058
-0.03528619735191967,0.03854663035788801
-0.03292609639947577,0.03865722017925751
-0.030796465647100462,0.04222692509889208
-0.03320087678227493,0.03823886297092837
-0.03217574252680147,0.03741056894358133
-0.03035281077628706,0.03788881626341542
-0.030300424519906295,0.038005782418402426
-0.026245672062870717,0.039229666546130956
-0.03240231170185833,0.036097274963112255
-0.03201236110366646,0.03627856216627189
-0.03200082333945694,0.036312574846299024
-0.027632952303683206,0.03418691987004617
-0.02740740953893892,0.033919258572067776
-0.03898725377625318,0.041410588145474866
-0.03421730242313359,0.04667281179676087
-0.02835592353713334,0.04514633009628004
-0.020792290325573996,0.05014472160542029
-0.01948695302762889,0.04728935752227541
-0.04388301269315104,0.05101664970715468
-0.04395091544166385,0.05057450530521267
-0.03293881176269781,0.054763049974869894
-0.02324528188218764,0.05847487908554636
-0.019772423335037228,0.05763961907351722
-0.04421547664358452,0.04885189513245427
-0.044178400674114625,0.04824427016822004
-0.04395837463834173,0.04672605550094042
-0.03849545720507973,0.0446081334106991
-0.032874499587333204,0.042864975906953276
-0.04345769444677813,0.04687216912393956
-0.03961626390746927,0.046116522630383044
-0.03371328415689379,0.045592919822830494
-0.030530933107993413,0.04449831754822539
-0.028171462458671002,0.043907112471536704
-0.038994703766103506,0.05542803199217754
-0.03494468494204261,0.053270402277084815
-0.02935841245826136,0.05167354774707442
-0.025377188853681686,0.05021724812655374
-0.023413926788386788,0.04875726882900717
-0.04163095404646139,0.0603143071221269
-0.03784847289490034,0.05932735880404476
-0.031069610353733665,0.05777993067855543
-0.02521000674181052,0.0554717637738856
-0.020141305387273167,0.05258015416753858
-0.04008067994107682,0.06064671685458487
-0.03908201990702193,0.061227120917028345
-0.03388084953865619,0.06073475038624197
-0.027870170471941614,0.05923725859718614
-0.020287250672202165,0.055099563313766343
-0.03913939480424349,0.06085847691885228
-0.0381546061119299,0.061431742145829006
-0.03566266152406166,0.0627084477875786
-0.02934420853770932,0.060817134145547375
-0.0209439901624415,0.05694111823639803
-0.03857500518299677,0.060988316939036474
-0.03758964059336484,0.061562771370130755
-0.03517663331467268,0.06283525022294073
-0.030988977217031786,0.062444269755449366
-0.02093277458504333,0.0577031398929433
-0.03823367839674382,0.0610676355201432
-0.03724805519906158,0.061642766718212484
-0.03493770681540965,0.06288927994353856
-0.031220440574502798,0.06278803936311296
-0.02091981997170644,0.05815927529009279
-0.04239410062898095,0.057780294248677276
-0.04103609355267825,0.05887014887752361
-0.038599851949744975,0.06087775045212549
-0.036669840297503184,0.062266823830757274
-0.030704626770974755,0.06246606590516968
-0.095262294455151,0.026915965848220768
-0.09526229435039811,0.026915965835282427
-0.09526229437788834,0.026915965788208877
-0.09382722975434761,0.027040224479914058
-0.09382722904251224,0.0270402245106803
-0.08877627921034609,0.028381316273043588
-0.08877627856127555,0.028381316242966283
-0.08877627862533737,0.028381315841077066
-0.08892585080876893,0.027596637454375884
-0.0834688712152435,0.02816088892036708
-0.07849020586423765,0.02662867092658888
-0.07849020554967141,0.02662867108738136
-0.07807918019198566,0.026745956839701657
-0.07489937635139982,0.03131090662812231
-0.07118357210368638,0.033593858652153356
-0.06912492334992754,0.03566931435458913
-0.06912492348556575,0.03566931428721352
-0.06912492348396522,0.035669314299885076
-0.06912492339957058,0.0356693141652362
-0.06797464173363818,0.0333478833539641
-0.06247730643510251,0.040346718422129446
-0.062158758916289296,0.040464077237758765
-0.0606520736255895,0.04231138965348367
-0.06075497433488575,0.04189649796130242
-0.05900353144943469,0.04188618175391866
-0.04857841669223992,0.046592987240893134
-0.04821448475622251,0.04706718429269399
-0.0495878762095015,0.04162599308060894
-0.04783812666330778,0.04106443835642925
-0.045034850185712204,0.04155580409030266
-0.0393833511981396,0.039414551349111294
-0.03987465882233641,0.038877142808228446
-0.04056709905972466,0.03795801122493251
-0.04101758300134576,0.037602284302998834
-0.036242640217114534,0.040970647439807294
-0.035902905135724514,0.04270718906617294
-0.03748512662514659,0.04122876595027316
-0.03635707014158244,0.03877442918803889
-0.03480336485024076,0.03722390624970315
-0.03162808333203749,0.03749516790113016
-0.046381727675346894,0.03553502431716317
-0.045091467809793,0.035768088432787
-0.03744476429708768,0.03602936219125668
-0.0320451355940473,0.03618194373446961
-0.029028116239103213,0.03393644611952686
-0.04290137448606316,0.05205608254634665
-0.0392390201026137,0.05234673104763447
-0.03936952003011313,0.05182277585799475
-0.033831125056758636,0.05531060390518632
-0.01739667886887344,0.05708625529724628
-0.05012532320656073,0.05986793485149509
-0.04605398547594581,0.05884105040373629
-0.043887910944225804,0.05623419094830354
-0.04355561096657496,0.05338787629661395
-0.026435447735170096,0.05637374530060902
-0.05579441626237927,0.060349775347420906
-0.052808803251817756,0.05864878360634835
-0.04485233554122106,0.05178676810160011
-0.04420344095005769,0.04893024906866971
-0.039079267020269884,0.043188933285304515
-0.0598846256579994,0.05981852972887785
-0.0566725520024726,0.058217662886210615
-0.04746297349267172,0.05011800308355578
-0.04016027390467805,0.04663896249285108
-0.032225736094245595,0.04296174172865537
-0.053618934069205815,0.05951792568799854
-0.050414823162056414,0.060551612747882476
-0.04383927677459989,0.05965133897274071
-0.03568167603604099,0.055592653132684834
-0.027000364212830145,0.0482806663652265
-0.04745440299632366,0.058527753363257794
-0.045673787104744935,0.059523071935067826
-0.04268101475138728,0.060745505741334055
-0.03997941949868736,0.06156640781936518
-0.023636100930053916,0.052111915731023535
-0.045363652466555854,0.05805788596842368
-0.043773297464017084,0.05918078041488024
-0.041106679514175716,0.060958112546352715
-0.039008718981277446,0.061861362470789064
-0.02411794260698513,0.05491302110633401
-0.04412322636862917,0.057923723068431895
-0.04258165443267275,0.05907541299187917
-0.04009257742873807,0.06092602530118915
-0.03811423317568947,0.06213315421092222
-0.02618103226595721,0.05804615501457592
-0.043429832655029484,0.0578585619424864
-0.04187746639862693,0.05902689923332231
-0.03949234666296173,0.060901210319727804
-0.03757206457572717,0.0622677798011928
-0.028079776627603595,0.05995215603703092
-0.04301416224184745,0.05782477028892851
-0.04156094935255312,0.0589153083796866
-0.03913326914733103,0.060889903938270366
-0.03721389178894258,0.06226218973807585
-0.029143457796570297,0.06103269685520674
-0.050456417861217746,0.055799592463867884
-0.04766676988554089,0.0577942766883784
-0.04453291968034354,0.05959611499985314
-0.04071673510977361,0.06134236859540046
-0.03620796927665824,0.06271239430845095
-0.09630849461858255,0.02768926974085217
-0.09630849446806022,0.027689269511565046
-0.09526229452368083,0.026915966065210233
-0.09526229451828132,0.026915965760714356
-0.095262294295879,0.026915965778190238
-0.0902868359795219,0.02871627536757929
-0.09028683479254258,0.028716275004796597
-0.08877627940587247,0.02838131558037821
-0.08877627866123887,0.028381316199075742
-0.08736397022079868,0.028160653897620364
-0.08286600672200066,0.026602412173994547
-0.08286600520073052,0.02660241269272493
-0.07853715914562452,0.027669103787874565
-0.07822427807504408,0.0277221802427727
-0.07666941077628729,0.027671072636633674
-0.07103407898883483,0.03524590099412396
-0.07070692426944968,0.035439413207130385
-0.07007132535757084,0.035647401958535156
-0.06912492399722062,0.03566931365925229
-0.06912492351252557,0.03566931422095923
-0.06671983171693134,0.03971235739176849
-0.06671982562514643,0.03971236193884757
-0.06615290817625862,0.03934068530010348
-0.06633639179338868,0.03868688724260792
-0.06076443683367852,0.041540796891128835
-0.045943444425680935,0.048233564790718005
-0.0464185426952406,0.04797906092129618
-0.051186256053524136,0.045257293217496185
-0.053217624618972253,0.043073111240099424
-0.04924245602765068,0.040027342999508615
-0.04371699935773147,0.04776430211097963
-0.04460790799325085,0.04093317218448829
-0.04529914886972843,0.037761382114312694
-0.04319991368331703,0.03747194553769258
-0.038984465783687534,0.039729333215588004
-0.04629865726049579,0.04642539208451771
-0.04059899549502,0.047035391818583565
-0.0359029055597437,0.042707188917387805
-0.03797258405650045,0.041157911458072016
-0.03454489882395931,0.03740392696640575
-0.04807372293110551,0.03823262614187511
-0.047771870681221795,0.03781819181525493
-0.04674366040391347,0.03614892164396996
-0.04513430749602529,0.03764454197449046
-0.03204513597561728,0.03618194417621096
-0.058340017080078625,0.049445424591199855
-0.05820508990563397,0.048043063930892124
-0.058044357838854525,0.04637252795427416
-0.0394860287319524,0.051376307378440546
-0.030428600152832205,0.05955475825331847
-0.05905183464056373,0.053654249411756234
-0.05536342456290813,0.055869476253518506
-0.04860756368286002,0.059571748337160516
-0.04454719476033863,0.06188040689885855
-0.04344773736932702,0.05152197605534594
-0.06108811752246281,0.059662218472799754
-0.05921012035092225,0.05990613660783758
-0.05707432798472053,0.060183537459238
-0.05420416721120012,0.06055630197018268
-0.0438731204525775,0.045943510199008546
-0.06108811705914022,0.059662217586500796
-0.06108811741956131,0.05966221854429567
-0.059000757025589455,0.059958383083931484
-0.05904499638466196,0.059969602942356016
-0.03848358587925414,0.041836913418040016
-0.061290571413410704,0.06000690068756541
-0.061395631506624505,0.0601857745046822
-0.059905275658994284,0.06120930514267994
-0.05232332021330772,0.06231453889492948
-0.032630297331826735,0.04626042594867688
-0.06165830391906712,0.05942149024460876
-0.06139496879516746,0.0606888243391565
-0.050730283141665285,0.06085624576894977
-0.04539038872135482,0.06011009481024716
-0.03189145974832975,0.055095904379498566
-0.059782356007120147,0.05796631288276558
-0.05424511555638346,0.05998854389433305
-0.04699619342181242,0.05965766720570927
-0.04326357216669066,0.06057855243033016
-0.03627452829518974,0.06081574436429315
-0.05537746544374214,0.056919162509830014
-0.05095285339723963,0.05901086633988399
-0.04569033770530762,0.059977614935215376
-0.04221347008174941,0.06088757441980516
-0.03717231677150751,0.06241935577881652
-0.05317549641039551,0.056420150065963966
-0.04937784940835335,0.05853447625507546
-0.045244874294964495,0.060087921583939594
-0.04161337289909912,0.06106991693272718
-0.03670290720773397,0.06256199632493074
-0.05193672760054959,0.05615462915181621
-0.0486968165683854,0.05824855363159931
-0.04502372282334058,0.060142682648436606
-0.04125271686367341,0.06117950395441267
-0.03670236517740447,0.06256216298066039
-0.10095625607132051,0.059979797892462695
-0.06983555952834737,0.06001386299117751
-0.05470090437130049,0.05886841639271714
-0.0471093896963905,0.05963236297035292
-0.039313089280631805,0.061768878149860665
-0.09630849435410836,0.02768926954896413
-0.09630849437894073,0.027689269644470414
-0.09630849476924441,0.027689269724870454
-0.09526229473123976,0.02691596591563504
-0.0952622945063365,0.026915965764203888
-0.09169851613911995,0.028385194415255204
-0.09169850421966268,0.028385195636894813
-0.0910804455696657,0.028530149424453248
-0.08998979564649821,0.02808123614734919
-0.0889258524748567,0.027596637493505775
-0.0840054611082462,0.024959597154190428
-0.0840054598393891,0.024959598548841586
-0.08286600806753854,0.026602410830942
-0.08090564020674477,0.027267322753829152
-0.07780385414962605,0.027856281100709413
-0.07361498087247145,0.029331883372174565
-0.0736548636859523,0.029306634870451844
-0.07337125724057952,0.030505598506109493
-0.0722829206836719,0.031767189754137524
-0.06918514422593115,0.035510069008927746
-0.06949692203794229,0.038757261378907566
-0.06852512293364128,0.03937004954790043
-0.0666950005295518,0.04000601241171098
-0.06600712235646528,0.0396198248376384
-0.0663363921858377,0.038686887060328794
-0.048169828873890874,0.047282207088886925
-0.046886699561434014,0.047720800012238114
-0.048888023353747624,0.04723104471725477
-0.05281230569151187,0.044550386804366286
-0.057021329924089155,0.035925066902380835
-0.04499106049398904,0.04952100949030531
-0.0453385204583025,0.04781419921110622
-0.04671350465275236,0.04166921001422121
-0.04735745247345053,0.037792351688766386
-0.04382031092515504,0.03745687678575054
-0.04643089626936451,0.04958887566246304
-0.04628122167669723,0.046927844347908906
-0.04637172922611533,0.04637709034081174
-0.03972402450162399,0.046841516747027516
-0.03854794821661003,0.04072721744519291
-0.06580637166273472,0.03760979948825681
-0.06580637185896793,0.037609799061522606
-0.056718313404646815,0.04014326322494175
-0.04876731239522337,0.0391849343882027
-0.036823734161270126,0.036431608851117445
-0.05996651002162201,0.0551610206807256
-0.059554865675200186,0.05395070729767531
-0.05829102237414809,0.048936187699232865
-0.05801737182681022,0.04609203817739667
-0.03923961120005544,0.05234411094501546
-0.07476980016700129,0.051288019364882365
-0.06690568070899225,0.05193571607905912
-0.05755518385395463,0.05454137165359837
-0.052582433277164116,0.05726407177046734
-0.04421626134781958,0.05904666430229877
-0.06961349058950707,0.053487270914105024
-0.06397602065117293,0.05739864770397079
-0.06108811499141339,0.05966221835428062
-0.05893542920713993,0.05994181329426682
-0.045979553018828445,0.04980138703806111
-0.06358029409620437,0.05991434909167059
-0.061088123788492654,0.05966221396009426
-0.061088117093710044,0.05966221848398843
-0.05930098698914147,0.05995341891831958
-0.04927384464826898,0.050701994866942254
-0.0759519839420845,0.06114082341869872
-0.06551008779249184,0.060242862631629875
-0.061535278762673694,0.06042352985190649
-0.061543069637300905,0.0606877868859856
-0.04504467025477051,0.05341105151807038
-0.08612040022400903,0.06211120473018171
-0.06663288106661389,0.06053117949371105
-0.06179772763286615,0.06044080327586912
-0.05946522468210013,0.06093568755768365
-0.044241169227175296,0.060336464541373314
-0.09364585504698021,0.06282571367162623
-0.06809941471097215,0.059923898993990234
-0.06235852067546719,0.060056085613025556
-0.05394606730001469,0.0603475079001137
-0.04192861660094017,0.06097412760954669
-0.09821431027601525,0.06201358479298569
-0.06811273830618897,0.06060557719162909
-0.062292282039632614,0.06005421882859194
-0.049604542489790175,0.0593970112690529
-0.04110025016280126,0.06122583259844236
-0.09925984965649243,0.06118596727956811
-0.0682839443855995,0.060875940283408855
-0.060436569492945715,0.05983557156171329
-0.04827527782588329,0.05937174019898451
-0.040380874440368,0.06144442201009153
-0.09993196918269136,0.060707194792172924
-0.06889126410280616,0.0605290887940735
-0.05798058578739323,0.05942416499728089
-0.0475887409655824,0.059525208470586385
-0.03995091984149876,0.061575065342542076
-0.11612765950024612,0.042570849169512016
-0.10621603866076255,0.05594331675740252
-0.08789911957244051,0.06928362117282173
-0.06291409807587045,0.05966620805323426
-0.04360052546940904,0.06049510491743832
-0.09630849447879657,0.027689269718629825
-0.09630849466385988,0.027689269699983633
-0.09630849437117978,0.02768926964137554
-0.09630849479075541,0.027689269723363403
-0.09526229450957308,0.026915965806945316
-0.09314048236212179,0.026835348066969595
-0.09350226894251223,0.027586550899696236
-0.09169850647732258,0.02838519499749714
-0.09169850355984993,0.02838519567139555
-0.0887762793908786,0.02838131474061922
-0.08570420051351242,0.025359590503904354
-0.08400546406797864,0.024959597476732306
-0.0840054602217487,0.024959597689353567
-0.08286600719120983,0.026602411731499114
-0.08090563967331517,0.02726732317538649
-0.07720619441747542,0.028317749393107557
-0.07602620118132138,0.028520432461874724
-0.07361929418117687,0.029329152329054826
-0.07358943418982912,0.02988208156386352
-0.06967863861818739,0.03420523958069332
-0.07412610840925964,0.03594732948211125
-0.07199336564640813,0.03802851990802033
-0.06888811238264404,0.03900166720319995
-0.06658142638592603,0.04072591576035011
-0.06633639246338217,0.03868688683984357
-0.04905990996868286,0.04652069819254707
-0.04905990928942416,0.04652069852921577
-0.04927493460450585,0.046550226865866524
-0.05267341847718781,0.04437985566711257
-0.05747776848871597,0.04319855362872376
-0.05168986906208467,0.057923491020974265
-0.05455947338130426,0.05303135440187464
-0.045556747946898346,0.04779957998996173
-0.04526349362144296,0.0478200870719502
-0.046092679887742787,0.03686168780960005
-0.05986919010412539,0.053248240278669846
-0.051256987975641884,0.045362138007552295
-0.04548544370425228,0.04803553115015486
-0.046567859224767603,0.04624744391149164
-0.03593342971148689,0.04268019151170072
-0.06351901034906725,0.04082661147026353
-0.06528070394423448,0.039348462109826246
-0.06598036936669427,0.03736273160227386
-0.06618521452272481,0.037071816699108896
-0.047777678826576075,0.03782616617684025
-0.0775712312532303,0.05735469234539635
-0.07761538778840414,0.057450325598541505
-0.060288539721470774,0.055461030531613886
-0.05830054844808127,0.04903520977269266
-0.05727800944406459,0.047330026449324346
-0.07431998769166291,0.05031341709760433
-0.0743199632171484,0.050313366482117476
-0.07377144536963708,0.05043338893787739
-0.06369727520205908,0.05306312520447978
-0.048376538105220725,0.06134650740205919
-0.1045982622607119,0.050635615074339675
-0.07431996373003275,0.0503133654887085
-0.06439891575794603,0.057084256407458414
-0.0639100272026406,0.057447708390863744
-0.05893542827656984,0.0599418143781355
-0.10015844465927838,0.05857604100206901
-0.09766962782012271,0.06320814594782455
-0.06616904076827144,0.06017625050601565
-0.06108811754175586,0.05966221849602478
-0.05989978032200415,0.060186395155005706
-0.09798679679134416,0.06251252275612779
-0.0976698268143838,0.06320816909267961
-0.07433891616805703,0.0609824472052692
-0.06160860530290182,0.06054837028406422
-0.06216555065120158,0.060161176360297254
-0.10301058652981164,0.054259854031642796
-0.0976698275223276,0.063208167603017
-0.07433892740071131,0.060982446967442025
-0.06179320365787124,0.06044654817226457
-0.05570315035785029,0.06066361763965887
-0.10775032884254739,0.050092587606866204
-0.09996669887061266,0.0604133845333853
-0.07880499230365857,0.06141638620394094
-0.06250741499802293,0.05998714250739358
-0.04823082580367713,0.05938167825951808
-0.11089216753479637,0.04729913711054048
-0.10255649430545656,0.058269650526761294
-0.08023518441078205,0.06155222810275928
-0.06260220067176392,0.05995809857027411
-0.04642829675585478,0.05979487691306026
-0.11289348813365375,0.04550274948848459
-0.10367010828385616,0.058047340314270855
-0.08214938022486104,0.06177091344839363
-0.06301325208655907,0.05974000661906844
-0.045195999471441366,0.06010002472551497
-0.11415724151258798,0.044359467328113536
-0.10467184769325223,0.05722091499082603
-0.08439056027144465,0.06451786543827302
-0.06291455681661047,0.05966677335332495
-0.04446705343152127,0.060280530517048576
-0.17019446386558193,-0.008507003898009173
-0.12683733409446993,0.029879156999076634
-0.10213712527633285,0.060845101720308555
-0.09364753602231972,0.07303876868307636
-0.05312910314521019,0.05837466189460957
-0.09630849464305186,0.02768926972143121
-0.09630849475011129,0.027689269733504572
-0.09630849429890274,0.027689269625479865
-0.09630849480541905,0.027689269735743514
-0.09526229470077435,0.02691596604349209
-0.09443137468680286,0.026743412335925244
-0.09443137393820838,0.02674341253769557
-0.09306285803684411,0.027006896139932724
-0.09169850711059087,0.028385193958743046
-0.08998979831961744,0.028081235670476993
-0.08528824255097554,0.025630055828075805
-0.0852951062431125,0.025625593244293258
-0.08400546136974045,0.024959597842904153
-0.08400545632274724,0.024959603591354258
-0.08090564012033737,0.02726732287547293
-0.08273608553056072,0.026059881371660452
-0.0816179934219114,0.026655547832998647
-0.07602620295068427,0.028520432005558434
-0.07341706475363154,0.03037468995122582
-0.07308042806624575,0.029898448986424336
-0.07726504076189429,0.03475244295293379
-0.0741261341476716,0.03594729947146172
-0.07123037524237355,0.03824964483220763
-0.0688228198929776,0.039199227532005075
-0.06633639367712353,0.03868688755606253
-0.049059911422137836,0.04652069775987862
-0.049059911847915395,0.0465206973206398
-0.04905991123141503,0.046520697564093924
-0.0534442163385337,0.04470344826985655
-0.056380352790004105,0.04435905141946046
-0.05006766339694884,0.05860642767340777
-0.050592805276846974,0.05837309864458446
-0.05424434738915438,0.05302847962908206
-0.04654901034229338,0.04773310366802175
-0.048320214090591174,0.03788579417173833
-0.060349055084752724,0.05470538420467864
-0.06034905215828084,0.05470538243146337
-0.05137171722812788,0.045303290661799535
-0.046581921395722564,0.04679698658392173
-0.0363353471350487,0.04548159536558101
-0.06309592635356526,0.06569531862575546
-0.059543086071756846,0.06440492653365325
-0.06634962829487008,0.036838834770022956
-0.06626565902031321,0.03804946368988768
-0.050730551646417876,0.04184598835649833
-0.07530526611149377,0.05816053099455503
-0.07779731768300246,0.057844325795320825
-0.07770730359297313,0.05764942035480734
-0.06010959415340131,0.0552283731995203
-0.05819081620412118,0.04789472124933201
-0.10185365828284054,0.05267148381852672
-0.08524444408638387,0.050992652594000605
-0.07431996345466337,0.05031336543879597
-0.07431996307406254,0.05031336550962371
-0.060806428118992395,0.057564482452839155
-0.10459827572564061,0.0506356140468373
-0.10459827931227061,0.050635615131228766
-0.07716614379279307,0.051677921505303086
-0.06540220765635053,0.05633838353384877
-0.058935428561348424,0.059941813875720604
-0.10459828082827315,0.050635614140867514
-0.1016545118098322,0.05579140878057139
-0.09766966974308643,0.06320815231887617
-0.06616909987529614,0.0601762571973667
-0.06004144626488494,0.06022232413733399
-0.10875434439631164,0.03956672739569158
-0.09911081382148486,0.06004569285876043
-0.09766981435730161,0.06320816663443309
-0.07433892270977685,0.06098244675408736
-0.06165789738569305,0.06063229215469383
-0.12150160986592252,0.029371098080847965
-0.10663302005444797,0.05010032625091783
-0.09766981789760293,0.06320816753593027
-0.07433892611018061,0.060982449381106
-0.0625074145016454,0.059987142614309326
-0.13438261089057665,0.01813661549221229
-0.11360487961730226,0.04333390084295336
-0.09766982462894153,0.06320816833106196
-0.07433893012935915,0.06098245081002687
-0.06250741456431477,0.05998714238336697
-0.14541400588964282,0.009389787169275677
-0.11845581113767763,0.0385341270319164
-0.09792055254806038,0.0633084413888178
-0.08434695545426596,0.06530220358653473
-0.06253625619849261,0.059780859357076346
-0.1538995593956772,0.003104148387385877
-0.12166577524887666,0.03531526568587208
-0.09908669988473885,0.06355102814795541
-0.09307598222696067,0.0689837506710396
-0.05907244121986241,0.05855408626492385
-0.15994688561067688,-0.0011939865281508587
-0.12350146408680975,0.03325094876331194
-0.10028692128398466,0.06248684395610904
-0.09320612974943669,0.07001722793999461
-0.05592478845458034,0.057998700285863646
-0.21900420393081518,-0.038911972560173556
-0.21496431863106005,-0.037195440131849146
-0.1178709218657374,0.04035201980644592
-0.09383592497232628,0.07384129530194271
-0.06291459423474517,0.05966680364210932
-0.09630849470621704,0.02768926974112779
-0.09630849467948815,0.02768926974079986
-0.09630849482070548,0.02768926974100751
-0.0963084942149313,0.02768926971688328
-0.0963084937907898,0.027689269011721907
-0.0944313747951035,0.026743412293964156
-0.09443137463241148,0.026743412309446823
-0.0931404850625529,0.026835345647761417
-0.09258633353698514,0.028060082033162494
-0.09028683642156536,0.0287162730616841
-0.08575703909207404,0.025765846361711586
-0.085422695706458,0.025040525707156862
-0.08528824288213266,0.025630054912689795
-0.08400546082140774,0.024959596878952547
-0.08286600647508909,0.026602412907724065
-0.08273610231546706,0.026059884079142184
-0.08273608971856251,0.026059876864203246
-0.07938281050251154,0.026747598488640827
-0.07569131874659883,0.029550351383657306
-0.07275411212981474,0.030814671954606517
-0.07776319882965639,0.03461263361704957
-0.0773992487712873,0.03486330718791156
-0.07294441203406457,0.03776238026247212
-0.07116794523644505,0.03834742430220352
-0.06693133806089642,0.03906046995228812
-0.05064686695080537,0.046877926165751156
-0.049059912960434056,0.04652069721893794
-0.0490599122827567,0.046520696987275616
-0.05354306874089939,0.04439895549663576
-0.056380353557617995,0.044359051667525226
-0.04908988191630365,0.05907255080038494
-0.04908988259339955,0.059072548694066675
-0.04908988102346587,0.0590725501058312
-0.05287876378712813,0.05361183465770796
-0.04683420770616765,0.03919615317844385
-0.0603490552303978,0.05470538282532468
-0.06034905479388137,0.05470538257426876
-0.06034905464941732,0.05470538422482426
-0.0518692571923609,0.04509020998437304
-0.04653672746644049,0.04626802040162867
-0.07148028697378919,0.0652614389017393
-0.07148028963041404,0.06526143236088396
-0.05975819200725829,0.06287052421085919
-0.0653835926794354,0.042056359618761065
-0.050730561211479924,0.04184598179543122
-0.09026357584738608,0.06250563501298963
-0.09535699450330637,0.06367432052807526
-0.0778903841168841,0.05804659648139187
-0.0770721289850682,0.056273829284559894
-0.05836283734007602,0.049682602736306695
-0.10121554622866387,0.05316653007890159
-0.1008977133132405,0.05341720857856072
-0.07963625856043734,0.050372428162194866
-0.074319960767025,0.050313364831286754
-0.06540219251847257,0.05633838036640846
-0.10459828051309984,0.050635613669482986
-0.10459828094176533,0.05063561506301517
-0.10459827039583426,0.05063561549286454
-0.07552294199464224,0.05239465518302752
-0.06391002148172649,0.057447709490645635
-0.12156261504856834,0.01779817304452055
-0.10459848792974553,0.05063515697899768
-0.09872920203669333,0.06123632798218844
-0.07900261131777804,0.061435157421203014
-0.0634023680740729,0.05782511568345373
-0.13997243235172985,0.0008510207616055153
-0.11462213859426261,0.028570945362642448
-0.09766982417416382,0.06320816619216837
-0.09766981334814033,0.06320816772161655
-0.06165789733335467,0.0606322926924194
-0.19361151977244637,-0.02522329621601255
-0.13264978119192342,0.017910424158008913
-0.09798626600499834,0.06251368235191741
-0.09766982021342907,0.06320817008403717
-0.06193049560402003,0.06033987086034579
-0.2156698450421748,-0.03749521585633248
-0.15912138035437798,-0.0021925532527290103
-0.10397540277618485,0.05435897642747061
-0.09761751413196296,0.06327391197942282
-0.06250741612287501,0.0599871414859436
-0.21900423788240705,-0.03891199028313795
-0.18724158521930215,-0.020644046904250066
-0.10902426348449239,0.04932726154208898
-0.09640321203881741,0.0648006208957856
-0.0625742166401444,0.059966313478035764
-0.21900419488312042,-0.038911971461663725
-0.2040225994620296,-0.03254635402785245
-0.11233643051952752,0.045989964599346025
-0.09593402539484452,0.06539050886021612
-0.06310734932329563,0.05980982486165993
-0.21900423342416528,-0.038911988400260264
-0.20831944673962688,-0.034372065877083524
-0.11446698373175489,0.04382881641761025
-0.09520750342938289,0.0664040379186516
-0.06310734746012096,0.059809824284973404
-0.21900423954014278,-0.03891199120346286
-0.21900424100221572,-0.03891199186570608
-0.16170261159419727,-0.0015103810386842395
-0.10141283890788656,0.06220635687306527
-0.06357436344985655,0.05974100381298259
-0.09630849476906218,0.02768926974837571
-0.09630849443369927,0.02768926976188947
-0.09630849458875179,0.027689269730552284
-0.09630849464423857,0.02768926974337759
-0.09630849454747294,0.027689269618791774
-0.09443137339482555,0.026743412890780572
-0.09443137317335777,0.026743412816533474
-0.09443137192352409,0.02674341329209722
-0.09258633431082101,0.02806008097348623
-0.09028683621042892,0.02871627287270049
-0.08575704127360835,0.025765848491364398
-0.08575703855511745,0.025765845326234174
-0.08528824324183289,0.025630050627089944
-0.08360616332852654,0.025238767786231447
-0.08286600676829126,0.026602412622357886
-0.08371985071247401,0.02690494580829654
-0.0824430998712484,0.027240549218388147
-0.08011816459907975,0.026999531452906088
-0.07605609167351766,0.029544064758351012
-0.0733712580261953,0.030505598709341455
-0.07776319904841388,0.03461263530827666
-0.07776319798318322,0.03461263445542816
-0.07592231989536298,0.03675146967748373
-0.0726216364577177,0.038258150719773745
-0.06650497856907155,0.04089740081284667
-0.05086924793202704,0.048818676242403276
-0.05239906277324532,0.04727234650770816
-0.04905991168183274,0.04652069738538288
-0.053289629802944306,0.044547560463963694
-0.05367987067237398,0.04344786281491221
-0.05817056775893614,0.05783749293842854
-0.04908988470872514,0.05907254830898533
-0.049089880166093676,0.05907254909934182
-0.051569939561995036,0.05398092528999806
-0.042882755396023854,0.04830604433392021
-0.06034905635746526,0.05470538365299902
-0.06034905549633355,0.05470538370719482
-0.06034905517561239,0.05470538437090395
-0.05978539505189425,0.054774402664729764
-0.04668428943514407,0.046173319746044036
-0.08014769894712545,0.09112842288218008
-0.07010063462420861,0.06849814278600432
-0.07230019931246738,0.06336237566878913
-0.06170283915727079,0.05478618750607223
-0.06669729420167012,0.03634473232964205
-0.09022838002645674,0.06183220203532372
-0.09022838981346809,0.061832191949111416
-0.07618828077655428,0.058831030668161116
-0.0768382167312818,0.05577463376920917
-0.05864064339136812,0.05256993728570682
-0.09995875797978505,0.054157767532377006
-0.10086026216963667,0.053446743636325
-0.10086025775477984,0.05344674415705587
-0.0743199645066534,0.05031336513015604
-0.06898833442623628,0.05390885869753488
-0.1138145895096508,0.03043581201963863
-0.10459827778284635,0.05063561257505677
-0.10459827695735187,0.05063561631067817
-0.07963627374037353,0.05037242885593562
-0.06391002959036944,0.05744770696591299
-0.14312194956639795,-0.0012485018342767583
-0.12865873551054605,0.00849246102690571
-0.10314249781792073,0.053021795477659325
-0.09766981512118382,0.0632081672118607
-0.06391003076685949,0.05744771088394033
-0.1635718959030157,-0.013882350117605018
-0.14655339269491804,-0.002885453610238299
-0.0977265960019957,0.06308357174400205
-0.09766981993997352,0.06320816770548694
-0.0661690546787427,0.0601762450392997
-0.21900423051857676,-0.03891198739709527
-0.19946474470164888,-0.03140147322278152
-0.10868262859364292,0.04248370190304976
-0.09766982612294293,0.06320816896821486
-0.07107103647452993,0.05895037599587249
-0.21900417904700709,-0.03891196058752418
-0.21900422611354067,-0.03891198495110749
-0.12302638657265497,0.027732044648063944
-0.09766982350696889,0.06320816795900092
-0.06675553217435141,0.0593878331703309
-0.2190042018931343,-0.03891197179242324
-0.21900423522256984,-0.03891198898485181
-0.13363581439471597,0.019298301572991516
-0.09766982599909085,0.06320816872121601
-0.06675305170812422,0.05938809495211581
-0.2190041303913951,-0.03891193474158643
-0.21900415951436583,-0.0389119529718719
-0.1405425684265002,0.014715711360281243
-0.09784729913264197,0.06327914675413943
-0.06541324621129609,0.05952964206070788
-0.21900422718180043,-0.038911984892282196
-0.21900423767795255,-0.038911990260011894
-0.14780193778425366,0.008880293498565483
-0.09891489952319821,0.06370613542064256
-0.06459436867459868,0.05961615339712093
-0.21900423797594873,-0.038911990666017256
-0.2190042356235197,-0.03891198946965794
-0.21900416289400357,-0.0389119538888103
-0.11540892642120422,0.04246542147887707
-0.07191110880320523,0.058879355502042235
-0.09630849477932037,0.027689269753144907
-0.09630849461903251,0.0276892697686399
-0.09630849458383528,0.027689269742147627
-0.09630849412388381,0.02768926977439653
-0.09630849365047563,0.02768926934150863
-0.09443137481304496,0.026743412292567312
-0.09443137443627304,0.026743412405063758
-0.09443137268747882,0.02674341302488592
-0.09258633704090015,0.02806008004690782
-0.09028683478419924,0.028716273243509286
-0.08575712576257129,0.0257659621607615
-0.08575703968979519,0.02576584692204269
-0.08575702924469662,0.025765823070184022
-0.08454730186845993,0.02441553296104137
-0.08286600734476063,0.02660241248763845
-0.08359319070543557,0.027449119562347326
-0.08359318925203156,0.027449123870100088
-0.08077922862966061,0.02752481231814325
-0.07605615791584336,0.029544031452522566
-0.07337125793109024,0.030505598008859235
-0.07473376862287696,0.03608538382676075
-0.07776319556541547,0.03461263587402609
-0.07624713142677983,0.036903960269867614
-0.07262163711986731,0.03825814992280116
-0.06650498293024736,0.04089739892232199
-0.060423117861240855,0.048026161332319864
-0.0523990604733249,0.04727236477293287
-0.04905991531880505,0.04652069616286573
-0.05328961947662927,0.044547564849419984
-0.05367987172609318,0.043447861737602865
-0.05885167597443994,0.0578055748462689
-0.05809846423302715,0.05784102370739632
-0.04908988442918815,0.05907254335906336
-0.051569933807923345,0.05398093141382751
-0.043170954790192596,0.04828749193286422
-0.06623678822326302,0.053559124806823726
-0.060349055820447035,0.0547053844977791
-0.06034905439611566,0.0547053840087555
-0.06034905479183451,0.05470538281062541
-0.046534414900462784,0.046827889400508686
-0.08014775387891147,0.0911284304904361
-0.0644771020343302,0.08586538505241177
-0.07148029055220874,0.06526143412164205
-0.05992076734010801,0.06418357014532282
-0.0666664406431485,0.03638854678631352
-0.09022837824071472,0.061832201726399104
-0.09022838017681512,0.061832201810338
-0.09229056920684474,0.06456391909639927
-0.07503444899346669,0.05608024030776075
-0.06517058010667248,0.0532298447761965
-0.09793331630024239,0.0557552517016436
-0.10086026398487591,0.05344674514027319
-0.10086026316515313,0.053446745043865165
-0.08078497470298993,0.05075298056759441
-0.07431992059296051,0.050313391156641254
-0.1286586882584428,0.00849251444007663
-0.10951704084734476,0.03985493579763159
-0.10459827540852891,0.0506356167143471
-0.10086030144416991,0.05344670663488649
-0.0654022044913498,0.05633838291739399
-0.161976778346517,-0.012997012077034959
-0.13762002326816858,0.0024398660199119082
-0.10459828017443949,0.05063561530991511
-0.09891930823136104,0.060882477792201906
-0.06616903493626594,0.06017624381920652
-0.17937567036716406,-0.022159366979102885
-0.1709284358920153,-0.017788244115820348
-0.1136053977335595,0.02967943141106545
-0.09766982571926129,0.06320816834152428
-0.07121442594726957,0.05893825424201389
-0.21900420676979934,-0.038911976911195786
-0.21900423208516073,-0.038911987891352987
-0.1419624737413657,0.0070663849980053565
-0.09766982553506025,0.06320816833657852
-0.07121443046154509,0.05893825310263222
-0.21900417424182414,-0.038911960143640276
-0.21900424309471164,-0.03891199287125967
-0.18827357883906481,-0.021625053401282887
-0.09784157898957878,0.06283122477930395
-0.07121442909822838,0.05893825412616071
-0.21900423894882073,-0.03891199089915755
-0.21900423149747714,-0.03891198743784382
-0.21306205573578688,-0.03638708713617088
-0.10374995672281996,0.05331983362653069
-0.071214429559019,0.058938254156784414
-0.21900423943507763,-0.038911991144537805
-0.21900422901978575,-0.03891198612276196
-0.21900419381668434,-0.038911965655608706
-0.10695902938979683,0.05150867629948085
-0.07121443082787896,0.05893825419009035
-0.21900423998203156,-0.03891199141692636
-0.2190042430128414,-0.03891199283384349
-0.21900409669674611,-0.03891192480125124
-0.11016938927071851,0.048097829281393396
-0.07121443589199228,0.05893825411785859
-0.21900424504419777,-0.038911993956874474
-0.21900424172996383,-0.038911992281489664
-0.21900422524424,-0.03891198440616101
-0.15292726919877742,0.00295445980902105
-0.09201033986860503,0.06052105223910941
-0.09630849463595063,0.027689269794776847
-0.09630849461261914,0.02768926978940807
-0.0963084945491906,0.027689269763810736
-0.09630849448811461,0.02768926977240973
-0.09630849458620266,0.027689269680802247
-0.09443137471750614,0.02674341235016375
-0.09443137281060414,0.026743413036346274
-0.09443137107355608,0.026743413667199376
-0.09386948119478565,0.02795618458214291
-0.08962682838885856,0.028534675502735054
-0.08679071013000168,0.026899107488991977
-0.08575705229561707,0.025765856667380748
-0.085908861619934,0.024778811748957696
-0.08537537497677061,0.024577354324428546
-0.08286600922167263,0.026602402346410002
-0.08428886779511796,0.027546362599643128
-0.08359318956130973,0.02744912401444168
-0.08029576234865439,0.027607409868627492
-0.07605605809268072,0.029544083185756926
-0.07323774813654312,0.030579699084622724
-0.07447456598036538,0.036334537052403554
-0.07729268236448796,0.03483973194819642
-0.07624712928238948,0.03690396296830491
-0.07669291781298877,0.03619022752621372
-0.06838109648346702,0.038883949600326526
-0.060423144997584964,0.048026221414472624
-0.05975251544564079,0.045950952229433316
-0.04932124297572571,0.046579525148786036
-0.04906004304417965,0.046520633754168664
-0.05423062686308807,0.043227088629680194
-0.05885168718195804,0.057805577864813516
-0.05885167805982664,0.05780557496264898
-0.04908988297105468,0.059072549157595404
-0.049089882656055815,0.05907253740047638
-0.04317095999993317,0.048287494950382454
-0.06623685661910188,0.05355912174096575
-0.06623683277974647,0.05355911595691254
-0.06034905485466524,0.05470538435014012
-0.06034905318841477,0.05470538070788667
-0.045267439546799855,0.04835278999508172
-0.08014775851098775,0.09112844094486311
-0.08014774371858648,0.09112841060829008
-0.06637550425401828,0.07945552877807209
-0.07230014127549915,0.06336237421349891
-0.06634065991939155,0.036851138627715614
-0.09022837846788677,0.06183220147242366
-0.09022837886787356,0.061832201050817395
-0.09022835996619023,0.061832195129654474
-0.07388851080074205,0.05633522640834253
-0.07316541472038168,0.04793382026395145
-0.0949176791283277,0.05813371145623638
-0.10086026413383391,0.05344674536712491
-0.10086026379689905,0.053446744745065305
-0.10086025753555754,0.05344674363841293
-0.0743199362274737,0.050313379455599806
-0.13413761475430283,0.004791937482114941
-0.12865866254607033,0.008492541764470193
-0.10459827859841885,0.050635616061835496
-0.10086026447052326,0.05344674464456631
-0.06540312371636546,0.05633770359448093
-0.16197678796059106,-0.012997018450868088
-0.16197678553368663,-0.01299701645336995
-0.11271032354378492,0.03285606533422572
-0.10459820576692215,0.050635697572349106
-0.07121442197040541,0.058938249034803686
-0.2031303752510699,-0.03293567969967274
-0.18288034392705785,-0.02397289937065717
-0.13195744004178592,0.007761099280514415
-0.09766982572589755,0.0632081683347952
-0.0712144279265098,0.05893825386367845
-0.2190042199494732,-0.03891198300395067
-0.21900415317770608,-0.038911953309778466
-0.19534119102015454,-0.029623474506819795
-0.09767000313107754,0.06320778160948597
-0.0743388974363708,0.06098242962388497
-0.21900421181888086,-0.03891197796107439
-0.21900423304286365,-0.03891198807524452
-0.21900415030305073,-0.03891194996830876
-0.10526746096355229,0.04653398892005933
-0.07433892602244065,0.0609824492657676
-0.21900418412425507,-0.03891196553993926
-0.21900423477918277,-0.03891198911391542
-0.2190042008011629,-0.03891197263054595
-0.11623166776041217,0.03408807129898498
-0.0750332805408341,0.061340968657950704
-0.21900420692998604,-0.03891197665071468
-0.21900423051765963,-0.038911986902725106
-0.2190042206506149,-0.03891198150480431
-0.12599104017548315,0.024756830572653123
-0.07806127452041438,0.062651155648056
-0.21900421610422902,-0.038911980863829056
-0.2190042299346384,-0.038911986573923474
-0.2190041808926907,-0.03891196126707835
-0.1347786870138071,0.01716214196346373
-0.09036087115429718,0.06783861080494781
-0.21900424250818581,-0.03891199285098112
-0.2190042441655685,-0.03891199346454125
-0.21900422098062003,-0.03891198270687248
-0.21900405353898514,-0.03891188668547681
-0.09194137652928695,0.059972710481102795
-0.09630849462368712,0.027689269817813146
-0.09630849467716805,0.027689269783809693
-0.0963084947681767,0.02768926975414205
-0.09630849475080117,0.027689269754421646
-0.09630849392519765,0.027689269572571874
-0.09443137068974368,0.026743414540268247
-0.09443137422742175,0.02674341250707163
-0.09443137302660104,0.026743412929869117
-0.09386947365863337,0.02795616055457488
-0.08962682741198587,0.02853467528136929
-0.08689726938259523,0.026132564052906884
-0.08689718614374385,0.02613244887489423
-0.08590886209053916,0.02477880706168484
-0.08590885845092862,0.02477880085317473
-0.083063860132439,0.025552419387724158
-0.08428886987203486,0.027546363844988674
-0.08428886890222244,0.027546363904409822
-0.080611775074728,0.027960847946324644
-0.07561742803765363,0.029777633807232678
-0.07316069096759616,0.030622482345805026
-0.07447456431678227,0.03633453781530193
-0.07711610912509527,0.03505607576950576
-0.07619846071429932,0.03715359809034742
-0.07665256742771691,0.036430205628953896
-0.06962059897890424,0.03799831719986957
-0.06042314062527507,0.048026234860644605
-0.06042313962244788,0.048026234081800505
-0.052399068194390976,0.04727235154943548
-0.04905991156695962,0.04652069753263526
-0.05721988804784423,0.042028825495937755
-0.058851690267261246,0.05780557532176574
-0.05885168472852878,0.05780557463352434
-0.049297438298606576,0.05906804431822277
-0.04908988311898787,0.059072533789034466
-0.04196595400444886,0.04931919959245153
-0.06719990493399743,0.05827499760390577
-0.06623686553463563,0.053559109811579325
-0.06034905562497812,0.05470538428830026
-0.06034905363759887,0.0547053805097427
-0.04379823210352882,0.058934663675689315
-0.08014774580371907,0.09112842233009848
-0.08014773727815476,0.09112841140730514
-0.06447708345794738,0.08586540842137354
-0.07164750270189828,0.06417176873595251
-0.06634065258166554,0.03685114890239528
-0.09022837258189532,0.06183219986901808
-0.09022837952774349,0.06183220217207396
-0.0902283747415805,0.061832198829276167
-0.06972733588735448,0.05562572767295742
-0.07312303929625143,0.051497630442575305
-0.09474591061746403,0.05011870516456167
-0.10086020609952435,0.053446790208500246
-0.10086025422582401,0.05344674138868155
-0.1008602551773765,0.053446740170965575
-0.07431996151024974,0.05031336614925408
-0.16197675389606214,-0.012996997672713766
-0.12865876560244335,0.008492429576387732
-0.10459826560983644,0.05063562105762318
-0.10086026520200347,0.05344674334096003
-0.06898833546311994,0.05390885856564003
-0.16197676570065375,-0.01299700710411275
-0.16197674670532208,-0.012996993443374119
-0.12865861485291172,0.008492595268311894
-0.10459826641042874,0.050635621247515195
-0.07121443612195005,0.05893825821146723
-0.21900419670814178,-0.038911975674271564
-0.18288059544629567,-0.02397303254390494
-0.16308365166626865,-0.012773361361404079
-0.09766982661519691,0.06320816777320526
-0.07433890091537394,0.06098243081914068
-0.21900423167529504,-0.03891198835893295
-0.2190041222852839,-0.038911944571515526
-0.2052545473342184,-0.0337353897945943
-0.10303606555116297,0.05143109838609366
-0.07433892618221472,0.06098244600264139
-0.21900424070653046,-0.03891199188362142
-0.2190042276828913,-0.038911985825154656
-0.21900423069691718,-0.03891198718896907
-0.12976583062077626,0.01572463584296681
-0.09307590205437634,0.06898371542485701
-0.21900423850092274,-0.038911991016453824
-0.21900422526956798,-0.03891198494111544
-0.21900421460185637,-0.03891197891577684
-0.17039191371209075,-0.011566038414949558
-0.09307599205477346,0.06898375350378956
-0.21900423802157887,-0.038911990809456024
-0.21900422366160618,-0.03891198413144067
-0.21900421499833356,-0.038911979425089775
-0.197404627971468,-0.026761486218614034
-0.09307594678004194,0.06898373162192314
-0.2190042364606807,-0.0389119901112061
-0.21900419003492777,-0.03891196788054062
-0.21900423567416347,-0.038911989633234785
-0.21900419138067737,-0.038911964147758736
-0.09307598772676311,0.06898374768171148
-0.21900424038417468,-0.03891199196537239
-0.21900419515476033,-0.03891197211771529
-0.2190042098721233,-0.03891197708901455
-0.21900403476449723,-0.03891188211407071
-0.09180402900852098,0.058881842672621115
-0.09630849465322742,0.027689269825494137
-0.0963084946191498,0.027689269815697158
-0.09630849479082021,0.027689269755865057
-0.09630849478023729,0.027689269754128765
-0.09630849472567467,0.0276892697252254
-0.09443137209037994,0.026743413901777917
-0.09443137374773956,0.026743412707997
-0.094431373962367,0.026743412570050643
-0.09275054146737925,0.02771657724084244
-0.08962683178550318,0.028534673321287837
-0.08765792003678947,0.026946463480790345
-0.08689726517564154,0.026132557267731928
-0.08590886443578784,0.024778812975881696
-0.08590886154669453,0.02477880493283978
-0.08306381649529858,0.025552453110190904
-0.08428887023227481,0.027546364607371056
-0.08428886967682436,0.027546363987957727
-0.08062316505138785,0.027962762424789744
-0.07561751406675031,0.02977759120571872
-0.07396665157491204,0.030345319812384287
-0.07446073812254812,0.0363368370187414
-0.07447457561362754,0.03633453283841805
-0.07586511814448958,0.037389948399455177
-0.07619845994765853,0.037153596237492245
-0.0694658975229198,0.039226672553605284
-0.062462566519203816,0.0474857230705554
-0.06042314423394213,0.04802622846238871
-0.05239907115850485,0.04727235246229666
-0.049059911724117056,0.0465206975158599
-0.05721989901185078,0.04202881980048618
-0.0588517109601692,0.05780555664324249
-0.05885168851698993,0.05780557804857671
-0.05885168771501772,0.05780557909754801
-0.04908988152545904,0.05907255024718036
-0.04100155283373346,0.050161192594274116
-0.06719992027413142,0.058275031646142526
-0.06623686599368322,0.05355912301813299
-0.06034905837271214,0.05470538405262253
-0.06034905486432956,0.05470538180952817
-0.05077219753454521,0.05633134170865615
-0.0801477550820353,0.0911284227349933
-0.08014775624915646,0.09112844475390482
-0.06447708740466362,0.08586537208559467
-0.06546969823405682,0.0822610879573886
-0.06635518432957589,0.036566759871042825
-0.09022837818534611,0.061832201618098624
-0.09022837902207269,0.061832201809942824
-0.09022837971284244,0.06183220236010866
-0.07705286321159521,0.05759949250459496
-0.07312303989279888,0.051497630313320455
-0.10133770864939236,0.03302423169574868
-0.09897013645672009,0.05493749990116911
-0.10086025613743332,0.05344674173886272
-0.10086026093359525,0.0534467439218558
-0.07431996271113213,0.0503133655692297
-0.16197678596822512,-0.012997017361507891
-0.1286587684910291,0.008492427160895915
-0.1045982399198207,0.05063563828910666
-0.10086026474484609,0.05344674275915649
-0.06947341164518217,0.052772808240928046
-0.16197678662080198,-0.012997018009924224
-0.16197677176130607,-0.012997009045500604
-0.12865876654032235,0.008492429157018526
-0.10459827759688473,0.0506356162953607
-0.07433891233569334,0.06098242585430433
-0.2190041104602565,-0.03891194072682142
-0.1828806330935404,-0.023973051485209007
-0.17168545590933057,-0.01817997380889447
-0.09827334025036678,0.06208482804736253
-0.07433893007556482,0.06098244743402701
-0.2190041407464912,-0.03891195126730644
-0.21900423005124547,-0.03891198733321728
-0.20525476205644108,-0.03373548465316082
-0.11993873587751391,0.023715993233184098
-0.09307598102666931,0.0689837480626679
-0.21900422295754451,-0.038911984465313104
-0.21900423648433465,-0.03891199022313531
-0.21900422626914365,-0.038911984550032405
-0.17389127532488002,-0.01353454559952587
-0.09307598448435007,0.06898374770398122
-0.21900419002049865,-0.03891197003170374
-0.21900418569205946,-0.03891196802354113
-0.21900422501028194,-0.03891198430230099
-0.21900409874136187,-0.03891191473299748
-0.09307600927228732,0.06898376141948119
-0.21900417519939552,-0.03891196361306918
-0.21900423306625505,-0.03891198863081235
-0.21900423038177008,-0.038911987456667116
-0.21900420905224616,-0.03891197459338898
-0.09307601043185448,0.06898376164374863
-0.21900416092799171,-0.03891195744758183
-0.21900424652763859,-0.038911994566289486
-0.2190041551024378,-0.03891195140645879
-0.21900401901121766,-0.03891187363840009
-0.09307597948283397,0.06898374013829395
-0.21900419333716045,-0.03891197223310901
-0.21900417980703066,-0.03891196473706905
-0.2190041965898345,-0.03891197187944379
-0.2190039373178914,-0.03891183406827796
-0.09160165885196224,0.05727431156265723
-0.09630849471634816,0.02768926980988146
-0.09630849436746096,0.02768926993282222
-0.09630849386610008,0.027689270040218383
-0.09630849474928721,0.027689269761952063
-0.09630849442563738,0.027689269682621958
-0.0944313735770947,0.0267434130984789
-0.09443137114671778,0.02674341382331114
-0.09443136889834991,0.026743414242934624
-0.09304908841125957,0.027056860963306582
-0.08962682900354207,0.028534674712306456
-0.08765794000472364,0.026946485189183203
-0.08689726851237012,0.02613256106039248
-0.08590886313226144,0.024778807188515165
-0.08590886015785719,0.024778807679131088
-0.08267679098241465,0.025823887855783448
-0.08428887143767128,0.02754636470572381
-0.08428886833171056,0.02754636470623357
-0.08062317174025671,0.02796277040132218
-0.0756174129489834,0.02977764229577008
-0.07561738626095454,0.029777678101712866
-0.07441727418809584,0.036354321645601304
-0.07446074784157086,0.03633683310702541
-0.07580350842301567,0.03743363267690445
-0.07619845783773692,0.03715359854399889
-0.0706524313588341,0.03855926102119918
-0.06246260934399816,0.04748571073439068
-0.060423140236321976,0.048026227814475096
-0.05149013278128043,0.04819109426010055
-0.04905991416683179,0.04652069656966703
-0.05721987928453734,0.04202883106095449
-0.06402837875786373,0.05430689073657811
-0.05885169192932862,0.05780556471696865
-0.05885166955283607,0.05780557909265623
-0.049089883010282685,0.059072546340093
-0.04780195999018846,0.054278366819598786
-0.06719995318514484,0.0582750499963566
-0.06719990915833837,0.058274999311411245
-0.06623644156521641,0.05355919014963217
-0.060349055340239356,0.05470537962300484
-0.050772403828106584,0.056331276607680385
-0.08014775896693137,0.09112844397728125
-0.08014775891095498,0.09112844475483711
-0.06447708001247808,0.08586542528015621
-0.06447709459581584,0.08586536463885659
-0.0637365890729898,0.04381275081284862
-0.09022837724325926,0.06183220023636649
-0.09022837687365413,0.06183219982464379
-0.09022836632145147,0.061832193988463756
-0.09380270862329614,0.059013076304277476
-0.07312303929488513,0.05149763022480407
-0.10133781366556348,0.03302397375638075
-0.1046578396066874,0.034345994818303444
-0.10086024846715487,0.0534467407306253
-0.1008602484925955,0.053446739786947896
-0.0743199625203357,0.05031336537377364
-0.16197676423297938,-0.012997005476141885
-0.15205757181370452,-0.006908667724011306
-0.10370078865903674,0.05130134071770423
-0.10086026296267692,0.053446732217059006
-0.0772155634263864,0.05198946880944769
-0.16197672076736055,-0.012996983233848096
-0.16197676348367637,-0.012997004080660058
-0.12865877211056678,0.008492432517106997
-0.10459826991174026,0.05063561741281594
-0.07433280793419918,0.060969177072004346
-0.2190041611781018,-0.0389119603942891
-0.18948144861502492,-0.02706320372385396
-0.17168545996849083,-0.018179972247714216
-0.10712046751915066,0.04510700009302337
-0.0743389456491333,0.060982451557028076
-0.21900420388354644,-0.03891197732737363
-0.2190041493666416,-0.0389119545457681
-0.20531290517421055,-0.033757365606499765
-0.13680143978642853,0.006769143773624041
-0.09307596430362332,0.06898373751659957
-0.21900423145660483,-0.03891198821269806
-0.21900424015173234,-0.03891199175432646
-0.2190041629080565,-0.038911957527217406
-0.21900411964596467,-0.03891192598363962
-0.09307599073550642,0.06898374775450772
-0.21900420464116976,-0.03891197663760426
-0.21900424165343588,-0.0389119924434537
-0.2190042127339362,-0.03891197889479137
-0.21900419577589994,-0.0389119702931806
-0.09307598469733909,0.06898374362505283
-0.21900420354849315,-0.03891197620068693
-0.21900416934043057,-0.038911960088028975
-0.21900423478817796,-0.03891198933326499
-0.2190041813496811,-0.038911960852679485
-0.09307600326838068,0.06898375819986918
-0.21900419940708138,-0.03891197452520192
-0.21900423764681706,-0.03891199079736974
-0.21900423920862552,-0.03891199129262225
-0.21900407555556226,-0.038911905767007995
-0.09307599239812452,0.06898374734924047


==> figures/performance_plots/HR_-cvar_perto-True.csv <==
risk,return
-0.21899607512040942,-0.03890900472098875
-0.21900193474494592,-0.03891114542291412
-0.21900045921191355,-0.03891058018592752
-0.218993828727743,-0.03890791344689381
-0.21899244825595,-0.03890754918623545
-0.2189906764575588,-0.03890684821955758
-0.2190015015098835,-0.038910977780928606
-0.2189943538109214,-0.03890827402980957
-0.21900137152096355,-0.03891089106292785
-0.2189233209088084,-0.03888052816326434
-0.21899827007321962,-0.03890978393036572
-0.2189980471782805,-0.038909684242546275
-0.21900114393598216,-0.03891081705393259
-0.2189953290403396,-0.03890831189510851
-0.21899863575856973,-0.0389099310342825
-0.2189953584758005,-0.03890869275565668
-0.21900163990785712,-0.03891101338148292
-0.219000674243465,-0.03891058390611183
-0.21899264427090415,-0.03890772284088142
-0.21900186208720163,-0.03891111740390976
-0.2190024682008915,-0.03891132798381024
-0.21899761920306815,-0.03890939202822086
-0.21899850397343812,-0.03890988830762366
-0.21900190775374448,-0.03891113552204291
-0.21900147848735893,-0.0389109584009333
-0.21900133638394914,-0.03891085895855737
-0.11612765950024612,0.042570849169512016
-0.10621603866076255,0.05594331675740252
-0.10775032884254739,0.050092587606866204
-0.11089216753479637,0.04729913711054048
-0.10255649430545656,0.058269650526761294
-0.11289348813365375,0.04550274948848459
-0.10367010828385616,0.058047340314270855
-0.11415724151258798,0.044359467328113536
-0.10467184769325223,0.05722091499082603
-0.17019446386558193,-0.008507003898009173
-0.12683733409446993,0.029879156999076634
-0.10213712527633285,0.060845101720308555
-0.13438261089057665,0.01813661549221229
-0.14541400588964282,0.009389787169275677
-0.11845581113767763,0.0385341270319164
-0.1538995593956772,0.003104148387385877
-0.12166577524887666,0.03531526568587208
-0.09908669988473885,0.06355102814795541
-0.15994688561067688,-0.0011939865281508587
-0.12350146408680975,0.03325094876331194
-0.10028692128398466,0.06248684395610904
-0.21900420393081518,-0.038911972560173556
-0.21496431863106005,-0.037195440131849146
-0.1178709218657374,0.04035201980644592
-0.09383592497232628,0.07384129530194271
-0.19361151977244637,-0.02522329621601255
-0.2156698450421748,-0.03749521585633248
-0.21900423788240705,-0.03891199028313795
-0.18724158521930215,-0.020644046904250066
-0.10902426348449239,0.04932726154208898
-0.09640321203881741,0.0648006208957856
-0.2040225994620296,-0.03254635402785245
-0.11233643051952752,0.045989964599346025
-0.09593402539484452,0.06539050886021612
-0.21900423342416528,-0.038911988400260264
-0.20831944673962688,-0.034372065877083524
-0.11446698373175489,0.04382881641761025
-0.09520750342938289,0.0664040379186516
-0.21900423954014278,-0.03891199120346286
-0.21900424100221572,-0.03891199186570608
-0.16170261159419727,-0.0015103810386842395
-0.10141283890788656,0.06220635687306527
-0.19946474470164888,-0.03140147322278152
-0.21900417904700709,-0.03891196058752418
-0.2190042018931343,-0.03891197179242324
-0.21900423522256984,-0.03891198898485181
-0.13363581439471597,0.019298301572991516
-0.2190041303913951,-0.03891193474158643
-0.21900415951436583,-0.0389119529718719
-0.1405425684265002,0.014715711360281243
-0.21900422718180043,-0.038911984892282196
-0.21900423767795255,-0.038911990260011894
-0.14780193778425366,0.008880293498565483
-0.09891489952319821,0.06370613542064256
-0.21900423797594873,-0.038911990666017256
-0.2190042356235197,-0.03891198946965794
-0.21900416289400357,-0.0389119538888103
-0.21900423208516073,-0.038911987891352987
-0.21900417424182414,-0.038911960143640276
-0.21900424309471164,-0.03891199287125967
-0.18827357883906481,-0.021625053401282887
-0.21900423894882073,-0.03891199089915755
-0.21900423149747714,-0.03891198743784382
-0.21306205573578688,-0.03638708713617088
-0.21900423943507763,-0.038911991144537805
-0.21900422901978575,-0.03891198612276196
-0.21900419381668434,-0.038911965655608706
-0.10695902938979683,0.05150867629948085
-0.21900423998203156,-0.03891199141692636
-0.2190042430128414,-0.03891199283384349
-0.11016938927071851,0.048097829281393396
-0.21900424504419777,-0.038911993956874474
-0.21900424172996383,-0.038911992281489664
-0.21900422524424,-0.03891198440616101
-0.21900421181888086,-0.03891197796107439
-0.21900423304286365,-0.03891198807524452
-0.21900415030305073,-0.03891194996830876
-0.21900423051765963,-0.038911986902725106
-0.2190042206506149,-0.03891198150480431
-0.21900421610422902,-0.038911980863829056
-0.2190042299346384,-0.038911986573923474
-0.1347786870138071,0.01716214196346373
-0.2190042441655685,-0.03891199346454125
-0.21900422098062003,-0.03891198270687248
-0.21900405353898514,-0.03891188668547681
-0.2052545473342184,-0.0337353897945943
-0.2190042276828913,-0.038911985825154656
-0.21900423069691718,-0.03891198718896907
-0.21900421460185637,-0.03891197891577684
-0.17039191371209075,-0.011566038414949558
-0.21900423802157887,-0.038911990809456024
-0.21900422366160618,-0.03891198413144067
-0.21900421499833356,-0.038911979425089775
-0.197404627971468,-0.026761486218614034
-0.2190042364606807,-0.0389119901112061
-0.21900423567416347,-0.038911989633234785
-0.21900419138067737,-0.038911964147758736
-0.2190042098721233,-0.03891197708901455
-0.21900403476449723,-0.03891188211407071
-0.20525476205644108,-0.03373548465316082
-0.21900423648433465,-0.03891199022313531
-0.21900422626914365,-0.038911984550032405
-0.17389127532488002,-0.01353454559952587
-0.21900422501028194,-0.03891198430230099
-0.21900409874136187,-0.03891191473299748
-0.21900420905224616,-0.03891197459338898
-0.21900424652763859,-0.038911994566289486
-0.2190041551024378,-0.03891195140645879
-0.21900401901121766,-0.03891187363840009
-0.2190039373178914,-0.03891183406827796
-0.08014775896693137,0.09112844397728125
-0.08014775891095498,0.09112844475483711
-0.20531290517421055,-0.033757365606499765
-0.21900424015173234,-0.03891199175432646
-0.2190041629080565,-0.038911957527217406
-0.21900411964596467,-0.03891192598363962
-0.2190042127339362,-0.03891197889479137
-0.21900419577589994,-0.0389119702931806
-0.21900416934043057,-0.038911960088028975
-0.2190041813496811,-0.038911960852679485
-0.21900407555556226,-0.038911905767007995


==> figures/performance_plots/HR_std_perto-False.csv <==
risk,return
0.12014313160226381,-0.03890900472098875
0.12014511083692875,-0.03891114542291412
0.12014462357331769,-0.03891058018592752
0.12014252205576964,-0.03890791344689381
0.09987322634913819,0.05291299477707667
0.08492099922720514,0.027689413779888712
0.0849209220779186,0.027689316206806053
0.08492091037888067,0.027689306035029074
0.08492089724217898,0.02768931383716328
0.08492082688867933,0.027689274293067747
0.08312123482044412,0.026744274205157095
0.08312096355185418,0.02674381936416053
0.08235836064434367,0.027056712541375295
0.08235799121956361,0.0270579635548296
0.08220087561770283,0.028387247467105768
0.08002432692030963,0.02694404389336097
0.08001869662083647,0.02694211564639388
0.07690375771500105,0.024780733461605628
0.07690228076597834,0.024779841110035818
0.07591202165257717,0.025823802291912442
0.07954114387786373,0.027823467163995776
0.0790383343464848,0.02844684613049735
0.07727961531965294,0.02807069485788939
0.0744008146921036,0.029774895667196932
0.07671135513672488,0.034350337553642654
0.08038707673721045,0.036978287396687445
0.0806173886889239,0.03634653164875468
0.08194266825565727,0.03745860918854186
0.08189532062770623,0.03743319008001978
0.07885087671587793,0.038355790607294694
0.08567189017331839,0.047553099647322745
0.08526996476435908,0.047483740098635624
0.08433675324460084,0.04802438698749381
0.07658575865115995,0.04727012840652594
0.07471097203301524,0.04544467160470826
0.09619592832528476,0.049784074927118484
0.0922869940214095,0.05430654598961002
0.09093483589911831,0.05780414947623621
0.08919949085580935,0.05790877498060596
0.08235098903547833,0.053980171437498274
0.11481479770647979,0.07120360328256031
0.09907686222025289,0.058280137995932534
0.09391575778503876,0.0535600685435305
0.09121597444535604,0.05423091443977423
0.08936317509707342,0.05470511346996042
0.13263797582938894,0.0911241154691375
0.132640304635951,0.09112675949130793
0.13263828768385902,0.09112475516764236
0.1177084902594945,0.08586301975504243
0.09098675159669854,0.05441082695927828
0.11679961199574353,0.06183132231335285
0.11680064229336715,0.06183186897201647
0.11680071828064939,0.061831877572930294
0.11680039308543852,0.0618315892703979
0.09603966332287925,0.0514975331477704
0.09541715150523943,0.03302394306540859
0.09541708577375453,0.03302401526365599
0.11615449143714147,0.05342838517077691
0.11617419943917971,0.05344623503995701
0.09962802145142508,0.050372078423703
0.10972922002054761,-0.012993598028001192
0.10973040130786338,-0.012995393356592307
0.09344897307718339,0.024881538912617743
0.1161739158071671,0.05344555336651144
0.10070392868474695,0.05075250276708455
0.10972934761823137,-0.01299456691137153
0.10973001319504017,-0.012995281019038674
0.10973061917131406,-0.012995880934122085
0.09614794101882045,0.008604069699960895
0.11678496690012162,0.06070596610850175
0.12014200816085553,-0.03890754918623545
0.12014146896414069,-0.03890684821955758
0.11227774522999809,-0.026546258222769525
0.10971521094710614,-0.012973441922771334
0.11780976857121135,0.0644737864434671
0.12014497075384993,-0.038910977780928606
0.12014260609196037,-0.03890827402980957
0.1201449543173329,-0.03891089106292785
0.12012084993532574,-0.03888052816326434
0.12020144404189947,0.06897861192768347
0.1201438858360401,-0.03890978393036572
0.12014381182814234,-0.038909684242546275
0.12014486592690242,-0.03891081705393259
0.12014312033865852,-0.03890831189510851
0.12020423705858993,0.0689825745638439
0.12014399974249822,-0.0389099310342825
0.1201429108831108,-0.03890869275565668
0.12014502355500169,-0.03891101338148292
0.12014474036118335,-0.03891058390611183
0.1202041438533203,0.06898254776942557
0.12014198379653039,-0.03890772284088142
0.12014508513746296,-0.03891111740390976
0.12014529709295635,-0.03891132798381024
0.12014374781832536,-0.03890939202822086
0.12020366040251232,0.06898206286433632
0.12014395157177882,-0.03890988830762366
0.12014510060478027,-0.03891113552204291
0.12014496625879592,-0.0389109584009333
0.12014494038616455,-0.03891085895855737
0.12020265034084204,0.06898149794608766
0.06640343691579471,0.0726230371216519
0.06640325611677704,0.0726229646760401
0.066403272672187,0.07262298201483285
0.06640327324324025,0.0726229825604931
0.06640326753063404,0.07262297634410328
0.08231687481808533,0.03287251957751711
0.08231687459997956,0.03287251911232918
0.08231687476915903,0.03287251935607271
0.08231687495936844,0.032872519672459945
0.08231687488742445,0.03287251923814171
0.07625435292105934,0.033368725666995655
0.0762543515885917,0.03336872552731641
0.07625435163370126,0.03336872552826173
0.0762543522056547,0.03336872558136502
0.0762543518984689,0.03336872553879569
0.07282712265113032,0.036627851552285345
0.07282712395996871,0.03662784809346153
0.07282712722691358,0.036627847754032716
0.07282712615984813,0.03662784275620103
0.07282712770790427,0.036627844462066385
0.06593060806217803,0.03530589709127494
0.06593002575614573,0.03530532819241021
0.06593002780441347,0.035305330440857666
0.06593002749344441,0.0353053292563597
0.06593002747465916,0.03530532921619988
0.056884765094890655,0.03244032878549299
0.05688465870889775,0.03244016651257061
0.05688466831716643,0.03244017109076863
0.056884669822525505,0.03244017183876669
0.05688467726712114,0.03244017433582409
0.05791081635971952,0.04125416545961449
0.05791078456704752,0.04125407129077534
0.057910786113755795,0.04125406555858027
0.05791078584601699,0.04125406651196175
0.05791078526826402,0.04125406893250159
0.05750695760003169,0.046086067355963094
0.05750671637896953,0.04608580999047174
0.05750671636774526,0.04608580988280754
0.05750671633433552,0.04608580993570402
0.057506716329290095,0.046085809907821004
0.05605639150241812,0.04437716224147476
0.056056430760419045,0.044377238433983106
0.05605643081545386,0.04437723905354519
0.056056430802256606,0.04437723930533651
0.05605643076886947,0.044377239365201326
0.04682470880897611,0.026788383083281596
0.046823989730216356,0.02678823070189427
0.046823987153968134,0.026788230239553342
0.04682398662549316,0.026788230154790076
0.04682398647840552,0.026788230172796416
0.03476492066035614,0.028642019253670766
0.034763745152048275,0.028642831327752572
0.03476374032606046,0.028642830611108564
0.03476373401001966,0.028642833817869685
0.03476373871936343,0.028642832788857375
0.023927362952325063,0.047020285545084535
0.023927279907668145,0.047020229572234916
0.023927279959448232,0.04702023130818222
0.02392728004828418,0.04702023104957634
0.02392728066930447,0.047020225364275955
0.02766432165056625,0.03766562843394033
0.027663264006289243,0.03766486810457596
0.027663264044876727,0.03766486951081419
0.027663264237844584,0.037664872323957696
0.027663269284368082,0.037664879466599556
0.0454236126245436,0.05480710509703592
0.04542330814630258,0.05480708898397645
0.04542330612100444,0.05480709005219117
0.04542330745890246,0.054807089958857816
0.04542330405668196,0.054807086035898726
0.0454235473342385,0.054807216091153875
0.04542331204351884,0.05480708927949088
0.04542331182688393,0.054807095615064846
0.045423302345191395,0.05480708886864785
0.045423308962503045,0.054807091081669146
0.04669998229760372,0.05399643524535926
0.04670083219311944,0.05399526778282579
0.0467008332624749,0.05399526887913797
0.04670083716971332,0.053995264015342936
0.04670083695664559,0.05399526331310935
0.06556060048291885,0.07161932530426987
0.06556008526599616,0.07161886982306559
0.06556018749724468,0.07161888817266762
0.06556016145052591,0.07161889834793729
0.06556020222360537,0.07161889450794318
0.06556090357462051,0.07161966210948119
0.0655601655485179,0.07161889235920338
0.06556020444769496,0.07161890086131328
0.06556020198928879,0.0716188992046448
0.06556021266871069,0.07161890159144109
0.0655614147649614,0.07162025087966202
0.06556021431448586,0.07161890540285426
0.06556021303185959,0.07161890268484147
0.06556021039082184,0.07161890597684292
0.06556019599434838,0.07161889992812563
0.06556238703912151,0.07162139750147159
0.06556021949361146,0.07161891021572683
0.0655602164271313,0.07161890668348057
0.06556021495462326,0.0716189041471215
0.06556019431502623,0.0716189111165091
0.06641337243955985,0.07262632579695073
0.06640327388814453,0.07262298323282021
0.06640327461855527,0.07262298412846788
0.06640327448643504,0.07262298394039883
0.06640327232962204,0.07262298228181331
0.08231687467716374,0.032872519340605574
0.08231687492583777,0.03287251963111612
0.08231687478214911,0.0328725194570545
0.08231687429898531,0.032872519344486074
0.08231687477881286,0.0328725193291815
0.07625435197506837,0.03336872557102229
0.07625435190307307,0.03336872558531119
0.07625435161531234,0.03336872553505912
0.07625435165695894,0.03336872553988483
0.07625435162625835,0.03336872553131604
0.07282712608452768,0.036627842534501256
0.07282712563360716,0.036627843010417015
0.07282712570752203,0.03662784292410013
0.07282712550138312,0.036627844126091456
0.07282712482297174,0.03662784608908021
0.06597076210896395,0.03534535896890568
0.06593002707869433,0.03530532924683043
0.06593002758983668,0.03530532960239465
0.06593002760233736,0.03530532961460802
0.06593002766335145,0.035305329590880855
0.056889700469986336,0.032449397769230885
0.056884684628196305,0.03244017917995711
0.05688467753674867,0.03244017530752628
0.05688467710954122,0.03244017538353554
0.056884668135896446,0.032440171220202235
0.05791283416796231,0.04126043287236027
0.05791078429102553,0.041254072611040124
0.05791078442406366,0.04125407227770115
0.0579107844942532,0.041254071662917044
0.057910784269682575,0.04125407241028283
0.05753500631810777,0.046118009327806644
0.0575067165614336,0.04608581000661176
0.05750671680071885,0.04608581037684947
0.05750671629303797,0.04608580996615467
0.057506716460518144,0.046085809781988625
0.05605393263027684,0.044372331464967135
0.05605643078879208,0.044377238626568234
0.056056430676880764,0.044377239275225036
0.0560564308936346,0.04437723911679144
0.05605643078961251,0.044377239204259025
0.04687002017727097,0.026797904650795804
0.04682398636655004,0.026788230187101046
0.04682398815359638,0.02678823081828109
0.04682398666106175,0.026788230320683823
0.04682398868157409,0.026788230813220848
0.034843926246396234,0.02858776000953286
0.03476373376959459,0.0286428350198321
0.034763733009503105,0.028642835265699784
0.03476373264938794,0.028642835384744037
0.03476373287745991,0.02864283519956412
0.023932946655304654,0.04702368412085751
0.023927279810095157,0.04702023183656163
0.023927279941863243,0.04702023166525819
0.023927280264832092,0.04702022918457791
0.023927279870191363,0.047020230428099705
0.027745455728213405,0.037725875953115016
0.02766326343979928,0.037664873593034824
0.02766326493214878,0.037664871133419826
0.027663268425948562,0.03766487530814293
0.027663264421532507,0.03766487699549862
0.04544534783609881,0.05480828860914977
0.045423309378471693,0.05480709085417003
0.045423304237514464,0.05480709060268407
0.04542330919471548,0.05480709088222435
0.04542330604728913,0.054807088719515
0.04543992433108812,0.054815677821733286
0.04542331081053196,0.054807089947352554
0.045423306708120566,0.05480709139676
0.045423309397649984,0.054807089860269415
0.04542330896082218,0.05480709136776121
0.046640175488581306,0.054078714582255154
0.046700828040904904,0.05399526990522053
0.046700836363540624,0.053995262583557094
0.04670083676388065,0.05399526137918768
0.04670083371509052,0.05399527305425869
0.06558718694738964,0.07164782641558848
0.06556018719501219,0.07161889076506936
0.06556020358697356,0.07161890203225013
0.06556019870104075,0.07161889799022642
0.06556017577589995,0.07161888005374041
0.06560692330650292,0.07167016233305389
0.06556020245250366,0.0716188973466699
0.06556021127110225,0.07161890133561011
0.06556020530792697,0.0716189039507962
0.06556019696646045,0.07161889316471597
0.06564167085368294,0.07171050309219601
0.06556020996757335,0.07161890345057696
0.06556021538928454,0.0716189051189627
0.0655601967810028,0.07161890041879163
0.06556020423317915,0.07161890281783642
0.06571033722643885,0.07179149008693422
0.06556020001219208,0.0716189168550496
0.06556021412443393,0.07161890570803166
0.0655602136317753,0.07161890568992464
0.06556021633517842,0.07161890655832236
0.06651843729116669,0.07266136404970043
0.06647889767475222,0.0726478854270688
0.0664032750684367,0.07262298437038665
0.06640327412957936,0.07262298359814583
0.06640327500187974,0.07262298443921684
0.08135298057542878,0.03141558637049435
0.08231687476483718,0.032872519390943884
0.08231687467629054,0.032872519595655056
0.08231687478655321,0.0328725194222033
0.08231687503700412,0.03287251976978103
0.0762543515661252,0.03336872551469062
0.07625435148799967,0.0333687255118628
0.07625435182587931,0.033368725603488913
0.07625435151691955,0.0333687255227013
0.07625435149627385,0.03336872551692722
0.07298243646352093,0.03586382920043455
0.07282712617919686,0.03662784049587643
0.07282712459611225,0.036627845632577906
0.07282712572448823,0.03662784270872253
0.0728271251338757,0.0366278463658521
0.06808631828063237,0.03747496370501334
0.06652263693495311,0.035898355877684765
0.06593002756939444,0.03530532933639916
0.06593002736860396,0.0353053293431952
0.06593002747442925,0.035305329359086944
0.05477320755760876,0.03153782325471657
0.05478148395981303,0.03150741725618235
0.05688468329649732,0.03244017880885252
0.05688468592861917,0.032440179882993726
0.056884677105398594,0.03244017540410402
0.05794153060034301,0.04136922551147309
0.05792901196018285,0.04132180646604297
0.05791078434587705,0.04125407270502579
0.05791078427030882,0.04125407285708946
0.05791078439908026,0.041254072315722264
0.05784096804960043,0.046307519106897524
0.057727368724870026,0.04645220590256419
0.05750671705785,0.046085810585330664
0.057506716444377715,0.046085810059444364
0.05750671629471439,0.046085810021581526
0.056014340451695246,0.04429361655489258
0.0560323852563718,0.044329677163773354
0.05605643064424351,0.04437723906174829
0.05605643065616991,0.0443772392499162
0.05605643069231236,0.044377239242297396
0.0472435208554152,0.026883790336280945
0.04718748907508345,0.026864736362487696
0.04682398832073935,0.026788230564208603
0.046823985772769604,0.026788230011640577
0.046823986579358816,0.026788230309635074
0.035595089596745746,0.028080506378488045
0.03511223158723324,0.02840853065495874
0.034763733514869256,0.028642834689422816
0.03476373266616769,0.028642835182786285
0.03476373408713254,0.028642834728169964
0.024031363892279868,0.047051569477061565
0.0239891720838105,0.04704997409268237
0.02392728062952979,0.047020231611155205
0.02392727990896079,0.04702023105889787
0.02392727980551968,0.04702023192886937
0.03253290777103734,0.04253031341065827
0.028535904873577166,0.03840556313422152
0.027663264356564257,0.037664872676207016
0.027663265176946665,0.03766487446630709
0.027663266035362268,0.037664876300294824
0.04577868280304883,0.054828953096236734
0.04561590278220942,0.05481289566639178
0.04542331013438594,0.05480709091341108
0.04542330970353418,0.0548070912152951
0.045423309835863956,0.05480709096917802
0.04569319657917496,0.05491979156684708
0.045570098010700145,0.054877295509229165
0.045423310457030894,0.05480709150995797
0.04542331003850794,0.05480709149010484
0.04542331020376675,0.054807090499987415
0.04612321078035574,0.05491400834503583
0.04606621779359263,0.05476729176950834
0.046700835124421726,0.05399526162762575
0.04670083604617799,0.0539952617641729
0.04670083591265243,0.05399526284073278
0.06589948507898565,0.07197848509401086
0.06575810968508573,0.07183145460130123
0.06556020572240391,0.07161890459710839
0.0655601593799909,0.07161890141266929
0.06556020229968108,0.07161890153720062
0.06624241224373699,0.07237656013620296
0.06592271932154552,0.07201793678783856
0.06556021380590027,0.07161890510579653
0.06556021509569032,0.07161890510451405
0.06556020333696423,0.07161890663731474
0.06648428872962335,0.07265099996824867
0.06625837687660233,0.07240770042352612
0.06556021725940278,0.07161890659226551
0.06556020607846938,0.07161890798667461
0.06556020994446612,0.07161890820157737
0.0664953724155167,0.0726543208045415
0.06646245739681936,0.07264279688630525
0.06556022143452958,0.0716189117029524
0.06556021045548295,0.07161891991447498
0.0655602189769433,0.07161890712180675
0.06632289617746442,0.0715341133625266
0.06639106594408288,0.07170170707460442
0.06672162853241013,0.07258574055167627
0.06670671924714261,0.07272179284637646
0.06640327561105357,0.0726229848928682
0.08311397188948902,0.03228588780448429
0.08269433390621729,0.03168309618970507
0.08135298001157243,0.03141558517600715
0.08135298000144074,0.03141558540445081
0.08231687493085149,0.03287251974944952
0.07672753281400385,0.03337627883343848
0.0767275311139817,0.03337627864635532
0.076254351571244,0.03336872550278737
0.07625435157998017,0.03336872551653737
0.07625435157652244,0.03336872553922958
0.07280787913068697,0.03513897720403091
0.07275456172383744,0.03502294612972925
0.07294561805759785,0.03527468048316719
0.07298243654450005,0.0358638286206431
0.07259673248941131,0.03720870151370386
0.06874601157294472,0.03850131694515379
0.0687050253044573,0.038402560189791844
0.06865350166238791,0.03782565649112986
0.06863172327602252,0.037836264505787316
0.06593003197419584,0.035305333891190414
0.05470118862333913,0.03215314029622752
0.05469774612915131,0.03216274786967854
0.05470424844890721,0.031975816566014524
0.054731794423595985,0.0317457521217213
0.05688468445886651,0.03244017959556008
0.05822045987588365,0.03990354333054267
0.058206190111840174,0.04120564006973338
0.05815529192742551,0.041307342076376645
0.05809571473237189,0.041587559475962245
0.057910784074736966,0.04125407329168126
0.05744786853447035,0.04423508933629279
0.05748551068410091,0.04448823639981971
0.05779002365415344,0.04574260632502426
0.05763558485573733,0.04531300359385855
0.05750671651590911,0.04608581021479688
0.05556459035819601,0.04326024956531498
0.055597232650737065,0.043345787865196495
0.05567274088534564,0.043533615844915295
0.05583124984310603,0.04390597819202378
0.05605643038964513,0.044377238245931455
0.04733426421337867,0.027188960611055333
0.047213910276376767,0.027430576790191893
0.04719874257927294,0.02734852200772153
0.047296684472046054,0.02695800595379643
0.04682398744047653,0.02678823034050143
0.03859143076350852,0.02195581478021598
0.03608483190303452,0.023664216263339095
0.03415129005574239,0.025941494187952455
0.033008833775045786,0.027743366411797896
0.03476373910626446,0.028642831213367175
0.03217592270527365,0.0469829057449512
0.02478714488085961,0.040102313541918226
0.02435149757215849,0.043385918805364306
0.024034702841205402,0.04391765474302409
0.02392728013960028,0.04702023221917291
0.03898609078231983,0.04696166818322053
0.036078002818472524,0.04706754512058291
0.03489801265854879,0.04711374118448166
0.034656441019292286,0.04713416344720571
0.027663268712367673,0.037664875566044836
0.04747989429177535,0.05455649028655331
0.04702306330420306,0.05450187879582426
0.04634351985424964,0.05454494072515883
0.04617356570710352,0.05473518597021306
0.04542331070533965,0.05480709152935195
0.04720195686034547,0.055167764651468394
0.046770602214707115,0.055097834353799745
0.04617475414227004,0.055010023518807266
0.046012666051579144,0.05500941608069874
0.04542331167721329,0.05480709191475888
0.047061443723979184,0.05623432915501122
0.04662330716002047,0.056292242022449826
0.045993409029952276,0.05628060799982356
0.04577576104196289,0.05612421205468889
0.04670083500305122,0.05399526359738749
0.05022352130791349,0.061690107416704186
0.049926327940474635,0.061885424446682304
0.050065177616100076,0.06267931445323774
0.06123219160054156,0.07009664120046843
0.0655602066460285,0.07161890364396194
0.061634837350528646,0.06883332393261998
0.06005482806395888,0.06826933113863289
0.06476595085791036,0.07119210357394228
0.06657902105617518,0.07268373494123564
0.06556022371754837,0.07161891268934112
0.06609178680330847,0.07101147931582669
0.06612578580855782,0.07115918956959304
0.06645730869842015,0.07221111045243621
0.0666217769200374,0.07269632587649717
0.06556021921395784,0.07161890735328708
0.06616861863359942,0.07120713432252725
0.066215317542912,0.0713667920549415
0.06658096234144187,0.07239907589118605
0.0666574638180707,0.07270702811142295
0.06556023196404027,0.07161892317292519
0.06511294595199331,0.06605028830153056
0.06335852992987125,0.065251138228354
0.0631478928924878,0.06560879234485376
0.0649616795402629,0.06781346565206584
0.06702216620773224,0.07027310568939003
0.08391517389060602,0.03169570691215279
0.0839151737451815,0.031695706908656016
0.08311397213109575,0.03228588794533561
0.08269433400338798,0.031683096186575166
0.08269433396136122,0.03168309615121548
0.07787635703151935,0.032393576689596956
0.07787635712973219,0.03239357596009578
0.07782457825208534,0.03247616254162814
0.07728028724046707,0.033347247232721734
0.07799632566339532,0.03347836472433763
0.07313042182640127,0.03605053074485842
0.07313042089564449,0.036050531861800746
0.07280869777333818,0.03519670399831742
0.07272865723644693,0.034964870277008946
0.0727286572011908,0.03496487035187604
0.07082821445065161,0.0362693082569406
0.07082821444604455,0.036269308104245376
0.07041477186689007,0.035609882388903606
0.06925603477133022,0.036427799692448
0.06881775917384918,0.03766267916068664
0.061879239038121314,0.03811128206709798
0.058296155251117546,0.034918482309224945
0.058145315031040916,0.0350495093546787
0.056920487137648024,0.034479352756168535
0.054681257794843306,0.033346210917544555
0.05866032020891836,0.039816341979309146
0.05867720200915011,0.03978630612351274
0.05850400804358547,0.03951172811199078
0.058258051136430934,0.03943045777356608
0.05826430087210092,0.03957993350092149
0.05806917812635619,0.04266429599832079
0.05751478968843344,0.0429848434734464
0.057513823526271046,0.04436231488750755
0.05809107709447595,0.04547432040167564
0.0577445103940362,0.044646934742390364
0.05472130566552439,0.04194280092106409
0.054743698061263515,0.04196022468247302
0.05488142086167352,0.04206155370711975
0.05499171803460472,0.04216183562204739
0.05529891493440321,0.04239524358703574
0.04730801650705965,0.029250470702201905
0.04697828988174745,0.030023873043149164
0.04656650349803684,0.030879931621879984
0.04631962147196509,0.03142245677338084
0.046415195002286996,0.030477008226323068
0.04327597411206612,0.030523167877038918
0.04331909477919021,0.03385176173261543
0.04355234398113379,0.03652828557702174
0.03961063938006881,0.031244793897244095
0.03506224818765781,0.024192161119119402
0.05850536778687296,0.05751645578080662
0.052932245184804036,0.05816506762783938
0.04210817797508923,0.058280566501132086
0.03957502611897641,0.05853747909008503
0.027674278976040984,0.046813606393492545
0.05536510315850895,0.04425598800350501
0.054002763849882215,0.04477203817143334
0.05244438236902936,0.045268181313695983
0.04850734460711444,0.04699320541162766
0.03889927247223621,0.048476056794265705
0.05179539722856149,0.049839088053425594
0.05045279076410359,0.05056527651987614
0.04927095845751109,0.05052538815627584
0.04850454318972514,0.05037146961959557
0.04721232061001208,0.05214894881427903
0.0505095067884802,0.05278106362986211
0.04965710917426653,0.05292113619192709
0.04876123186402249,0.0530114683312486
0.04777198100642272,0.053060356991215286
0.047061044220424585,0.053720213757860596
0.050394550466175546,0.055027272421498005
0.049658365542228626,0.05503826247126268
0.04893115170170151,0.05558028165242014
0.04758400951115298,0.055325094331001294
0.04687600901065975,0.055612957572562884
0.052293577789009026,0.05803668783559028
0.051449524105435324,0.05778968693651401
0.05196980648860632,0.05923384077928666
0.05032285718439221,0.05911477654122125
0.04906620967445402,0.05926704219588467
0.05649848994982648,0.06116948849755639
0.05531455466456234,0.060671833820123734
0.05675253185492851,0.06221135999459286
0.05533719777647477,0.06266531542125439
0.05555130713993129,0.06442828417961641
0.060857384226628515,0.06347833200559368
0.059448869390982075,0.06287024211877311
0.06060541604979578,0.0640513852324825
0.06046679400348415,0.06524917349388379
0.060887972406768874,0.06734858659337227
0.06324354987542592,0.06472289996981428
0.06139101733872764,0.06385837101665731
0.061506658827661286,0.06461051007525766
0.06231329126351515,0.06627865879849186
0.06480014000095394,0.0691486930057972
0.07124312610147529,0.06325597545480029
0.06685804862114014,0.06168105157017924
0.06271658955571173,0.0609032665419379
0.06203086572405104,0.06205350215588744
0.05925750336751873,0.06133216044654828
0.08232154716176851,0.02865731869681989
0.082321547079581,0.02865731874540767
0.08232154706640857,0.02865731868982228
0.08232154701795541,0.02865731878667216
0.08109640011974983,0.028578793530326618
0.07836519934182654,0.032563888142675586
0.07836519927646002,0.03256388990405014
0.07836519900983022,0.03256388990499391
0.07787635725596298,0.03239357574708704
0.07787635726259103,0.032393575745897275
0.07377825289128201,0.033896681933435265
0.07377825267749002,0.03389668201758364
0.07377825258966607,0.033896682118179894
0.07364974624483756,0.03421458975228807
0.07364974626537582,0.034214589844989506
0.07105156088854779,0.035748164595956845
0.07112904374579479,0.03588201792638345
0.07151848354892358,0.036800315184498354
0.07107373104972466,0.03570229611387429
0.07038459594539491,0.03556947674268593
0.07210482857481687,0.042556830522756064
0.07157060485901776,0.0425076376775212
0.06801719171549007,0.039374948576522115
0.06510481100434987,0.03739635704607638
0.06271960162180444,0.0377190493920999
0.06274562702489972,0.04208311582574876
0.06303402245418843,0.04240006548437299
0.06322549522177519,0.042443699191023865
0.061392858581658986,0.04157551368712833
0.057652231139702886,0.03918254406476132
0.05771424682942166,0.04152649901028259
0.05769631934673218,0.04131251094350168
0.05783167361723299,0.0417798942047641
0.05794142715315622,0.04288609160338676
0.05717782184783799,0.04644536543208479
0.05279324330760901,0.0393084413121707
0.05279276408106447,0.03931044918758135
0.052787020050178,0.03933455040395288
0.05258846897587121,0.03961532178934008
0.050936428002996546,0.04113863284537941
0.04412546055581016,0.027974621998292443
0.045523886972287174,0.029666756864286607
0.0474694195686084,0.03312369947936974
0.047257750813529155,0.03342137218944434
0.046717962214354106,0.0327320058414128
0.04921149729526192,0.037650369832366734
0.048884557553580885,0.03964017148873965
0.048443345456043944,0.04323020620729874
0.04853364464910651,0.04467232837513095
0.04328188157260125,0.038918951080016605
0.06347151727925257,0.05492802814518265
0.061412512623977844,0.05779076519476487
0.059972883023924714,0.05867109784704365
0.05701534985172216,0.05739243246721238
0.04971462012539992,0.05708593131607373
0.06285962216586284,0.04473779176268119
0.06028275376782151,0.04453118693684514
0.05707898628003824,0.04430357887620653
0.05530411092656346,0.04413444998080685
0.05299323357010552,0.045337950832424485
0.05745936848364404,0.04494665017830996
0.05578143429335004,0.04586676190424474
0.05347458322021581,0.04649463226396452
0.05205844755743748,0.045928000450954166
0.050231498910690425,0.04643574221566604
0.057433228912598326,0.05009964588575734
0.05580166032878367,0.0500276948540993
0.05291794555749493,0.05073017994754913
0.05074069089769854,0.04998871478917067
0.04947228098876214,0.04912697087967813
0.05987853831845633,0.05390494624633234
0.05791600768552886,0.053728652753151356
0.05549019579812349,0.05463755172220022
0.052308126990348494,0.0537132665251574
0.050515180078985145,0.05265179755909661
0.06290163418947403,0.057193709150259536
0.06063664095338222,0.056903280574252625
0.05819452686639849,0.0573560964147499
0.05510994875327362,0.056921529287284986
0.053087296372209394,0.05617135839546616
0.06560092590570588,0.05944750655514627
0.06264767439770114,0.05855610689864765
0.05989850482391997,0.05878090944560066
0.05776607773253426,0.058958152571354526
0.05498193012914007,0.057902806411804224
0.06760072691199995,0.06090161379465423
0.0641058819691838,0.05967939041741773
0.06135591725750235,0.0600208157749014
0.05944052808165873,0.06015743598511318
0.056557475822456335,0.05932798535148333
0.06896886750977578,0.061821821752714654
0.0651074108810092,0.060426468691277775
0.06206275101594555,0.060556922333462285
0.06046335139783875,0.060908200668269526
0.057570930157745524,0.06017989389504416
0.07857588391164129,0.061187347352543844
0.0779710598922085,0.06176365742482791
0.07674281124647502,0.06283826327717203
0.07494560076920181,0.0639858967172982
0.05970977976332822,0.05862208518161243
0.08463567840500744,0.02671895049909759
0.08463568034875463,0.02671895002067273
0.08463567150906327,0.02671895200844242
0.08366842833522191,0.027076846188498104
0.0832889562457592,0.027111131522878848
0.07930881795823116,0.0285341053325135
0.0773506902139743,0.02816088927830738
0.0773506897130114,0.028160889411570612
0.07620120858362944,0.027435768226238003
0.0778170361305801,0.03070725996680183
0.07354646740474675,0.032354006318937416
0.07354646499944073,0.032353999736189853
0.07354646500736421,0.03235399982854397
0.07354646490977981,0.03235399969241029
0.0737782525942008,0.03389668181330071
0.07209965865178408,0.03374005651685492
0.07210294133143456,0.03372584539857904
0.07253139544839142,0.03429460093964135
0.07105566624272515,0.0345399085115073
0.07087407122190095,0.03438540504470563
0.07396404995821648,0.043452239711752196
0.0739108281049892,0.04346562938685715
0.07266095552067398,0.04217817867873266
0.07210861874696152,0.041672624681025665
0.06664429758942039,0.03774653545971155
0.0667194310295616,0.04248482567304023
0.06634710668795593,0.04208428621832742
0.06438973151907514,0.04097453568480617
0.06389135234074277,0.040251881159880536
0.06364752544965668,0.040449196651870606
0.06153604299667617,0.040353310672506824
0.06144909400497295,0.03985152629843058
0.057909971414617685,0.03854663035788801
0.05567669158968341,0.03865722017925751
0.05675723647542111,0.04222692509889208
0.05590136590284392,0.03823886297092837
0.05383977824049628,0.03741056894358133
0.05263254044928595,0.03788881626341542
0.05270056496932508,0.038005782418402426
0.05096080818719046,0.039229666546130956
0.051515407301242544,0.036097274963112255
0.051381655734335584,0.03627856216627189
0.05139912806224561,0.036312574846299024
0.0467661765480709,0.03418691987004617
0.047537605500196055,0.033919258572067776
0.05934257990034482,0.041410588145474866
0.05977624632969217,0.04667281179676087
0.05391876208091634,0.04514633009628004
0.05233866645222903,0.05014472160542029
0.049245737926639166,0.04728935752227541
0.07059355140070596,0.05101664970715468
0.07027608623982019,0.05057450530521267
0.06533799826060743,0.054763049974869894
0.06107053800001954,0.05847487908554636
0.057515783125400184,0.05763961907351722
0.06908465716334733,0.04885189513245427
0.0685976971640043,0.04824427016822004
0.06732162848922459,0.04672605550094042
0.06208295958606137,0.0446081334106991
0.0567503415374046,0.042864975906953276
0.06721778086407418,0.04687216912393956
0.0639097019776949,0.046116522630383044
0.05922142700315092,0.045592919822830494
0.05612503083522819,0.04449831754822539
0.05401933488400776,0.043907112471536704
0.07388240162821445,0.05542803199217754
0.06804998031229319,0.053270402277084815
0.06187809075999744,0.05167354774707442
0.05718879046168992,0.05021724812655374
0.05419081381899498,0.04875726882900717
0.08206736593288928,0.0603143071221269
0.07744925031653352,0.05932735880404476
0.0692329292812758,0.05777993067855543
0.06160521945343975,0.0554717637738856
0.05497623338003094,0.05258015416753858
0.08065172027852155,0.06064671685458487
0.08000142092489206,0.061227120917028345
0.07421369691487144,0.06073475038624197
0.06704938150627891,0.05923725859718614
0.05670810951711404,0.055099563313766343
0.0798122869835086,0.06085847691885228
0.07918511755622398,0.061431742145829006
0.07753275457246887,0.0627084477875786
0.06962779243393366,0.060817134145547375
0.058804530254821574,0.05694111823639803
0.07931600957661192,0.060988316939036474
0.07869742707021407,0.061562771370130755
0.07707444205934218,0.06283525022294073
0.07239465855393616,0.062444269755449366
0.05919039176618576,0.0577031398929433
0.07901832058860282,0.0610676355201432
0.07840507468730445,0.061642766718212484
0.07684562455441303,0.06288927994353856
0.0728347495540592,0.06278803936311296
0.05943927340535886,0.05815927529009279
0.08095539990744005,0.057780294248677276
0.0804929153063298,0.05887014887752361
0.07926683551567226,0.06087775045212549
0.07825324628422592,0.062266823830757274
0.07210553356759299,0.06246606590516968
0.0837144016784113,0.026915965848220768
0.08371440160697877,0.026915965835282427
0.08371440159003134,0.026915965788208877
0.08323714059169209,0.027040224479914058
0.08323714036286255,0.0270402245106803
0.08109039202108023,0.028381316273043588
0.08109039175436768,0.028381316242966283
0.08109039156189025,0.028381315841077066
0.08072763849954827,0.027596637454375884
0.07735068980418378,0.02816088892036708
0.07382100273545264,0.02662867092658888
0.07382100265505755,0.02662867108738136
0.07368844082852824,0.026745956839701657
0.07511878007127454,0.03131090662812231
0.07408023620934279,0.033593858652153356
0.0746647219950813,0.03566931435458913
0.07466472202765101,0.03566931428721352
0.0746647220348706,0.035669314299885076
0.07466472185482367,0.0356693141652362
0.07189328673891332,0.0333478833539641
0.07421872694855704,0.040346718422129446
0.0741395665394454,0.040464077237758765
0.07420594333458169,0.04231138965348367
0.07396254416253621,0.04189649796130242
0.07296176757329255,0.04188618175391866
0.07276054609440911,0.046592987240893134
0.07318508377792585,0.04706718429269399
0.06979182297539588,0.04162599308060894
0.0676223107656438,0.04106443835642925
0.06547656466599748,0.04155580409030266
0.061570968659311956,0.039414551349111294
0.06144686360369763,0.038877142808228446
0.061158096311641645,0.03795801122493251
0.06110991473528405,0.037602284302998834
0.06062116209158611,0.040970647439807294
0.061652761632801145,0.04270718906617294
0.06195405017736333,0.04122876595027316
0.05900910860909425,0.03877442918803889
0.05637155832483382,0.03722390624970315
0.053431674125222935,0.03749516790113016
0.06105336224950431,0.03553502431716317
0.060396855774665865,0.035768088432787
0.05507255565065916,0.03602936219125668
0.05133477378631389,0.03618194373446961
0.047603710590151324,0.03393644611952686
0.07083012299485221,0.05205608254634665
0.06828170157778041,0.05234673104763447
0.06794844353465823,0.05182277585799475
0.06632721812509887,0.05531060390518632
0.05504157965089901,0.05708625529724628
0.082428285793623,0.05986793485149509
0.07830556811547423,0.05884105040373629
0.07467317403372267,0.05623419094830354
0.07237368923249067,0.05338787629661395
0.06176427946600423,0.05637374530060902
0.08764785416790505,0.060349775347420906
0.08357148135841701,0.05864878360634835
0.0720005045153204,0.05178676810160011
0.06913724649046106,0.04893024906866971
0.06149044543301314,0.043188933285304515
0.09070684138459614,0.05981852972887785
0.08650892227670696,0.058217662886210615
0.07274574507905159,0.05011800308355578
0.06473123441113762,0.04663896249285108
0.056186994485319317,0.04296174172865537
0.08892450787066576,0.05951792568799854
0.0884159269525133,0.060551612747882476
0.08279452116471653,0.05965133897274071
0.07136032319854863,0.055592653132684834
0.05664632903543673,0.0482806663652265
0.08537645373132145,0.058527753363257794
0.08515470339717039,0.059523071935067826
0.08346786089826518,0.060745505741334055
0.08116165536958919,0.06156640781936518
0.057640674833244136,0.052111915731023535
0.08384753925211881,0.05805788596842368
0.08331418287579406,0.05918078041488024
0.08193663867403768,0.060958112546352715
0.08035569306817068,0.061861362470789064
0.060152582242988084,0.05491302110633401
0.0826588639212211,0.057923723068431895
0.0821406961933143,0.05907541299187917
0.08085047621060444,0.06092602530118915
0.07962412825524831,0.06213315421092222
0.06462703175434434,0.05804615501457592
0.08196807369574462,0.0578585619424864
0.08146141183889763,0.05902689923332231
0.08020774410159512,0.060901210319727804
0.07916521537268362,0.0622677798011928
0.06773302917181956,0.05995215603703092
0.08155916207353847,0.05782477028892851
0.0810824652131968,0.0589153083796866
0.07982708498770637,0.060889903938270366
0.07879859456854837,0.06226218973807585
0.06958518989925382,0.06103269685520674
0.08588430629575497,0.055799592463867884
0.08561976315495416,0.0577942766883784
0.08433756343235176,0.05959611499985314
0.08178201274750152,0.06134236859540046
0.07810206752854651,0.06271239430845095
0.08492090073004852,0.02768926974085217
0.08492090044515066,0.027689269511565046
0.08371440188056185,0.026915966065210233
0.0837144016276058,0.026915965760714356
0.08371440154855342,0.026915965778190238
0.08190839643111415,0.02871627536757929
0.0819083956400361,0.028716275004796597
0.08109039160487637,0.02838131558037821
0.0810903918007608,0.028381316199075742
0.07988907226819282,0.028160653897620364
0.07646194126735638,0.026602412173994547
0.07646194094730181,0.02660241269272493
0.07448426072487087,0.027669103787874565
0.07436385489140673,0.0277221802427727
0.07333205538282307,0.027671072636633674
0.07545101037657498,0.03524590099412396
0.0753923238727218,0.035439413207130385
0.07517310908775256,0.035647401958535156
0.07466472186791752,0.03566931365925229
0.07466472200046913,0.03566931422095923
0.07602662077790993,0.03971235739176849
0.07602661932454537,0.03971236193884757
0.07522750825461719,0.03934068530010348
0.07464114352182416,0.03868688724260792
0.07352841229410773,0.041540796891128835
0.07299982521455875,0.048233564790718005
0.07269126212695141,0.04797906092129618
0.07323727792660259,0.045257293217496185
0.07315351500429522,0.043073111240099424
0.06749267437437168,0.040027342999508615
0.07086965653561257,0.04776430211097963
0.06583901681425343,0.04093317218448829
0.0641015504768841,0.037761382114312694
0.06240947570434222,0.03747194553769258
0.06098241924894248,0.039729333215588004
0.07233309095346178,0.04642539208451771
0.0689189071974613,0.047035391818583565
0.06165276182326816,0.042707188917387805
0.06235220026957121,0.041157911458072016
0.05599617126082182,0.03740392696640575
0.06514523906028612,0.03823262614187511
0.06450207147954425,0.03781819181525493
0.0619641158547643,0.03614892164396996
0.061818945479351316,0.03764454197449046
0.05133477442034302,0.03618194417621096
0.08060512054344589,0.049445424591199855
0.0793586184816418,0.048043063930892124
0.07788259509556052,0.04637252795427416
0.06766522242969546,0.051376307378440546
0.06706247825174255,0.05955475825331847
0.08464451900544712,0.053654249411756234
0.08335397031745655,0.055869476253518506
0.08093190433025503,0.059571748337160516
0.07970090858943923,0.06188040689885855
0.07068451798132826,0.05152197605534594
0.09163244363541254,0.059662218472799754
0.09019301238141636,0.05990613660783758
0.08859016658645916,0.060183537459238
0.08649687934260641,0.06055630197018268
0.0666935313852291,0.045943510199008546
0.09163244266760694,0.059662217586500796
0.09163244370064054,0.05966221854429567
0.09010240366411647,0.059958383083931484
0.0901823074067628,0.059969602942356016
0.05994807632813221,0.041836913418040016
0.09286163387758258,0.06000690068756541
0.09352436330096638,0.0601857745046822
0.09429549204939609,0.06120930514267994
0.0913490664401538,0.06231453889492948
0.059085933184497175,0.04626042594867688
0.09384821278736281,0.05942149024460876
0.0951825345351066,0.0606888243391565
0.0898684476525936,0.06085624576894977
0.08551000089167425,0.06011009481024716
0.0674882289296832,0.055095904379498566
0.09223532921535559,0.05796631288276558
0.09140427161070243,0.05998854389433305
0.08665670888314732,0.05965766720570927
0.08394779671855869,0.06057855243033016
0.07675639529601569,0.06081574436429315
0.0891497767171104,0.056919162509830014
0.08888675419717713,0.05901086633988399
0.08570397322086584,0.059977614935215376
0.08306231834656432,0.06088757441980516
0.07886563399559622,0.06241935577881652
0.0876871703208554,0.056420150065963966
0.08767291710762525,0.05853447625507546
0.08537830124184355,0.060087921583939594
0.08254567328181645,0.06106991693272718
0.07849229411443367,0.06256199632493074
0.08691234437468755,0.05615462915181621
0.08691335947304575,0.05824855363159931
0.0852171627976292,0.060142682648436606
0.08223729868333456,0.06117950395441267
0.07849186633200572,0.06256216298066039
0.11870022644756797,0.059979797892462695
0.10060100992679956,0.06001386299117751
0.09180099457980233,0.05886841639271714
0.08673256704761503,0.05963236297035292
0.08060707390456442,0.061768878149860665
0.08492090042511204,0.02768926954896413
0.08492090051093763,0.027689269644470414
0.08492090078576978,0.027689269724870454
0.08371440186781802,0.02691596591563504
0.08371440162332558,0.026915965764203888
0.08267292777167733,0.028385194415255204
0.08267292390401466,0.028385195636894813
0.0823376262342549,0.028530149424453248
0.08148823453641195,0.02808123614734919
0.0807276396698672,0.027596637493505775
0.07543768607279953,0.024959597154190428
0.07543768670164305,0.024959598548841586
0.07646194066261633,0.026602410830942
0.075400670981133,0.027267322753829152
0.07423437919308802,0.027856281100709413
0.07239419170464384,0.029331883372174565
0.07239978743528432,0.029306634870451844
0.07310620598448213,0.030505598506109493
0.07341666679583396,0.031767189754137524
0.07458164565834746,0.035510069008927746
0.07760495607707198,0.038757261378907566
0.0772381944076068,0.03937004954790043
0.07624114980712901,0.04000601241171098
0.07512883092854396,0.0396198248376384
0.07464114322141935,0.038686887060328794
0.073736989101481,0.047282207088886925
0.07321561600890827,0.047720800012238114
0.07358592498998287,0.04723104471725477
0.07364597204746984,0.044550386804366286
0.06940350676399552,0.035925066902380835
0.07302548226309569,0.04952100949030531
0.07206561372143287,0.04781419921110622
0.06791509005456932,0.04166921001422121
0.06549251073417059,0.037792351688766386
0.06279402015724096,0.03745687678575054
0.07483982435997356,0.04958887566246304
0.07231342942874162,0.046927844347908906
0.07233922248707048,0.04637709034081174
0.06807045092082975,0.046841516747027516
0.06255058295057357,0.04072721744519291
0.07936991434139394,0.03760979948825681
0.07936991416141924,0.037609799061522606
0.07429798847981652,0.04014326322494175
0.06664141633445869,0.0391849343882027
0.054621667245972214,0.036431608851117445
0.08686813255763273,0.0551610206807256
0.08545554812569182,0.05395070729767531
0.08015171924188237,0.048936187699232865
0.07763574549453474,0.04609203817739667
0.06828003138214188,0.05234411094501546
0.097122719313502,0.051288019364882365
0.09017835449593622,0.05193571607905912
0.08410025047513156,0.05454137165359837
0.08221190670290363,0.05726407177046734
0.07710495613455177,0.05904666430229877
0.09425801299188771,0.053487270914105024
0.09252644330633868,0.05739864770397079
0.09163244138969255,0.05966221835428062
0.08998478958580164,0.05994181329426682
0.071139583857138,0.04980138703806111
0.09350396097975627,0.05991434909167059
0.09163244580664359,0.05966221396009426
0.09163244353368914,0.05966221848398843
0.09042395193442403,0.05995341891831958
0.0748261073778021,0.050701994866942254
0.10272534198166278,0.06114082341869872
0.09538457096621972,0.060242862631629875
0.09443077028382506,0.06042352985190649
0.09514279146784002,0.0606877868859856
0.07516122953431857,0.05341105151807038
0.11013626162769348,0.06211120473018171
0.09708074454480775,0.06053117949371105
0.09570143066843712,0.06044080327586912
0.09529504833508218,0.06093568755768365
0.08464990526851113,0.060336464541373314
0.11564727543899106,0.06282571367162623
0.09819457909568939,0.059923898993990234
0.09665373984917154,0.060056085613025556
0.09177525084614374,0.0603475079001137
0.08281653002670004,0.06097412760954669
0.11778636026809831,0.06201358479298569
0.09933734005335398,0.06060557719162909
0.09672159666141131,0.06005421882859194
0.08858888082691864,0.0593970112690529
0.08210742035716424,0.06122583259844236
0.11806656864835752,0.06118596727956811
0.10000186061098591,0.060875940283408855
0.09549828902982099,0.05983557156171329
0.08751813411227628,0.05937174019898451
0.0814985656207524,0.06144442201009153
0.11831549742467755,0.060707194792172924
0.10023033447126722,0.0605290887940735
0.09387942131058642,0.05942416499728089
0.08705461745170974,0.059525208470586385
0.08113781504560118,0.061575065342542076
0.11673460709896695,0.042570849169512016
0.12034257502869469,0.05594331675740252
0.11871024072108315,0.06928362117282173
0.09696606065470997,0.05966620805323426
0.08418896555349246,0.06049510491743832
0.08492090063189026,0.027689269718629825
0.08492090070925286,0.027689269699983633
0.08492090051126688,0.02768926964137554
0.0849209007953187,0.027689269723363403
0.08371440165990886,0.026915965806945316
0.08246073097601896,0.026835348066969595
0.08290240289816671,0.027586550899696236
0.08267292420016403,0.02838519499749714
0.08267292349710022,0.02838519567139555
0.08109039123725635,0.02838131474061922
0.0770893922635523,0.025359590503904354
0.07543768853753019,0.024959597476732306
0.07543768599361092,0.024959597689353567
0.07646194091235889,0.026602411731499114
0.07540067085485509,0.02726732317538649
0.07415520951477154,0.028317749393107557
0.07370869947661529,0.028520432461874724
0.07239478272526734,0.029329152329054826
0.0727820632211078,0.02988208156386352
0.073905068402088,0.03420523958069332
0.07847304481679977,0.03594732948211125
0.07902373893161783,0.03802851990802033
0.07732778530341482,0.03900166720319995
0.07662852817044688,0.04072591576035011
0.07464114327902895,0.03868688683984357
0.07370256902523983,0.04652069819254707
0.07370256887568864,0.04652069852921577
0.07372922533981256,0.046550226865866524
0.07383164342642898,0.04437985566711257
0.0749197434575382,0.04319855362872376
0.08566958058187937,0.057923491020974265
0.0837363652506244,0.05303135440187464
0.07216707727296114,0.04779957998996173
0.07202557665722348,0.0478200870719502
0.06377136949386358,0.03686168780960005
0.08784188731513286,0.053248240278669846
0.07537503508103378,0.045362138007552295
0.07257745018549414,0.04803553115015486
0.07236584756117015,0.04624744391149164
0.061643923153096476,0.04268019151170072
0.08014476483242461,0.04082661147026353
0.0802100053152134,0.039348462109826246
0.0793134553629938,0.03736273160227386
0.07924826904498453,0.037071816699108896
0.06451440003154696,0.03782616617684025
0.10575285152978701,0.05735469234539635
0.10589611189074695,0.057450325598541505
0.08745799477802015,0.055461030531613886
0.08023981592134691,0.04903520977269266
0.07806148223378735,0.047330026449324346
0.09582950257467235,0.05031341709760433
0.09582943513902077,0.050313366482117476
0.0953987919212359,0.05043338893787739
0.08822670308754542,0.05306312520447978
0.0823122751283838,0.06134650740205919
0.11691918382014078,0.050635615074339675
0.0958294345724091,0.0503133654887085
0.09265698138586438,0.057084256407458414
0.092506211037277,0.057447708390863744
0.08998478945824145,0.0599418143781355
0.11777016617006725,0.05857604100206901
0.11861016151350239,0.06320814594782455
0.09545738364215137,0.06017625050601565
0.09163244371510117,0.05966221849602478
0.09176614699373437,0.060186395155005706
0.1181288079035681,0.06251252275612779
0.11861031074354812,0.06320816909267961
0.10152468421152586,0.0609824472052692
0.09491810910208379,0.06054837028406422
0.09638765030957458,0.060161176360297254
0.11428244361534338,0.054259854031642796
0.11861030990246614,0.063208167603017
0.10152469143451007,0.060982446967442025
0.09568766997842493,0.06044654817226457
0.0929137017463986,0.06066361763965887
0.11517077113917694,0.050092587606866204
0.11798988120936325,0.0604133845333853
0.10482065473880155,0.06141638620394094
0.0968307051196253,0.05998714250739358
0.08748804273475007,0.05938167825951808
0.11576275398543497,0.04729913711054048
0.11858584847325965,0.058269650526761294
0.10585633610466672,0.06155222810275928
0.09687647822401617,0.05995809857027411
0.08624666416907445,0.05979487691306026
0.11613658287973762,0.04550274948848459
0.11972760158621451,0.058047340314270855
0.107274845535975,0.06177091344839363
0.09703007626553345,0.05974000661906844
0.08534265825486544,0.06010002472551497
0.11636897005082475,0.044359467328113536
0.1199691658795234,0.05722091499082603
0.11145011528664198,0.06451786543827302
0.0969665507853074,0.05966677335332495
0.08481317135020384,0.060280530517048576
0.11318356620415237,-0.008507003898009173
0.11573140684411755,0.029879156999076634
0.12132725923982411,0.060845101720308555
0.12638523360877482,0.07303876868307636
0.09059190470883917,0.05837466189460957
0.0849209007239172,0.02768926972143121
0.08492090078401256,0.027689269733504572
0.0849209004586101,0.027689269625479865
0.08492090081367908,0.027689269735743514
0.08371440195735999,0.02691596604349209
0.08312130820694222,0.026743412335925244
0.0831213078630786,0.02674341253769557
0.08253153364210876,0.027006896139932724
0.08267292376714394,0.028385193958743046
0.08148823545697263,0.028081235670476993
0.07707230939015425,0.025630055828075805
0.07707256005051978,0.025625593244293258
0.07543768703495171,0.024959597842904153
0.07543768992945885,0.024959603591354258
0.0754006709388805,0.02726732287547293
0.07617947706583741,0.026059881371660452
0.07577699324744715,0.026655547832998647
0.07370870037741534,0.028520432005558434
0.07303799695035668,0.03037468995122582
0.0724799282728864,0.029898448986424336
0.08010333956188699,0.03475244295293379
0.07847303496121302,0.03594729947146172
0.07879414570806766,0.03824964483220763
0.07728328829291645,0.039199227532005075
0.07464114485166795,0.03868688755606253
0.07370256962493751,0.04652069775987862
0.07370256948413031,0.0465206973206398
0.07370256932247304,0.046520697564093924
0.0746902045865964,0.04470344826985655
0.07521656591238637,0.04435905141946046
0.08478246345567336,0.05860642767340777
0.08508305600957225,0.05837309864458446
0.08349516864593108,0.05302847962908206
0.07267185952806761,0.04773310366802175
0.06604591370946532,0.03788579417173833
0.08936431552027267,0.05470538420467864
0.08936431197136119,0.05470538243146337
0.07544169294439187,0.045303290661799535
0.07248869496778013,0.04679698658392173
0.06421227265873974,0.04548159536558101
0.10134223968662008,0.06569531862575546
0.0967983822947523,0.06440492653365325
0.07919734523014374,0.036838834770022956
0.07998416801137528,0.03804946368988768
0.07094519413444202,0.04184598835649833
0.10468926988102471,0.05816053099455503
0.1064884919685714,0.057844325795320825
0.10619500427606085,0.05764942035480734
0.08707636153219267,0.0552283731995203
0.07922715169652997,0.04789472124933201
0.11633273395509537,0.05267148381852672
0.10387495584315096,0.050992652594000605
0.09582943437871913,0.05031336543879597
0.09582943410410513,0.05031336550962371
0.08978452653950626,0.057564482452839155
0.11691919207004395,0.0506356140468373
0.11691919557565134,0.050635615131228766
0.0985987035708796,0.051677921505303086
0.09297279924857213,0.05633838353384877
0.08998478940247326,0.059941813875720604
0.11691919508221112,0.050635614140867514
0.11738628354342945,0.05579140878057139
0.11861019385022065,0.06320815231887617
0.09545742854740819,0.0601762571973667
0.09203582776491732,0.06022232413733399
0.1057998352499806,0.03956672739569158
0.11645680646269219,0.06004569285876043
0.11861030059021929,0.06320816663443309
0.10152468810320568,0.06098244675408736
0.09525004986457879,0.06063229215469383
0.10847258456083993,0.029371098080847965
0.11383008072409057,0.05010032625091783
0.11861030372796277,0.06320816753593027
0.10152469255182978,0.060982449381106
0.09683070588244787,0.059987142614309326
0.10949969529968416,0.01813661549221229
0.11454752458085929,0.04333390084295336
0.11861030870179098,0.06320816833106196
0.10152469639249645,0.06098245081002687
0.09683070579438567,0.05998714238336697
0.11048178949148194,0.009389787169275677
0.11505575812168599,0.0385341270319164
0.11905871738939365,0.0633084413888178
0.1115464087037332,0.06530220358653473
0.09677305674966945,0.059780859357076346
0.11131483510719471,0.003104148387385877
0.11539734542784752,0.03531526568587208
0.12087575133447755,0.06355102814795541
0.1202050384624558,0.0689837506710396
0.09426693603225426,0.05855408626492385
0.11195472553756851,-0.0011939865281508587
0.11537653046911865,0.03325094876331194
0.12105055985468861,0.06248684395610904
0.12174788992181583,0.07001722793999461
0.09228428926409289,0.057998700285863646
0.12014588074046316,-0.038911972560173556
0.11881145783189252,-0.037195440131849146
0.11635385685222932,0.04035201980644592
0.12764687997259988,0.07384129530194271
0.09696657670959322,0.05966680364210932
0.0849209007752278,0.02768926974112779
0.08492090075730153,0.02768926974079986
0.08492090082647673,0.02768926974100751
0.08492090049950299,0.02768926971688328
0.08492089966346414,0.027689269011721907
0.0831213082309452,0.026743412293964156
0.08312130814858949,0.026743412309446823
0.08246073083433518,0.026835345647761417
0.08296715868095568,0.028060082033162494
0.08190839530268135,0.0287162730616841
0.07742519904818151,0.025765846361711586
0.0768032801436638,0.025040525707156862
0.07707230862143086,0.025630054912689795
0.07543768561311422,0.024959596878952547
0.07646194167826598,0.026602412907724065
0.07617949044695159,0.026059884079142184
0.07617947677785146,0.026059876864203246
0.07490771118169416,0.026747598488640827
0.0742704074687304,0.029550351383657306
0.07295285996172048,0.030814671954606517
0.08073083449551972,0.03461263361704957
0.08045307477918845,0.03486330718791156
0.07931960267278967,0.03776238026247212
0.07884310757679858,0.03834742430220352
0.07545808751983354,0.03906046995228812
0.07506853567310189,0.046877926165751156
0.07370257017194067,0.04652069721893794
0.07370256950394356,0.046520696987275616
0.0747485308887289,0.04439895549663576
0.0752165664675409,0.044359051667525226
0.08418988169006386,0.05907255080038494
0.08418988103847741,0.059072548694066675
0.0841898806174986,0.0590725501058312
0.08301121011053746,0.05361183465770796
0.06599165828467626,0.03919615317844385
0.08936431476681468,0.05470538282532468
0.08936431430637203,0.05470538257426876
0.08936431517037924,0.05470538422482426
0.07570674086285066,0.04509020998437304
0.07236063061150458,0.04626802040162867
0.10886481487402859,0.0652614389017393
0.10886481193659578,0.06526143236088396
0.09594207098585632,0.06287052421085919
0.0822085978721152,0.042056359618761065
0.0709451959223394,0.04184598179543122
0.11754958007091407,0.06250563501298963
0.1231650143424388,0.06367432052807526
0.10679364560708596,0.05804659648139187
0.1041481597151379,0.056273829284559894
0.08081658525416632,0.049682602736306695
0.11622777297417794,0.05316653007890159
0.11618027292097441,0.05341720857856072
0.09963583752501776,0.050372428162194866
0.09582943169148515,0.050313364831286754
0.09297278461278564,0.05633838036640846
0.11691919506867912,0.050635613669482986
0.11691919667434766,0.05063561506301517
0.11691918962979249,0.05063561549286454
0.09783057003980927,0.05239465518302752
0.09250620714098891,0.057447709490645635
0.09923745742709589,0.01779817304452055
0.11691888935974694,0.05063515697899768
0.11822213505633096,0.06123632798218844
0.10496365419052765,0.061435157421203014
0.09235183334441188,0.05782511568345373
0.10046674215446538,0.0008510207616055153
0.10129211676161813,0.028570945362642448
0.11861030689218141,0.06320816619216837
0.11861030085619298,0.06320816772161655
0.09525004927598986,0.0606322926924194
0.1123512973191972,-0.02522329621601255
0.10681830107708072,0.017910424158008913
0.11812960637213493,0.06251368235191741
0.1186103072218508,0.06320817008403717
0.09594544499142306,0.06033987086034579
0.1190418403344589,-0.03749521585633248
0.10886131346864979,-0.0021925532527290103
0.11557775985826872,0.05435897642747061
0.11862755052239439,0.06327391197942282
0.09683070582351581,0.0599871414859436
0.12014588764691436,-0.03891199028313795
0.11247511737088972,-0.020644046904250066
0.11583416118461556,0.04932726154208898
0.11903411900469772,0.0648006208957856
0.09686460036527772,0.059966313478035764
0.1201458743429418,-0.038911971461663725
0.11538859150326401,-0.03254635402785245
0.11601655094199663,0.045989964599346025
0.11919420940346033,0.06539050886021612
0.0970913178545265,0.05980982486165993
0.12014588625324278,-0.038911988400260264
0.1166984614470082,-0.034372065877083524
0.11614147610135814,0.04382881641761025
0.11957553775366458,0.0664040379186516
0.09709131649557995,0.059809824284973404
0.12014588821909171,-0.03891199120346286
0.12014588856755302,-0.03891199186570608
0.11408810621585642,-0.0015103810386842395
0.12215456187218797,0.06220635687306527
0.09704291226642386,0.05974100381298259
0.08492090081229559,0.02768926974837571
0.08492090066169578,0.02768926976188947
0.08492090070379696,0.027689269730552284
0.08492090074041565,0.02768926974337759
0.08492090057860534,0.027689269618791774
0.08312130772773806,0.026743412890780572
0.08312130755413367,0.026743412816533474
0.0831213071472085,0.02674341329209722
0.08296715847157604,0.02806008097348623
0.0819083952121505,0.02871627287270049
0.07742520242467392,0.025765848491364398
0.07742519835358981,0.025765845326234174
0.07707230731110788,0.025630050627089944
0.07544010937870849,0.025238767786231447
0.07646194171306772,0.026602412622357886
0.07746512536410126,0.02690494580829654
0.07687530320011653,0.027240549218388147
0.07554097945720627,0.026999531452906088
0.07454863470904707,0.029544064758351012
0.0731062068354355,0.030505598709341455
0.08073083635072269,0.03461263530827666
0.08073083484160558,0.03461263445542816
0.08098530153324768,0.03675146967748373
0.07956181715815328,0.038258150719773745
0.07659106574975415,0.04089740081284667
0.07652841927200386,0.048818676242403276
0.07658494013904354,0.04727234650770816
0.07370256945699077,0.04652069738538288
0.07475391775344387,0.044547560463963694
0.07402375919867088,0.04344786281491221
0.0903568201498959,0.05783749293842854
0.08418988221018271,0.05907254830898533
0.08418987931105516,0.05907254909934182
0.08235235322415643,0.05398092528999806
0.07079235813481576,0.04830604433392021
0.08936431645394932,0.05470538365299902
0.08936431565330671,0.05470538370719482
0.08936431572086961,0.05470538437090395
0.08890195689325506,0.054774402664729764
0.07238772236030738,0.046173319746044036
0.13264173958977332,0.09112842288218008
0.11012983904334733,0.06849814278600432
0.10682742443786403,0.06336237566878913
0.0906951129719948,0.05478618750607223
0.07909168866589494,0.03634473232964205
0.11680125400783087,0.06183220203532372
0.11680124894415678,0.061832191949111416
0.10621925106197276,0.058831030668161116
0.1034133476686152,0.05577463376920917
0.08340515066385706,0.05256993728570682
0.11606217632985878,0.054157767532377006
0.11617492430798441,0.053446743636325
0.11617492167168196,0.05344674415705587
0.0958294348011009,0.05031336513015604
0.0940603004212373,0.05390885869753488
0.10492755151445776,0.03043581201963863
0.11691919203827064,0.05063561257505677
0.11691919468077228,0.05063561631067817
0.09963584866397861,0.05037242885593562
0.09250621196331181,0.05744770696591299
0.10176257857131686,-0.0012485018342767583
0.09612480549751572,0.00849246102690571
0.11709583420515624,0.053021795477659325
0.11861030165520922,0.0632081672118607
0.09250621481109167,0.05744771088394033
0.10969034332195993,-0.013882350117605018
0.1015425784691006,-0.002885453610238299
0.11852375280270844,0.06308357174400205
0.1186103051272172,0.06320816770548694
0.09545738828220134,0.0601762450392997
0.1201458852182857,-0.03891198739709527
0.11478237803304711,-0.03140147322278152
0.1080332973111105,0.04248370190304976
0.11861031018365091,0.06320816896821486
0.09744858963736272,0.05895037599587249
0.12014587134735867,-0.03891196058752418
0.12014588400852241,-0.03891198495110749
0.10828876577415272,0.027732044648063944
0.11861030774162029,0.06320816795900092
0.0970056017057543,0.0593878331703309
0.120145878612621,-0.03891197179242324
0.12014588690015861,-0.03891198898485181
0.11040630559798373,0.019298301572991516
0.11861030997766518,0.06320816872121601
0.09700549816423848,0.05938809495211581
0.12014586416968863,-0.03891193474158643
0.12014586551483587,-0.0389119529718719
0.11241921581265331,0.014715711360281243
0.11892752386152244,0.06327914675413943
0.09697809994970062,0.05952964206070788
0.12014588437079482,-0.038911984892282196
0.12014588757554111,-0.038911990260011894
0.11291424909679545,0.008880293498565483
0.12085472277239252,0.06370613542064256
0.09698932300316006,0.05961615339712093
0.1201458875390263,-0.038911990666017256
0.12014588695714505,-0.03891198946965794
0.12014586885606537,-0.0389119538888103
0.11574350855961661,0.04246542147887707
0.09757122622358928,0.058879355502042235
0.08492090082244605,0.027689269753144907
0.08492090075927582,0.0276892697686399
0.08492090071487998,0.027689269742147627
0.08492090051579794,0.02768926977439653
0.08492089988552667,0.02768926934150863
0.08312130824303965,0.026743412292567312
0.08312130807378161,0.026743412405063758
0.0831213073976116,0.02674341302488592
0.08296715941737559,0.02806008004690782
0.08190839511760645,0.028716273243509286
0.07742536164856838,0.0257659621607615
0.07742519999382316,0.02576584692204269
0.07742518408461752,0.025765823070184022
0.07565286403420567,0.02441553296104137
0.07646194206362646,0.02660241248763845
0.07778853872282226,0.027449119562347326
0.07778854075473382,0.027449123870100088
0.0762461319858824,0.02752481231814325
0.07454865881061727,0.029544031452522566
0.07310620598955844,0.030505598008859235
0.080377517713233,0.03608538382676075
0.08073083485627708,0.03461263587402609
0.08171832625593171,0.036903960269867614
0.0795618172010919,0.03825814992280116
0.07659106782961117,0.04089739892232199
0.08433814544842619,0.048026161332319864
0.0765849514862341,0.04727236477293287
0.07370257081236431,0.04652069616286573
0.0747539153389612,0.044547564849419984
0.07402375934060794,0.043447861737602865
0.09093521023132942,0.0578055748462689
0.09029534638580429,0.05784102370739632
0.08418987903719105,0.05907254335906336
0.0823523541189203,0.05398093141382751
0.07095753369883032,0.04828749193286422
0.09391483302212529,0.053559124806823726
0.08936431641763372,0.0547053844977791
0.089364314924457,0.0547053840087555
0.08936431428427609,0.05470538281062541
0.07246719797964292,0.046827889400508686
0.1326417833395488,0.0911284304904361
0.1177099887585715,0.08586538505241177
0.10886481412077707,0.06526143412164205
0.0967594423436424,0.06418357014532282
0.07910087430293146,0.03638854678631352
0.1168012525995619,0.061832201726399104
0.1168012538871595,0.061832201810338
0.12145018792436572,0.06456391909639927
0.1022462141275959,0.05608024030776075
0.08980782122562962,0.0532298447761965
0.11592091254035014,0.0557552517016436
0.11617492643618092,0.05344674514027319
0.1161749258437751,0.053446745043865165
0.10070357104602903,0.05075298056759441
0.09582941713426225,0.050313391156641254
0.09612482128286678,0.00849251444007663
0.1101239752946847,0.03985493579763159
0.11691919373477346,0.0506356167143471
0.11617492581736973,0.05344670663488649
0.0929727956751059,0.05633838291739399
0.1097312730572817,-0.012997012077034959
0.09951454012969736,0.0024398660199119082
0.1169191961214921,0.05063561530991511
0.11815724953145745,0.060882477792201906
0.09545737588261485,0.06017624381920652
0.1107188038245275,-0.022159366979102885
0.10985902993980703,-0.017788244115820348
0.1019647459926651,0.02967943141106545
0.11861030952946366,0.06320816834152428
0.0974685267702494,0.05893825424201389
0.1201458782449124,-0.038911976911195786
0.1201458860024011,-0.038911987891352987
0.10221747764619125,0.0070663849980053565
0.1186103093097002,0.06320816833657852
0.09746852903178947,0.05893825310263222
0.1201458676897481,-0.038911960143640276
0.12014588907401395,-0.03891199287125967
0.11097795086559682,-0.021625053401282887
0.11834886493760374,0.06283122477930395
0.0974685285270486,0.05893825412616071
0.12014588778415278,-0.03891199089915755
0.12014588588234097,-0.03891198743784382
0.11819599399317653,-0.03638708713617088
0.11407725914861006,0.05331983362653069
0.09746852881022956,0.058938254156784414
0.12014588796135599,-0.038911991144537805
0.12014588533190482,-0.03891198612276196
0.12014587841872951,-0.038911965655608706
0.11586203466850846,0.05150867629948085
0.09746852978891457,0.05893825419009035
0.12014588811383296,-0.03891199141692636
0.12014588899007951,-0.03891199283384349
0.12014584647080649,-0.03891192480125124
0.11580437771768418,0.048097829281393396
0.09746853202949848,0.05893825411785859
0.12014588942258764,-0.038911993956874474
0.12014588872959017,-0.038911992281489664
0.1201458844236558,-0.03891198440616101
0.10950112796073605,0.00295445980902105
0.10854193315991426,0.06052105223910941
0.08492090080544518,0.027689269794776847
0.0849209007788105,0.02768926978940807
0.08492090072212703,0.027689269763810736
0.0849209006954062,0.02768926977240973
0.0849209006565344,0.027689269680802247
0.08312130821900293,0.02674341235016375
0.08312130743579794,0.026743413036346274
0.08312130673641792,0.026743413667199376
0.08361573136977202,0.02795618458214291
0.08168344504785045,0.028534675502735054
0.07921648300952847,0.026899107488991977
0.0774252181423709,0.025765856667380748
0.07690140106845793,0.024778811748957696
0.07661594946465519,0.024577354324428546
0.07646193654107349,0.026602402346410002
0.07840239669048307,0.027546362599643128
0.07778854108410979,0.02744912401444168
0.07606416751834588,0.027607409868627492
0.07454862343580218,0.029544083185756926
0.07307942676136156,0.030579699084622724
0.08057983592520412,0.036334537052403554
0.08063176505090199,0.03483973194819642
0.08171832706193129,0.03690396296830491
0.08151507971122925,0.03619022752621372
0.07643204170103308,0.038883949600326526
0.08433822081687967,0.048026221414472624
0.0819231860516971,0.045950952229433316
0.07392700686361373,0.046579525148786036
0.07370260188103828,0.046520633754168664
0.07414010365590379,0.043227088629680194
0.09093522124442564,0.057805577864813516
0.09093521198844146,0.05780557496264898
0.08418988149777007,0.059072549157595404
0.08418987477164663,0.05907253740047638
0.07095754016939967,0.048287494950382454
0.09391489636452666,0.05355912174096575
0.09391486755492864,0.05355911595691254
0.08936431560216093,0.05470538435014012
0.08936431177959597,0.05470538070788667
0.07267965229168771,0.04835278999508172
0.13264179402644546,0.09112844094486311
0.13264176215236495,0.09112841060829008
0.1147649784551542,0.07945552877807209
0.10682737835262565,0.06336237421349891
0.07919981847961305,0.036851138627715614
0.11680125247964573,0.06183220147242366
0.11680125241316933,0.061832201050817395
0.11680123335845247,0.061832195129654474
0.10151277379968265,0.05633522640834253
0.09276245543662964,0.04793382026395145
0.1159986490134098,0.05813371145623638
0.11617492666724234,0.05344674536712491
0.11617492607335059,0.053446744745065305
0.1161749211489612,0.05344674363841293
0.09582942173116907,0.050313379455599806
0.0981515247383694,0.004791937482114941
0.09612482676799285,0.008492541764470193
0.11691919557643952,0.050635616061835496
0.11617492642833269,0.05344674464456631
0.092973092248384,0.05633770359448093
0.10973127408358462,-0.012997018450868088
0.10973127462603492,-0.01299701645336995
0.10619046574252741,0.03285606533422572
0.11691919499968083,0.050635697572349106
0.09746852204145208,0.058938249034803686
0.11573603612225326,-0.03293567969967274
0.1112801811960356,-0.02397289937065717
0.09555213857911707,0.007761099280514415
0.1186103094914605,0.0632081683347952
0.09746852853598782,0.05893825386367845
0.1201458822263321,-0.03891198300395067
0.1201458621450596,-0.038911953309778466
0.11377322411675722,-0.029623474506819795
0.1186100414020092,0.06320778160948597
0.10152465473219159,0.06098242962388497
0.12014588048353245,-0.03891197796107439
0.12014588623988165,-0.03891198807524452
0.12014586120454022,-0.03891194996830876
0.10837763509825533,0.04653398892005933
0.10152469268135407,0.0609824492657676
0.12014587214392941,-0.03891196553993926
0.12014588655408319,-0.03891198911391542
0.12014587760264264,-0.03891197263054595
0.10796456674754322,0.03408807129898498
0.10227639385674361,0.061340968657950704
0.1201458782390566,-0.03891197665071468
0.12014588551852685,-0.038911986902725106
0.12014588378100605,-0.03891198150480431
0.1082416226512444,0.024756830572653123
0.1053364032237664,0.062651155648056
0.12014588094233832,-0.038911980863829056
0.12014588547347348,-0.038911986573923474
0.12014587348857018,-0.03891196126707835
0.10845907656671458,0.01716214196346373
0.11750793038208476,0.06783861080494781
0.12014588874824732,-0.03891199285098112
0.12014588932034985,-0.03891199346454125
0.12014588313767813,-0.03891198270687248
0.12014585020855335,-0.03891188668547681
0.10785361458965032,0.059972710481102795
0.08492090082521056,0.027689269817813146
0.08492090080410154,0.027689269783809693
0.08492090081605444,0.02768926975414205
0.08492090080615286,0.027689269754421646
0.08492090023096226,0.027689269572571874
0.0831213070596702,0.026743414540268247
0.08312130800022592,0.02674341250707163
0.08312130748599492,0.026743412929869117
0.08361570790318688,0.02795616055457488
0.08168344476340093,0.02853467528136929
0.07880276972081694,0.026132564052906884
0.07880260854766089,0.02613244887489423
0.0769013984172188,0.02477880706168484
0.07690139335188742,0.02477880085317473
0.07590835503711028,0.025552419387724158
0.0784023991456158,0.027546363844988674
0.07840239846715179,0.027546363904409822
0.07666068955071045,0.027960847946324644
0.07439507646436935,0.029777633807232678
0.07306549545148251,0.030622482345805026
0.08057983602851766,0.03633453781530193
0.08083168605906227,0.03505607576950576
0.08193519341427138,0.03715359809034742
0.08173250085881083,0.036430205628953896
0.07690335582258531,0.03799831719986957
0.08433823019704409,0.048026234860644605
0.08433822881180601,0.048026234081800505
0.0765849481071967,0.04727235154943548
0.07370256952543555,0.04652069753263526
0.07478827047873017,0.042028825495937755
0.09093522180722859,0.05780557532176574
0.0909352169754845,0.05780557463352434
0.08432695356217759,0.05906804431822277
0.08418987246906089,0.059072533789034466
0.07078975003433387,0.04931919959245153
0.09906934812789384,0.05827499760390577
0.09391489309520944,0.053559109811579325
0.089364316074273,0.05470538428830026
0.08936431234752651,0.0547053805097427
0.0793524055902464,0.058934663675689315
0.1326417713505805,0.09112842233009848
0.13264175792555136,0.09112841140730514
0.1177099922278556,0.08586540842137354
0.10766844105363167,0.06417176873595251
0.07919982381431848,0.03685114890239528
0.11680124740599752,0.06183219986901808
0.11680125391866275,0.06183220217207396
0.11680124741753575,0.061832198829276167
0.09750231671300531,0.05562572767295742
0.09603980957375813,0.051497630442575305
0.10744423416455262,0.05011870516456167
0.11617491762086767,0.053446790208500246
0.11617491746646842,0.05344674138868155
0.11617491742719095,0.053446740170965575
0.095829433246268,0.05031336614925408
0.10973126297933426,-0.012996997672713766
0.09612479790976547,0.008492429576387732
0.11691918887527647,0.05063562105762318
0.1161749260511521,0.05344674334096003
0.09406030120059818,0.05390885856564003
0.10973126769338036,-0.01299700710411275
0.10973126838745578,-0.012996993443374119
0.09612484269883306,0.008492595268311894
0.11691919016128027,0.050635621247515195
0.09746853845885885,0.05893825821146723
0.12014587439194475,-0.038911975674271564
0.11128022604599001,-0.02397303254390494
0.10645505933917701,-0.012773361361404079
0.11861030964694426,0.06320816777320526
0.10152465927723126,0.06098243081914068
0.12014588548861595,-0.03891198835893295
0.12014585067361282,-0.038911944571515526
0.11626293362869519,-0.0337353897945943
0.11108200139547764,0.05143109838609366
0.10152468921279234,0.06098244600264139
0.12014588829735127,-0.03891199188362142
0.1201458844684108,-0.038911985825154656
0.1201458855688723,-0.03891198718896907
0.10027053296722861,0.01572463584296681
0.12020495712613925,0.06898371542485701
0.12014588748479317,-0.038911991016453824
0.12014588364034239,-0.03891198494111544
0.12014588128295743,-0.03891197891577684
0.10606642921272047,-0.011566038414949558
0.12020504667735862,0.06898375350378956
0.1201458873621654,-0.038911990809456024
0.12014588334264814,-0.03891198413144067
0.12014588149163438,-0.038911979425089775
0.11361279974370941,-0.026761486218614034
0.12020500070003531,0.06898373162192314
0.12014588692291395,-0.0389119901112061
0.1201458745565083,-0.03891196788054062
0.12014588690515506,-0.038911989633234785
0.12014587303189485,-0.038911964147758736
0.12020503901815525,0.06898374768171148
0.12014588812533619,-0.03891199196537239
0.12014587559616,-0.03891197211771529
0.12014588076152147,-0.03891197708901455
0.12014584256930841,-0.03891188211407071
0.1065116016490513,0.058881842672621115
0.08492090084629283,0.027689269825494137
0.08492090081018526,0.027689269815697158
0.08492090082830224,0.027689269755865057
0.0849209008201952,0.027689269754128765
0.08492090076627853,0.0276892697252254
0.08312130753971653,0.026743413901777917
0.08312130781843495,0.026743412707997
0.08312130784931898,0.026743412570050643
0.0826308509143324,0.02771657724084244
0.08168344513240534,0.028534673321287837
0.08002498192522566,0.026946463480790345
0.078802760652852,0.026132557267731928
0.07690140475897193,0.024778812975881696
0.07690139671716664,0.02477880493283978
0.0759083567821431,0.025552453110190904
0.07840239999632247,0.027546364607371056
0.07840239911348755,0.027546363987957727
0.07666957888103984,0.027962762424789744
0.07439510827703981,0.02977759120571872
0.0735004174442252,0.030345319812384287
0.08061411521703936,0.0363368370187414
0.08057983718089849,0.03633453283841805
0.08190086593974234,0.037389948399455177
0.08193519174507123,0.037153596237492245
0.07792297758430043,0.039226672553605284
0.08526696056799311,0.0474857230705554
0.08433822694466503,0.04802622846238871
0.07658495089684299,0.04727235246229666
0.0737025696175709,0.0465206975158599
0.0747882722495202,0.04202881980048618
0.09093522453527793,0.05780555664324249
0.09093522242282526,0.05780557804857671
0.09093522255589136,0.05780557909754801
0.08418988111213302,0.05907255024718036
0.07065748782286031,0.050161192594274116
0.09906939116009918,0.058275031646142526
0.09391490609818945,0.05355912301813299
0.08936431851633451,0.05470538405262253
0.08936431391701798,0.05470538180952817
0.08296469644534155,0.05633134170865615
0.13264177808723537,0.0911284227349933
0.13264179528108647,0.09112844475390482
0.11770996850658023,0.08586537208559467
0.1160338932765208,0.0822610879573886
0.0797075365883975,0.036566759871042825
0.11680125252198938,0.061832201618098624
0.11680125329830075,0.061832201809942824
0.11680125417181543,0.06183220236010866
0.1041496725248002,0.05759949250459496
0.09603981007458562,0.051497630313320455
0.09541716262913838,0.03302423169574868
0.11597382039684155,0.05493749990116911
0.11617491885582285,0.05344674173886272
0.11617492363168683,0.0534467439218558
0.09582943382839995,0.0503133655692297
0.10973127320980641,-0.012997017361507891
0.09612479998182862,0.008492427160895915
0.11691917999734218,0.05063563828910666
0.11617492535021778,0.05344674275915649
0.09340331684714305,0.052772808240928046
0.10973127359686237,-0.012997018009924224
0.10973127099091573,-0.012997009045500604
0.09612479857401786,0.008492429157018526
0.11691919497545857,0.0506356162953607
0.10152466979168347,0.06098242585430433
0.120145848257628,-0.03891194072682142
0.1112802328861998,-0.023973051485209007
0.10990730829561073,-0.01817997380889447
0.11838364523630077,0.06208482804736253
0.10152469386901534,0.06098244743402701
0.12014585778468793,-0.03891195126730644
0.120145885123265,-0.03891198733321728
0.11626298168180578,-0.03373548465316082
0.09976207573752907,0.023715993233184098
0.12020503511193241,0.0689837480626679
0.12014588302891649,-0.038911984465313104
0.12014588681444668,-0.03891199022313531
0.12014588421722379,-0.038911984550032405
0.10700014030862834,-0.01353454559952587
0.12020503731564021,0.06898374770398122
0.12014587282362037,-0.03891197003170374
0.12014587136303945,-0.03891196802354113
0.12014588431095602,-0.03891198430230099
0.12014585307981708,-0.03891191473299748
0.12020506425628835,0.06898376141948119
0.12014586851051359,-0.03891196361306918
0.12014588591875147,-0.03891198863081235
0.12014588518597322,-0.038911987456667116
0.12014588170197217,-0.03891197459338898
0.12020506515785238,0.06898376164374863
0.12014586426088325,-0.03891195744758183
0.12014588990753709,-0.038911994566289486
0.12014586608687385,-0.03891195140645879
0.12014583138390737,-0.03891187363840009
0.1202050276313841,0.06898374013829395
0.1201458742541847,-0.03891197223310901
0.12014587199609425,-0.03891196473706905
0.12014587662162765,-0.03891197187944379
0.1201458219897669,-0.03891183406827796
0.10460296181127716,0.05727431156265723
0.08492090085656286,0.02768926980988146
0.08492090081512822,0.02768926993282222
0.08492090069102862,0.027689270040218383
0.08492090081308389,0.027689269761952063
0.08492090058271118,0.027689269682621958
0.08312130797035823,0.0267434130984789
0.08312130684617777,0.02674341382331114
0.08312130552754605,0.026743414242934624
0.08235746789339186,0.027056860963306582
0.08168344505649941,0.028534674712306456
0.0800250149318354,0.026946485189183203
0.07880276697261589,0.02613256106039248
0.07690139947086176,0.024778807188515165
0.07690139830563594,0.024778807679131088
0.07591131189983424,0.025823887855783448
0.0784024008888102,0.02754636470572381
0.07840239881630327,0.02754636470623357
0.07666958556115122,0.02796277040132218
0.07439507145375857,0.02977764229577008
0.07439508166498421,0.029777678101712866
0.080607686839745,0.036354321645601304
0.08061411635744772,0.03633683310702541
0.08189583787601595,0.03743363267690445
0.08193519199090021,0.03715359854399889
0.07861630293291326,0.03855926102119918
0.08526697646853981,0.04748571073439068
0.08433822174868098,0.048026227814475096
0.07654989582045929,0.04819109426010055
0.0737025704237764,0.04652069656966703
0.07478827193686245,0.04202883106095449
0.09228732290662173,0.05430689073657811
0.09093521560575189,0.05780556471696865
0.09093520825069464,0.05780557909265623
0.08418987983360639,0.059072546340093
0.07952960460850651,0.054278366819598786
0.09906943287295257,0.0582750499963566
0.09906935401665186,0.058274999311411245
0.09391456190361797,0.05355919014963217
0.08936431308916296,0.05470537962300484
0.08296483781659264,0.056331276607680385
0.13264179652699354,0.09112844397728125
0.13264179706879606,0.09112844475483711
0.1177100009142839,0.08586542528015621
0.11770997086728421,0.08586536463885659
0.08364747384217588,0.04381275081284862
0.1168012505815186,0.06183220023636649
0.11680125001249671,0.06183219982464379
0.1168012374765386,0.061832193988463756
0.11611455920999361,0.059013076304277476
0.09603980966959462,0.05149763022480407
0.09541700159583633,0.03302397375638075
0.09880741348525071,0.034345994818303444
0.11617491282374072,0.0534467407306253
0.11617491270557713,0.053446739786947896
0.09582943351327228,0.05031336537377364
0.10973126708952353,-0.012997005476141885
0.10545718355286358,-0.006908667724011306
0.11670013201614175,0.05130134071770423
0.11617491706507481,0.053446732217059006
0.09880897629070051,0.05198946880944769
0.10973125845458348,-0.012996983233848096
0.10973126857802291,-0.012997004080660058
0.09612481381222437,0.008492432517106997
0.11691918971146996,0.05063561741281594
0.10151379574174334,0.060969177072004346
0.12014586356698101,-0.0389119603942891
0.11250652443258871,-0.02706320372385396
0.10990729657406868,-0.018179972247714216
0.11332974437572253,0.04510700009302337
0.1015247077077325,0.060982451557028076
0.1201458768248146,-0.03891197732737363
0.12014586007410123,-0.0389119545457681
0.11627769161532295,-0.033757365606499765
0.09682025354117474,0.006769143773624041
0.12020501600513775,0.06898373751659957
0.12014588541946072,-0.03891198821269806
0.12014588793622588,-0.03891199175432646
0.1201458660549519,-0.038911957527217406
0.12014585209906282,-0.03891192598363962
0.12020504153879288,0.06898374775450772
0.12014587723829574,-0.03891197663760426
0.1201458884084273,-0.0389119924434537
0.12014588075642901,-0.03891197889479137
0.12014587526607073,-0.0389119702931806
0.12020503434848084,0.06898374362505283
0.1201458769292378,-0.03891197620068693
0.12014586777491898,-0.038911960088028975
0.12014588660425483,-0.03891198933326499
0.12014587495206318,-0.038911960852679485
0.12020505842473969,0.06898375819986918
0.12014587558288393,-0.03891197452520192
0.12014588709166961,-0.03891199079736974
0.12014588787363789,-0.03891199129262225
0.12014584650388076,-0.038911905767007995
0.12020504123956276,0.06898374734924047


==> figures/performance_plots/HR_std_perto-True.csv <==
risk,return
0.13263797582938894,0.0911241154691375
0.132640304635951,0.09112675949130793
0.13263828768385902,0.09112475516764236
0.1177084902594945,0.08586301975504243
0.06640343691579471,0.0726230371216519
0.06640325611677704,0.0726229646760401
0.06640327324324025,0.0726229825604931
0.06640326753063404,0.07262297634410328
0.023927362952325063,0.047020285545084535
0.06556060048291885,0.07161932530426987
0.06556008526599616,0.07161886982306559
0.06556090357462051,0.07161966210948119
0.0655614147649614,0.07162025087966202
0.06556238703912151,0.07162139750147159
0.06556019431502623,0.0716189111165091
0.06641337243955985,0.07262632579695073
0.06640327388814453,0.07262298323282021
0.06640327461855527,0.07262298412846788
0.06640327448643504,0.07262298394039883
0.06640327232962204,0.07262298228181331
0.023932946655304654,0.04702368412085751
0.06558718694738964,0.07164782641558848
0.06560692330650292,0.07167016233305389
0.06564167085368294,0.07171050309219601
0.06571033722643885,0.07179149008693422
0.06556020001219208,0.0716189168550496
0.06651843729116669,0.07266136404970043
0.06647889767475222,0.0726478854270688
0.06640327412957936,0.07262298359814583
0.06640327500187974,0.07262298443921684
0.024031363892279868,0.047051569477061565
0.0239891720838105,0.04704997409268237
0.02392727980551968,0.04702023192886937
0.06589948507898565,0.07197848509401086
0.06575810968508573,0.07183145460130123
0.0655601593799909,0.07161890141266929
0.06624241224373699,0.07237656013620296
0.06592271932154552,0.07201793678783856
0.06648428872962335,0.07265099996824867
0.06625837687660233,0.07240770042352612
0.0664953724155167,0.0726543208045415
0.06646245739681936,0.07264279688630525
0.06556021045548295,0.07161891991447498
0.06670671924714261,0.07272179284637646
0.06640327561105357,0.0726229848928682
0.02392728013960028,0.04702023221917291
0.034656441019292286,0.04713416344720571
0.049926327940474635,0.061885424446682304
0.050065177616100076,0.06267931445323774
0.06123219160054156,0.07009664120046843
0.06005482806395888,0.06826933113863289
0.06476595085791036,0.07119210357394228
0.06657902105617518,0.07268373494123564
0.0666217769200374,0.07269632587649717
0.0666574638180707,0.07270702811142295
0.06556023196404027,0.07161892317292519
0.03957502611897641,0.05853747909008503
0.03889927247223621,0.048476056794265705
0.04906620967445402,0.05926704219588467
0.05555130713993129,0.06442828417961641
0.13264173958977332,0.09112842288218008
0.1326417833395488,0.0911284304904361
0.1177099887585715,0.08586538505241177
0.13264179402644546,0.09112844094486311
0.1147649784551542,0.07945552877807209
0.1177099922278556,0.08586540842137354
0.13264179528108647,0.09112844475390482
0.11770996850658023,0.08586537208559467
0.1160338932765208,0.0822610879573886
0.13264179706879606,0.09112844475483711
0.1177100009142839,0.08586542528015621


==> figures/performance_plots/KL_-cvar_perto-False.csv <==
risk,return
-0.017509857155981284,0.0726230371216519
-0.0175098656915214,0.07262303960255422
-0.01750987445344254,0.07262304156372441
-0.017509883932081246,0.07262304470939868
-0.017509893629685802,0.07262304741713271
-0.017509903718834905,0.0726230504169166
-0.017509914321554274,0.0726230536304371
-0.017509925374605714,0.07262305707729615
-0.01750993681774882,0.07262306035791224
-0.017509948802932024,0.07262306397385064
-0.017509961271884898,0.07262306768270294
-0.017509974277351372,0.07262307160101036
-0.01750998781799067,0.07262307566431829
-0.01751000199944186,0.07262308030804257
-0.017510016653753867,0.07262308458812898
-0.017510031876585324,0.07262308888335661
-0.017510047901579198,0.07262309428880394
-0.017510064370501333,0.07262309882299965
-0.017510081568231913,0.07262310393455643
-0.01751009946378367,0.07262310931975352
-0.017510118067296836,0.07262311492707568
-0.0175101374233833,0.07262312083358519
-0.017510157529942227,0.07262312695281992
-0.017510178427001342,0.07262313333737921
-0.01751020015641999,0.07262314010969699
-0.017510222674006547,0.07262314685279884
-0.017510246101484436,0.07262315413406743
-0.017510270392335506,0.07262316148720709
-0.017510295596393503,0.07262316923011407
-0.017510321756261365,0.07262317731194946
-0.01751034795792697,0.07262318271936889
-0.017510377044299707,0.07262319435954133
-0.017510406238896863,0.07262320336723484
-0.017510436503111963,0.0726232129032455
-0.017510467901071254,0.07262322243647774
-0.017510500430407056,0.07262323249303318
-0.017510534060011313,0.07262324305669339
-0.01751056899897496,0.07262325392754089
-0.017510605162577245,0.07262326504387197
-0.017510642553900644,0.0726232767079272
-0.017510681247260077,0.07262328861513216
-0.01751072137790664,0.07262330069572347
-0.017510762966506378,0.0726233133114559
-0.01751080600918308,0.07262332643674844
-0.017510850548222573,0.07262334004148017
-0.017510896589720864,0.07262335414966732
-0.017510944163815635,0.07262336877272103
-0.017510993350422582,0.07262338386214216
-0.017511044036910808,0.07262339945846111
-0.01751110478661429,0.07262340382448551
-0.01751116048736522,0.07262342401464399
-0.01751121761457543,0.07262344224489985
-0.01751127663997062,0.07262346042071968
-0.017511337538999684,0.07262347911872766
-0.01751140044847058,0.07262349889443857
-0.017511465278375694,0.07262351939090829
-0.01751153210910876,0.07262354058180893
-0.017511600945788245,0.07262356174456926
-0.01751167198100332,0.07262358373478038
-0.01751174530623385,0.07262360668267306
-0.017511820793189786,0.07262362964277509
-0.017511898700646587,0.07262365349415494
-0.01751197913102422,0.07262367851210051
-0.017512062111248488,0.0726237046724659
-0.017512147622815315,0.0726237316263747
-0.017512235704762125,0.07262375871842561
-0.017512326516170414,0.07262378667103812
-0.01751242012853541,0.07262381548570154
-0.017512516627448363,0.07262384515173245
-0.0175126162296291,0.0726238751637161
-0.017512718531506925,0.07262390625503075
-0.017512823704329494,0.07262393843305322
-0.017512931950338914,0.07262397162482702
-0.017513043941471147,0.0726240058876606
-0.01751315903316262,0.07262404124347492
-0.01751327843635317,0.07262407759610186
-0.01751340140174235,0.07262411511486176
-0.017513528068708296,0.072624153789189
-0.01751365839784372,0.07262419358549642
-0.017513792317560516,0.07262423448147441
-0.01751392980775177,0.07262427646259825
-0.017514070962553873,0.07262431957827128
-0.01751421608912684,0.07262436391448018
-0.017514365334235706,0.07262440948801575
-0.017514518845438056,0.07262445632081457
-0.017514676662795152,0.07262450446560963
-0.017514838886349627,0.07262455395191814
-0.017515005617478558,0.07262460488054732
-0.017515176938229605,0.07262465719390092
-0.017515352877996142,0.07262471093609472
-0.01751552217913239,0.07262476408369606
-0.017515718866223363,0.07262482281010524
-0.017515909246875124,0.0726248809790853
-0.017516104831695547,0.07262494068851666
-0.017516305615812383,0.0726250019861343
-0.017516511732399723,0.07262506490610647
-0.017516723256061854,0.07262512947314079
-0.017516940301968792,0.07262519572348342
-0.017517162959354068,0.07262526369538214
-0.017517391233776346,0.07262533340868596
-0.017517625757651957,0.07262540496741296
-0.0175178660992661,0.07262547834323857
-0.017518112544204854,0.07262555358419046
-0.017518365393114858,0.0726256307157007
-0.01751862492274427,0.07262570978261411
-0.0175188909033652,0.07262579085781556
-0.017519163318765293,0.07262587393894625
-0.017519442314430315,0.07262595908907006
-0.0175197279072475,0.07262604632288093
-0.017520060908276614,0.07262614109797566
-0.017520318778160158,0.07262622688833156
-0.017520625503811057,0.0726263205494951
-0.017520939140038265,0.07262641638666122
-0.01752126109828411,0.07262651472828359
-0.0175215921158681,0.072626615773127
-0.017521929477443788,0.07262671886445918
-0.017522274850572256,0.07262682433699835
-0.017522627770982423,0.07262693211626378
-0.017522988925053967,0.07262704242289754
-0.01752335837558782,0.07262715527083806
-0.01752373629132469,0.07262727071374102
-0.01752412280381167,0.07262738879141965
-0.017524518049259124,0.07262750954699079
-0.017524922171051106,0.07262763302522486
-0.017525335246156286,0.07262775926557216
-0.01752575594144789,0.07262788774240367
-0.01752618907234031,0.07262802021920309
-0.01752662935359608,0.07262815473420234
-0.01752707934977003,0.07262829222490834
-0.01752754025726175,0.07262843316030929
-0.017528010881648588,0.07262857709275225
-0.01752849143780211,0.07262872406792026
-0.017528982113121427,0.0726288741485767
-0.017529483120810634,0.07262902740613406
-0.01752999458335286,0.07262918387808821
-0.017530516577926775,0.0726293435855442
-0.01753104950548878,0.0726295066648487
-0.017531593328641515,0.07262967309523716
-0.017532148259595735,0.07262984293510165
-0.017532714443651374,0.07263001622699372
-0.017533292070457212,0.07263019303390772
-0.017533881365544995,0.07263037342904341
-0.017534482397782245,0.07263055743084063
-0.01753509530452772,0.07263074508594296
-0.017535731193009052,0.07263094046598285
-0.017536366806873708,0.07263113567555173
-0.01753701516156606,0.07263133461224051
-0.017537678593945717,0.0726315380979641
-0.017538356445705363,0.0726317455131297
-0.017539046607761215,0.0726319566387103
-0.01753975011970559,0.07263217174543242
-0.017540450990368172,0.07263238603842208
-0.017541179285536463,0.07263260939019316
-0.01754192106774042,0.0726328369410086
-0.017542676495361374,0.07263306874737306
-0.01754344574309056,0.07263330485539471
-0.01754422883027375,0.07263354527149074
-0.01754502542856416,0.07263378988516826
-0.017545836247609883,0.07263403892237846
-0.017546661448375887,0.07263429243608911
-0.017547501176659996,0.07263455047370423
-0.017548355588609166,0.07263481308654601
-0.017549224935880823,0.07263508035603991
-0.017550109343247976,0.07263535232403015
-0.017551008880075505,0.07263562901536526
-0.01755192369164911,0.07263591048049275
-0.017552853940359544,0.07263619677190322
-0.017553799760170487,0.07263648793520283
-0.017554761257883595,0.07263678400763479
-0.01755573859071093,0.07263708503897498
-0.017556731870248348,0.07263739106783261
-0.017557741292769897,0.07263770216267272
-0.017558766974534512,0.07263801836489028
-0.017559809068309246,0.07263833972601144
-0.01756086768445577,0.07263866628665853
-0.017561942961344213,0.07263899809363668
-0.017563035072163044,0.07263933520617535
-0.017564144115108943,0.07263967765987524
-0.01756527025824039,0.07264002551318581
-0.017566413583157,0.07264037879828383
-0.017567574256064786,0.07264073757162472
-0.017568752053238396,0.07264110175559005
-0.017569947459408906,0.07264147152975328
-0.01757116041577045,0.07264184687350002
-0.017572391125844817,0.07264222786283606
-0.017573677539168414,0.07264262651703439
-0.0175749437843875,0.07264301879893628
-0.017576228403155668,0.07264341696325274
-0.017577530824879138,0.07264382076620239
-0.017578855990073212,0.07264423169275537
-0.017580195245354754,0.07264464721668454
-0.017581552530979688,0.07264506858804425
-0.017582927339303733,0.0726454956826925
-0.01758432620221772,0.07264593023302897
-0.017585744387345222,0.07264637085299344
-0.01758717851426924,0.07264681681627588
-0.01758863081314312,0.0726472687603299
-0.017590101684397487,0.07264772675406982
-0.017591591224060236,0.07264819085852858
-0.017593098983471545,0.0726486609793932
-0.017594625429706776,0.07264913724622572
-0.017596171212039626,0.07264961983661032
-0.017597732508031334,0.07265010785220513
-0.017599321907395833,0.07265060438233534
-0.017600935428487317,0.0726511084259905
-0.017602569187349777,0.07265161905188959
-0.017604220362857158,0.07265213570562808
-0.017605892899573188,0.07265265913371875
-0.017607572011588603,0.07265318530962558
-0.017609282764980933,0.07265372156699779
-0.017611005643959468,0.07265426210166524
-0.01761274715415061,0.07265480893447994
-0.01761450696484162,0.07265536200586416
-0.01761628581533611,0.07265592148608528
-0.017618083282859964,0.0726564872878926
-0.017619897984634543,0.0726570590650563
-0.01762173042975523,0.07265763700917129
-0.01762358159079309,0.07265822147359555
-0.017625452285719077,0.07265881332388896
-0.01762733874287963,0.0726594101238904
-0.017629254560014736,0.07266001619460022
-0.017631181237581863,0.07266062688499454
-0.017633306624601004,0.07266129491008583
-0.017635278666023064,0.07266192018014377
-0.017637267303686,0.0726625514328281
-0.01763910310510972,0.0726631408440138
-0.017641139160365225,0.07266378817221877
-0.01764317652051337,0.0726644372584872
-0.017645392448228877,0.07266513816084864
-0.017647326262977582,0.07266576075879994
-0.017649435175340622,0.07266643408629639
-0.017651710091739808,0.07266715590876606
-0.01765383685539824,0.07266783759436925
-0.017655989163680108,0.0726685281500655
-0.017658148123666267,0.07266922237185501
-0.0176603308266934,0.07266992484645919
-0.017662537681525158,0.07267063725481523
-0.017664630248807465,0.0726713132130043
-0.017666976094375602,0.0726720704742419
-0.01766920692584538,0.07267279028111877
-0.017671475649230602,0.07267352125437782
-0.01767379543336547,0.07267426970388992
-0.017676147249318614,0.07267502957846622
-0.017678375153842116,0.07267575667305157
-0.017680725213046023,0.07267652046656091
-0.017683091078247372,0.07267729057932612
-0.017685472767499485,0.0726780670237728
-0.017687869908013635,0.07267884970504655
-0.017690278518892412,0.07267963773065537
-0.017692701606259808,0.07268043170152758
-0.01769514530241176,0.07268123336676614
-0.01769759997367526,0.07268204031306977
-0.01770007278989856,0.0726828543936173
-0.017702569052473922,0.07268367750357821
-0.017705077934472662,0.07268450651352892
-0.01770758949201125,0.07268533789906068
-0.01771011607284516,0.07268617588793261
-0.017712656100599942,0.0726870200596876
-0.017715209933450552,0.07268787061047817
-0.017717777451099436,0.07268872754424577
-0.017720342208366175,0.07268958411678268
-0.017722937114414004,0.07269045324673705
-0.01772554525582776,0.07269132794410633
-0.017728158710762148,0.07269220743945325
-0.017730772623286543,0.07269309037228816
-0.017733409404297604,0.07269398174943995
-0.017736057849336944,0.07269487912820419
-0.0177387189078022,0.07269578286873919
-0.01774139304611521,0.0726966931442532
-0.01774414037942952,0.07269762816747417
-0.017746761325955766,0.07269852792053093
-0.017749456860325575,0.07269945302033606
-0.017752227218364506,0.07270040333199386
-0.017754939749030516,0.07270133929361096
-0.0177576727261771,0.07270228360367155
-0.017760396541495745,0.07270322973112363
-0.017763141715462814,0.07270418529701508
-0.017765972088951944,0.07270516623560506
-0.01776872666384583,0.07270613060569303
-0.017771489434280984,0.07270710098092899
-0.017774256810365246,0.07270807635293472
-0.017777025325588298,0.07270905586061314
-0.01777980237412075,0.07271004149038326
-0.017782580139595754,0.07271103144871292
-0.017785356189825186,0.07271202549210919
-0.017788163427851153,0.07271303287257841
-0.01779097587703211,0.07271404620880034
-0.017793791974950613,0.07271506229559167
-0.017796487379420956,0.07271604779091868
-0.017799284869496317,0.0727170680648334
-0.017802184988938458,0.07271812552874828
-0.0178049145405167,0.07271912444796015
-0.017809273129920006,0.07271104646529276
-0.01781520359268602,0.07269351884201106
-0.017821281565299718,0.07267541393067038
-0.017827570473415492,0.07265675794302741
-0.01783391465671571,0.07263740897898398
-0.01784039892921772,0.07261741934259172
-0.017847028498235915,0.07259676867778556
-0.01785380679605645,0.07257545073769214
-0.01786074044354578,0.0725534676530064
-0.01786783443524139,0.07253082039365519
-0.017875093723761743,0.07250750876627093
-0.017882523257413938,0.07248353225331695
-0.017890126791234844,0.07245889556226323
-0.01789790812645819,0.07243360609911854
-0.01790586642701598,0.07240766877050665
-0.01791400260205119,0.07238109205910802
-0.017922317807688996,0.07235388925740051
-0.017930837708928598,0.07232606130634817
-0.017939498967780985,0.07229762859877945
-0.017948428338822476,0.07226862200568386
-0.017957567538962712,0.07223905160835574
-0.01796694921248471,0.0722089430233626
-0.01797655176014527,0.07217832339294629
-0.017986373733863557,0.07214721659274552
-0.01799643058586234,0.07211565257873
-0.018006729159339537,0.07208365596795852
-0.018017275744810084,0.07205124457308285
-0.018028066916622655,0.07201846958180759
-0.018039085619930225,0.07198536300261575
-0.01805038077426382,0.07195197407273277
-0.018061955752905087,0.0719183316095509
-0.018073785426370705,0.07188445661575481
-0.018085903308799254,0.07185036893629321
-0.018098306442224266,0.07181610871167586
-0.01811100301680857,0.07178171322504415
-0.018124001520082374,0.07174722009614708
-0.018137574108693454,0.07171264166977775
-0.018151041259120804,0.07167809814328559
-0.0181649971843952,0.07164343147411852
-0.018179332727600552,0.07160883857425795
-0.01819401673166077,0.07157430409870619
-0.01820906457484283,0.07153985977036861
-0.01822476486053499,0.07150568889821361
-0.01824058569589644,0.0714714953501013
-0.01825680515627692,0.0714374447819396
-0.018273439286229258,0.07140355224359948
-0.018290502710462345,0.07136983225931307
-0.018308007926451333,0.07133629526102454
-0.01832596849586999,0.07130295024951869
-0.018344400513626957,0.0712698023857407
-0.01836331975257983,0.0712368553041204
-0.018382741653616204,0.07120411021197155
-0.018414471188075193,0.07117157153909695
-0.018446626555249465,0.07113921384990654
-0.018479045073675305,0.07110703408931893
-0.018511717794737474,0.07107507826396198
-0.018544673749494967,0.07104314202116242
-0.01857793920697411,0.07101153678151134
-0.018611528616975424,0.07098008647803673
-0.018645458614145974,0.07094879775865283
-0.01867972465469438,0.07091765672370257
-0.01871437242471777,0.07088662608200694
-0.01874942783636704,0.07085568638363428
-0.018784917463097253,0.07082481633189
-0.018820895082777185,0.07079398447907996
-0.018857379505921368,0.07076317311939123
-0.018894369438420083,0.07073237490572379
-0.018931893465776912,0.07070156886718817
-0.018969974281829196,0.07067073492960373
-0.019008607070768048,0.07063986303223986
-0.019047781037730624,0.07060895009279312
-0.019087560122849897,0.07057797881870644
-0.01912796439932318,0.07054689378968115
-0.01916904239191509,0.07051568429547887
-0.019210729974803442,0.07048425052694436
-0.01925315769522551,0.07045284278269645
-0.01929633148431041,0.0704211306702051
-0.019340270856864825,0.0703892216783431
-0.019384897832104425,0.07035714077353891
-0.01943031146156993,0.07032481405957357
-0.01947651465778701,0.07029223802795982
-0.01952351562513525,0.07025940135022116
-0.019571327533498956,0.07022629069887334
-0.01961996368512183,0.07019289267282205
-0.01966944379447423,0.0701591869548821
-0.019719766507497363,0.07012516583827974
-0.019770962085282347,0.07009080814294869
-0.019823032268744344,0.07005610575062583
-0.019876065033076633,0.07002086592781902
-0.01992989338044613,0.06998544921194316
-0.01998453633426557,0.06994984087862804
-0.020040155065224607,0.06991367678135134
-0.020096671803323824,0.0698771290243224
-0.020154137834324504,0.0698400258450669
-0.020212442822974033,0.0698026982943635
-0.020271651625217064,0.06976496481436358
-0.020331760487244024,0.06972682517232104
-0.020392768122186388,0.06968827128998059
-0.02045467445754411,0.0696493002362877
-0.020517487025977825,0.0696099174442754
-0.02058119396600056,0.06957011574892595
-0.02064578813345637,0.06952989603969387
-0.02071126633471958,0.06948925537454151
-0.020777620300211287,0.069448195699468
-0.020844845797252706,0.06940671674456239
-0.02091293419147985,0.06936481951739025
-0.02098184594963058,0.06932269168218176
-0.021051639377336073,0.06927995245511774
-0.021122250918165043,0.0692368032440822
-0.02119370239601386,0.06919325874315027
-0.021265977720965352,0.06914930611941633
-0.021339048955231924,0.06910495583147999
-0.0214129154322328,0.06906020126447023
-0.021487580094753867,0.06901505417745456
-0.021563001009745994,0.0689695216622953
-0.021639190706425917,0.06892360051339264
-0.02171611439021126,0.06887715833554903
-0.021793746346913025,0.06883040937668998
-0.021844310156705193,0.06879392509321078
-0.0218885126210188,0.06876011799308494
-0.0219324887558576,0.06872665642023854
-0.021976214890021148,0.06869357523852186
-0.02202004079622555,0.06866054173493132
-0.022057203055499363,0.06862391866268598
-0.022030022848791662,0.0685338957346883
-0.021998490064607846,0.06844121787006929
-0.021966565121068652,0.06834844592268663
-0.021935663447913253,0.06825610533939877
-0.021905384111314343,0.06816408141628473
-0.021875434482033565,0.06807223900503788
-0.021845880896236982,0.06798064716097083
-0.02181677388909786,0.06788937867667545
-0.021788084105711415,0.06779840442587044
-0.021759822121710386,0.06770774093642756
-0.021732004842658286,0.06761741122502786
-0.021704652367455748,0.06752743233245613
-0.021677780659915564,0.06743782355808216
-0.021651404538907962,0.06734860385349505
-0.021625539107811866,0.06725978942591089
-0.02160444521038171,0.06717140116581893
-0.02158848407435816,0.06708345293120106
-0.021573044277655884,0.06699596442607426
-0.02155813860360106,0.06690894967009227
-0.021543779950462544,0.06682242624446795
-0.021529980927143606,0.06673640866462037
-0.02151675551705319,0.06665091289651956
-0.021504116281473983,0.06656595289647113
-0.021492076559432676,0.06648154522780994
-0.02148064893709339,0.06639770184974943
-0.021469846395417432,0.06631443757315568
-0.021459684490090624,0.0662317718003634
-0.0214501803584355,0.06614971950273671
-0.021441344622727176,0.06606829261269069
-0.021432434393083916,0.06598733103155141
-0.021425005128432418,0.06590719667980684
-0.021418261715136343,0.06582770215778364
-0.021412183241434905,0.06574880839887676
-0.021406820763493387,0.06567059907571088
-0.021402233524931976,0.06559310730607645
-0.02139839657225577,0.06551631940214996
-0.021395335701707697,0.06544024281726855
-0.021393077467180468,0.06536489295493934
-0.02139161155722956,0.06529028323957531
-0.021391061899402767,0.0652164637851676
-0.021394794997697336,0.06514337471330683
-0.021404493983653104,0.06507129811054027
-0.021415327082348626,0.06499977670489161
-0.02142643503986912,0.06492857520258725
-0.021438821568861968,0.06485866920605897
-0.02145176310047886,0.06478947533636048
-0.02146543788093477,0.06472107042371464
-0.02147988851819171,0.06465346931332452
-0.021495112881581745,0.06458667407226246
-0.02151113655255266,0.06452069987688927
-0.021528006331357093,0.06445557489819427
-0.021545864645244328,0.06439134500661763
-0.021564563438661876,0.06432797080643701
-0.021584075745039583,0.06426542869106346
-0.02160446452597814,0.06420373962908772
-0.02162572968139866,0.06414282430827752
-0.021647910359269412,0.0640828526560849
-0.021671013479306323,0.06402378262883372
-0.021695025278233054,0.06396560806793346
-0.021720173862294936,0.06390837988956359
-0.021746301933154428,0.06385207742895856
-0.021773422435098486,0.06379669814085837
-0.02180455293320767,0.06374226277225041
-0.021837723425368185,0.06368878014282203
-0.02187198751339153,0.06363626440194227
-0.02190724730842218,0.06358467175884291
-0.02194354361123559,0.0635340177137967
-0.021980918022974364,0.06348433796651044
-0.02201941460519595,0.06343567006577164
-0.022059048651800806,0.06338800688667647
-0.022099845737233354,0.06334136079399316
-0.02214453101118394,0.063296854858109
-0.022187753533648328,0.06325227676828653
-0.02222974146833782,0.06320764412711453
-0.02227554731406701,0.06316520615915729
-0.022322589342826982,0.06312380040941126
-0.02237083506515718,0.06308340869030414
-0.022420347550497047,0.06304402928897347
-0.02247127401029758,0.06300578261021517
-0.02252357248991052,0.06296864817768466
-0.02257735301474525,0.0629326727254935
-0.022632650817380997,0.06289788209067051
-0.02268936725245844,0.06286418492930662
-0.022747457700669257,0.06283154759592205
-0.02280705746981532,0.06280005906209606
-0.022868169827261014,0.06276971858402414
-0.022930793704528177,0.06274051149188847
-0.02299492944687993,0.0627124740827403
-0.02306077180202243,0.06268562682950259
-0.02312724244460961,0.06265938370358819
-0.02319627339421425,0.06263490848793084
-0.023267070865108472,0.06261169713057238
-0.0233396136454348,0.06258973435940297
-0.023413891681758624,0.06256900579520344
-0.023489945166131246,0.0625495137746752
-0.023567914088744646,0.06253137089546107
-0.02364796733058587,0.06251465124571581
-0.0237299057429608,0.06249922064293818
-0.023813777628663227,0.06248511277069044
-0.02389959936641785,0.06247232782780544
-0.023987402261217802,0.06246087976486223
-0.024077219238477582,0.062450777519472714
-0.02416912761143884,0.06244206479625087
-0.02426315780584014,0.06243475369632461
-0.02435934119061223,0.06242885413600664
-0.024457693349254416,0.06242436831128951
-0.024558307200285137,0.062421299811297314
-0.02466155923243214,0.06241995220864075
-0.024767016427616934,0.062419992177425804
-0.024874774212445026,0.0624215007813053
-0.02498487202706264,0.06242451030575418
-0.025097381600085514,0.062429052588638775
-0.025212362239812613,0.06243514583912433
-0.0253298505208773,0.0624428063641297
-0.025449888494821566,0.062452051336105756
-0.02557251370984509,0.06246289701630007
-0.025697762840875896,0.06247535811278499
-0.025825670335539994,0.06248945075881255
-0.025956277133104114,0.0625051911993087
-0.02608961971650702,0.06252259421498546
-0.026225731286457995,0.06254167379100992
-0.02636465124613177,0.062562447863948
-0.026506426178520916,0.06258493510319456
-0.02665109102980301,0.06260915754002386
-0.02679868358955334,0.06263512858964392
-0.026949221242915336,0.06266285208220455
-0.027102728090173143,0.06269233955434086
-0.02725922859198481,0.06272360127900758
-0.027418736625903408,0.06275662478493563
-0.027581295215136813,0.06279144416802071
-0.027746938533207453,0.06282807178636524
-0.02791567858100218,0.06286650891780456
-0.02808828890377286,0.06290710230015864
-0.028263312944719222,0.06294918247876426
-0.028441537445933706,0.0629931194051068
-0.02862299144693808,0.0630389011755743
-0.028807666228145182,0.06308655263970715
-0.028995573240936656,0.06313607554029349
-0.029186765232816877,0.0631874854889821
-0.029381265796178488,0.0632407817480338
-0.029579061641911972,0.06329594910605307
-0.029780127593284467,0.06335298803827007
-0.02998443710812938,0.06341189175548166
-0.030191952968354998,0.06347265886477395
-0.030402582893190283,0.06353526439990283
-0.030616383136317895,0.06359962300985293
-0.03083363522036754,0.06366590439441587
-0.031054677866044243,0.06373417683121649
-0.031278949297633564,0.06380437578941116
-0.03150640078245149,0.06387640371452272
-0.031738739069293136,0.06395118927874632
-0.031971072599158226,0.06402638988231409
-0.03208806568907802,0.06402689981764041
-0.032157865023530983,0.06399726120007884
-0.03222736620203251,0.06396791707265637
-0.03229652927388536,0.06393855851786989
-0.03236531266983806,0.06390926228337629
-0.03243373197872174,0.06388002191665013
-0.03250202903343257,0.06385032620118809
-0.03256975153307179,0.06382119559110985
-0.03263712278984416,0.06379210626510448
-0.03270414477266286,0.06376305690535271
-0.03277081301485546,0.06373405413758129
-0.03283711894278601,0.06370509775669501
-0.03290306893258908,0.06367618086017576
-0.03296866199228455,0.06364730124415156
-0.03303391033256401,0.06361846240505947
-0.03309880368931279,0.06358966329988851
-0.033163346451614624,0.06356090998512719
-0.033227502715335894,0.06353223678759186
-0.03329128752403805,0.06350356083183188
-0.033354798441693534,0.06347488874605597
-0.033417951826831147,0.0634462507713574
-0.033480752984211715,0.06341764341451447
-0.03354320187081013,0.06338904710328129
-0.033605318063590524,0.06336049857959324
-0.03366717785649327,0.06333189678729036
-0.033728646821429564,0.06330327452855916
-0.03378967104932463,0.06327509739673348
-0.033850440433178246,0.06324663748884121
-0.0339107996297154,0.06321818929599511
-0.03397080974416806,0.06318982332241979
-0.03403064779002212,0.06316144823000525
-0.03409020610339889,0.0631328838073164
-0.0341492846894746,0.06310450212704982
-0.0342080302955299,0.06307612391218034
-0.03426635784891135,0.06304787457190329
-0.03432440993800268,0.06301952054596288
-0.034382124116987094,0.06299117622254861
-0.03443950342581826,0.06296283904499572
-0.034496552360043946,0.06293450580029265
-0.03455326977492835,0.06290617244834487
-0.034609652887897815,0.06287783822889663
-0.03466574887345152,0.06284950196402023
-0.034721507125044376,0.06282116565281075
-0.034776940076280544,0.06279283065889243
-0.034832051135643916,0.06276449470066396
-0.03488684528036,0.06273615579964
-0.03494131573584705,0.06270781171995937
-0.03499546649781373,0.06267945677007143
-0.03504930576905562,0.0626510917005585
-0.03510285434992345,0.06262271740344295
-0.03515608705822001,0.06259433360696563
-0.035209009535993464,0.06256593713244357
-0.035261623909822994,0.06253752806993537
-0.03531392094177757,0.06250910802947404
-0.03536591485005611,0.06248067148433661
-0.03541761284886493,0.06245221474807041
-0.035469011783776455,0.06242373811626072
-0.03552010961267079,0.062395243581604275
-0.03557155212694294,0.06236672854299916
-0.03563071563523941,0.06233819107218614
-0.03568955463227249,0.0623096298088351
-0.03574807254803747,0.062281042680173135
-0.03580626911848406,0.06225242992804499
-0.03586415042911284,0.062223788196430034
-0.03592171789397528,0.062195116927988875
-0.035978974398855175,0.062166415114293085
-0.03603592005641409,0.06213768213184369
-0.03609255495726138,0.06210891790470961
-0.03614888369355505,0.06208012014924955
-0.03620490509964796,0.06205129016167921
-0.03626062425639722,0.062022425027451256
-0.03631603885900771,0.06199352437587104
-0.03637115234610196,0.06196458643450669
-0.03642597273393552,0.061935609484592126
-0.03648049691734003,0.061906595828521156
-0.036534729981995695,0.06187754289010348
-0.036588674194999934,0.06184844940603795
-0.03664232790739485,0.06181931694526428
-0.03669569436296007,0.06179014284401772
-0.03674877619888956,0.0617609280631006
-0.036801582005054984,0.06173166993468193
-0.03685410910370102,0.06170236986314908
-0.03690636221497283,0.06167302554275887
-0.036958339494378496,0.06164363846884418
-0.03701004616870801,0.061614206338576345
-0.037061483098922106,0.061584729432386534
-0.03711264919398762,0.061555209308696915
-0.03716355236542821,0.061525642306653104
-0.03721418893872064,0.06149603145071329
-0.037264567376451736,0.06146637294149429
-0.03731468419967914,0.06143666974298553
-0.0373645457936032,0.06140691956177066
-0.03741415308844941,0.061377122879361486
-0.03746350860392316,0.061347279022917575
-0.037512611423886906,0.06131739000322301
-0.03756146618336523,0.0612874539033386
-0.03761007435629548,0.06125747136323943
-0.03765843962448537,0.061227441637165994
-0.037706560778341995,0.06119736694564764
-0.03775444311293332,0.06116724518380966
-0.037802085579636525,0.061137078437721336
-0.037849494129677246,0.06110686443750808
-0.03789667023906185,0.06107660467475096
-0.03794362061209267,0.06104629709575872
-0.037990353682140474,0.061015939464895745
-0.038036865216339415,0.060985535361957506
-0.0380831369884146,0.06095509590407961
-0.0381291785513196,0.0609246164745633
-0.038174992878476546,0.06089409798329913
-0.03822059362716416,0.06086353422460862
-0.03826597253990851,0.06083293190919585
-0.03831113908525393,0.06080228742125648
-0.038356100293070725,0.060771599045784074
-0.03840084959503481,0.060740872368083
-0.0384453913298898,0.060710105919062916
-0.038489726122088584,0.060679301939360254
-0.03853385773957988,0.060648460518428614
-0.038577793037496866,0.06061757943452375
-0.03862153197369309,0.060586660882203165
-0.03866507128476428,0.06055570916574819
-0.03870841587453956,0.06052472332299104
-0.03875156519225329,0.06049370645104946
-0.038794528096402416,0.06046265539656468
-0.038837314125992325,0.06043157051253416
-0.0388799088448254,0.06040045355145407
-0.03892233112440193,0.06036930464569395
-0.03896457286568389,0.0603381291728302
-0.03900664537454373,0.06030692284948585
-0.039048505025562744,0.06027569126184785
-0.03909021272934052,0.06024443652349324
-0.0391317440256601,0.06021315526228341
-0.03917310780434751,0.060181853171849056
-0.03921430819341268,0.0601505304586015
-0.039255348328052435,0.060119186742006406
-0.039296230119816825,0.060087824412783604
-0.03933695471394317,0.06005644530734425
-0.039377524954020866,0.06002504764195534
-0.03941794037115417,0.059993637099855765
-0.03945820900456432,0.059962213304668714
-0.03949833109967212,0.05993077615321148
-0.03953830990718373,0.059899327756178275
-0.03957815300403832,0.05986786937845089
-0.039617861151871984,0.05983640155961955
-0.039657436297083515,0.059804926064521216
-0.039696863799018454,0.05977344009791938
-0.039736152761567424,0.05974193841518029
-0.03977531782566685,0.059710429430293026
-0.0398143465180233,0.059678923777828324
-0.03985325238178263,0.059647415981036254
-0.03989204380654333,0.059615904719718754
-0.03993071212457568,0.0595843992807645
-0.03996926437617108,0.059552897958084834
-0.040007701186553585,0.05952140334250482
-0.040046022681351635,0.059489914900051004
-0.040084229399505435,0.05945843291569652
-0.04012230775293403,0.05942695115123137
-0.040160282091722566,0.05939548420960154
-0.04019852104966594,0.059364148280764244
-0.040236325741693627,0.05933272524182428
-0.04027366047967193,0.059301209302178366
-0.0403112922288407,0.05926983517907637
-0.040348857702168714,0.059238487273891034
-0.040386326879550995,0.059207164190269355
-0.04042361313694668,0.05917584795700797
-0.04046081179263534,0.05914455722019138
-0.04049845764334283,0.059113306770312124
-0.04053556987705727,0.059082065409693886
-0.04057261283989945,0.05905085124180573
-0.04060958877997218,0.0590196700766556
-0.0406464986590448,0.05898852615194055
-0.04068335492371233,0.05895741816193837
-0.04072016742218328,0.058926350651887185
-0.04075643669000723,0.05889527592798975
-0.04079354864254652,0.058864319271241854
-0.04083021612736506,0.058833350670832826
-0.04086685593688543,0.05880246692629935
-0.04090325817872185,0.05877161106327437
-0.04093932141652703,0.058740735909500616
-0.0409762920381275,0.05871000984255423
-0.041012235734064525,0.05867927674837334
-0.04104906628735303,0.05864865682616056
-0.04108499044361733,0.058618056621223026
-0.04112163008036484,0.05858754780662833
-0.0411579425667127,0.05855706605251707
-0.04119429304093452,0.05852663876353785
-0.04123355355843337,0.058496269762262264
-0.041281069956767606,0.058465969067013325
-0.04132860515511847,0.05843574134284846
-0.04137611730791891,0.0584055842828283
-0.04142361815639107,0.05837549455039284
-0.04147104166567207,0.05834547545102179
-0.04151848600884809,0.058315540447356554
-0.04156595798221981,0.05828565822287086
-0.04161336462407436,0.058255869553894016
-0.04166092570686863,0.05822617313266373
-0.04170845270916324,0.05819653060852293
-0.04175596566610081,0.05816697239549775
-0.04180270076135617,0.05813755722045227
-0.041850258255864935,0.058108169989677334
-0.04189782171450258,0.05807887908112989
-0.04194540581600726,0.05804968148648841
-0.04199301644322673,0.05802056720343638
-0.042040657424864514,0.05799151535214817
-0.04208834827178403,0.05796255709835412
-0.04213608522046597,0.05793373191955136
-0.0421838713021988,0.057905012523240096
-0.04223170595448771,0.0578763964836102
-0.04227959983356718,0.05784788267496746
-0.04232754833368301,0.05781947788735698
-0.042375561902135254,0.05779118072761392
-0.0424236423111909,0.0577629935412017
-0.04247179863024438,0.057734918934969806
-0.04252004875368012,0.057706956020085055
-0.042568396727649914,0.057679107270974014
-0.04261683907024393,0.05765137652435996
-0.04266536503835481,0.05762376884905922
-0.04271397884609052,0.057596284940921796
-0.042762685721398803,0.05756892871791495
-0.04281150186347568,0.05754169673189275
-0.04286042760103861,0.057514595411288644
-0.042909473605704344,0.057487623848927555
-0.04295864058487741,0.05746078545191969
-0.043007928005115215,0.0574340825576887
-0.04305733735932149,0.057407516551419936
-0.04310687158823335,0.057381089256696924
-0.043156539033081816,0.05735479561048152
-0.04320633909699207,0.05732864540006551
-0.043256291912627094,0.057302642868338194
-0.04331248138213908,0.057276791275282374
-0.043369724365681366,0.05725109025069861
-0.043427127200114074,0.057225542041341976
-0.04348469458717064,0.057200149368023284
-0.04354243557220008,0.0571749125446197
-0.04360034637312878,0.05714983622702771
-0.04365844727692306,0.05712491950282086
-0.04371673714952262,0.0571001672601194
-0.043775212931516844,0.057075581462243126
-0.04383388226660707,0.05705116122006208
-0.04389270593406865,0.05702689381030168
-0.043951720181492036,0.057002785201069654
-0.04401095593965134,0.0569788659032959
-0.04407041712698496,0.05695512501472351
-0.04413009608765322,0.0569315680206103
-0.044190007996934934,0.05690819283772773
-0.044250150772576734,0.05688500508882078
-0.04431052956170131,0.05686200692727554
-0.044371156674885025,0.05683919817399475
-0.044432027903731595,0.05681658482426151
-0.04449315722157429,0.056794166125808905
-0.04455454770250244,0.05677194455190788
-0.044616200974131125,0.05674992449418295
-0.044678127014770315,0.05672810546661319
-0.04474033287400798,0.05670648924396292
-0.04480281599423314,0.05668508245776367
-0.04486557588796622,0.05666388727733432
-0.0449286213896431,0.05664290092654752
-0.0449919693951733,0.05662213071651299
-0.04505562760019042,0.05660157853132739
-0.04511959899383584,0.056581248638613704
-0.04518389181626006,0.05656113824433592
-0.04524849999441446,0.05654125494564875
-0.04531409067854719,0.05652166762732987
-0.04537942741001938,0.0565022353302232
-0.04544511096448914,0.05648303907344649
-0.04551116308511454,0.0564640803415734
-0.04557708427502633,0.0564452597787196
-0.04564400456772089,0.05642690325237044
-0.04571134342305729,0.05640884048949111
-0.04577893360153534,0.05639084492229204
-0.045846906318951074,0.0563731033841178
-0.04591526285284722,0.056355625653402824
-0.04598414486140742,0.05633837203170479
-0.04605331028088899,0.056321410401345355
-0.046122903804530484,0.05630471248991798
-0.04619292495769919,0.05628828282231622
-0.04626339341525723,0.056272120521056096
-0.0463343074916128,0.05625623015506082
-0.046405681093001215,0.05624061314548648
-0.04647751215353977,0.05622527485377883
-0.04654981557153351,0.05621021721887173
-0.0466226057807056,0.056195442485476074
-0.04669588206566183,0.056180956239645065
-0.046769651561741406,0.05616676203680398
-0.0468439288069781,0.05615286290063564
-0.04691872118148757,0.05613926326794373
-0.046994035610015084,0.05612596700534418
-0.04706987896112646,0.05611297805475239
-0.04714626697240706,0.05610029895554472
-0.04722320750853846,0.05608793351619606
-0.047300700209483675,0.05607588669326717
-0.0473787673447845,0.056064158529779765
-0.047457394916470046,0.056052757509889736
-0.04753660647722622,0.056041690966408333
-0.047616365467971676,0.05603097406780423
-0.047696725909312405,0.056020598506955184
-0.047777687894835476,0.05601056905923798
-0.047859265054567106,0.056000888110882587
-0.04794147238583147,0.05599156154409521
-0.048024343773556966,0.05598258253764039
-0.04810788888656616,0.05597395086069802
-0.048192129721315306,0.0559656676929634
-0.04827708327580741,0.05595773751260899
-0.048362739750331396,0.05595017018522005
-0.048458041218372244,0.05594297348864889
-0.048559154586650805,0.055936150732898406
-0.04866107485527927,0.05592970426688336
-0.048763810160309395,0.05592363992541016
-0.04886736534363283,0.055917980154268215
-0.048972035752480776,0.05591288328500639
-0.04907993334766703,0.055906230669683886
-0.04919377671920461,0.05589582120100556
-0.0493091304031306,0.055885382971652534
-0.04942568052645757,0.05587528295884195
-0.04954337455311699,0.0558654170984589
-0.049662216643675726,0.05585577537529464
-0.049782200922217024,0.05584638017745117
-0.049903340966250216,0.0558372236357155
-0.050025658489041946,0.055828318038932276
-0.050149202840593925,0.05581966959633387
-0.05027397149039634,0.0558112686005651
-0.050399991211155064,0.055803128933752576
-0.05052728772931441,0.05579524552064732
-0.05065588622630423,0.05578763918043674
-0.05078584795829597,0.055780336300602994
-0.05091716730234811,0.05577331655199163
-0.05104988433168512,0.055766606977933925
-0.05118403554778019,0.05576022262098457
-0.05131967055075306,0.05575415999996357
-0.051456755449475616,0.055748379759649434
-0.051595318929690735,0.055742906066879594
-0.051735498441324135,0.05573776380053496
-0.051905935681823195,0.055732978873416876
-0.05207825279104092,0.05572854030796046
-0.05225246783932314,0.055724461739626995
-0.05242857311982133,0.05572077785041321
-0.052606707392831076,0.05571746020599259
-0.05278685725033345,0.05571450988535382
-0.05296912704560574,0.055711933175102375
-0.053153517670196666,0.0557097275447163
-0.0533400618861287,0.05570789233413483
-0.053528709416259444,0.05570651746432293
-0.05371963254973237,0.05570557717683874
-0.053912868265025275,0.055705030447671736
-0.054108521504636076,0.055704926508897995
-0.05430652899608283,0.05570525709584315
-0.05450691984270767,0.055706010222358146
-0.054709855473155156,0.05570722910504154
-0.05491551468005876,0.055709025596100935
-0.05512376491961374,0.05571131423579002
-0.05533474968477644,0.05571414267195231
-0.0555486114656694,0.0557176040429233
-0.05576517120403246,0.05572167529092375
-0.05598444265787068,0.05572617634409941
-0.05620660410926467,0.05573108265203609
-0.056431796213674036,0.05573650381831488
-0.05666006212961399,0.05574247902353193
-0.0568914163454097,0.05574902724465771
-0.057125965141920206,0.055756198298573235
-0.05736382251473846,0.055763979033584314
-0.05760498923808588,0.055772384423150384
-0.05784962849853212,0.055781431254075725
-0.058097829623444584,0.05579113317615259
-0.05834963938156823,0.05580150753931132
-0.05860518663312267,0.0558125755666105
-0.058864562150061105,0.05582435868336711
-0.059128607358713975,0.05583631793329673
-0.059395941606282344,0.055849610016470916
-0.05966743097272754,0.055863675366538204
-0.059942421494447055,0.05587902638899352
-0.06022252765656425,0.05589460205246981
-0.06050701170313887,0.055911011578980235
-0.060796127618387964,0.055928349509714606
-0.06109053005888032,0.055946266765318865
-0.06138911987132989,0.05596545005453623
-0.0616981473019291,0.0559855574712725
-0.062033408652171156,0.056006535752991964
-0.06237421456312886,0.05602842593601562
-0.06272084457857913,0.05605138516358562
-0.06307343980033288,0.05607543084780028
-0.06343220552750913,0.05610055586866027
-0.06379734506135508,0.05612675631736594
-0.06416901191880871,0.05615407344643107
-0.06454780626860658,0.05618270939154609
-0.0649328307648897,0.05621232425286113
-0.06532547466430742,0.0562433439148989
-0.06572553099547052,0.05627565102866856
-0.06613315634634141,0.05630928036053673
-0.06654865748722609,0.05634427977438504
-0.06697228449156807,0.05638069492272858
-0.06740429478871311,0.05641857071042114
-0.06785430169415291,0.0564585205294613
-0.06832842021416059,0.05649950271194602
-0.06881227460020045,0.056542101865146695
-0.06930618730442459,0.05658637233377463
-0.069810590284121,0.056632380845942035
-0.07032586911048251,0.056680196744448026
-0.07085239634593461,0.05672986752371263
-0.07139053579883561,0.05678148892035119
-0.07194080795995181,0.056835101583345565
-0.07250374993968807,0.056890843930550626
-0.07307982384781776,0.056948778566201806
-0.0736693340295659,0.057008931756368675
-0.07427287940834564,0.05707142150363144
-0.07489113776654041,0.057136357199822393
-0.07552471494135168,0.057203847549959407
-0.07617423938238975,0.057274001733535515
-0.0768403723548254,0.057346931919917174
-0.0775237969292053,0.057422741502065965
-0.07822523230823179,0.05750152983313598
-0.07894561226691203,0.05758345344687634
-0.0796856535383197,0.05766865046370972
-0.08044625728116785,0.0577572793145282
-0.0812285258252771,0.05784951633934964
-0.08203143406844014,0.05794545544231778
-0.08286233654313103,0.0580455562691402
-0.0837141705728014,0.05814978172996277
-0.08459430339988439,0.05825837334721117
-0.08550187240332036,0.05837155680120038
-0.08646428649577031,0.05848945641275695
-0.08746821830814117,0.05861282483275675
-0.08855137137575232,0.058740910527566026
-0.08970861427951073,0.05887518470777589
-0.09090657732774754,0.05901567290339271
-0.09214714683218843,0.05916257300586395
-0.09343368880277865,0.05931639986175814
-0.09477310015887741,0.05947809869667321
-0.09615981028584852,0.05964700029767703
-0.09760169096540729,0.05982426601190598
-0.09910215101149898,0.06001023617241034
-0.1006627918822286,0.060205420066453616
-0.1008116517441497,0.06012275099575659
-0.10090713414949769,0.060028461762553206
-0.1010045237073558,0.05993200465900346
-0.10110171371367653,0.05983601237073677
-0.10119971240156435,0.05973868455678583
-0.10129799509413229,0.059640929595060815
-0.10139599759268174,0.05954115667915578
-0.10149615003696555,0.05944233404929344
-0.10159638438245994,0.059341624760921446
-0.10169582847248837,0.05924224601138763
-0.10179639070485898,0.05914112243893284
-0.10189786399239546,0.05903763605479022
-0.10199868084599838,0.05893598120041078
-0.10210376313791014,0.05882733241113209
-0.1022068909646265,0.05872170811910085
-0.1023106742199955,0.058615071549154255
-0.10241454110500207,0.0585079169313945
-0.1025199737832757,0.05839904513398993
-0.10262558401249859,0.058289669065813995
-0.1027319966235407,0.05817902448723531
-0.10283893341723876,0.05806741298577076
-0.10294458814289748,0.05795698920008142
-0.10305290580563199,0.05784346947079828
-0.10316171697663647,0.05772913033500781
-0.10327093413795174,0.05761430546243589
-0.10338081050241267,0.0574983364805222
-0.10349136681208725,0.0573812335843676
-0.10360250707211431,0.05726313323689127
-0.10371425300484204,0.05714395823218062
-0.1038266046012996,0.057026742386704625
-0.10393937909143386,0.05690450105583469
-0.10405259420975267,0.05678254855048245
-0.10416720552983037,0.05665887864129906
-0.10428223278002441,0.05653499089226059
-0.10439742761219302,0.0564102551219402
-0.10451427308981615,0.056284384627148444
-0.10463115897562396,0.05615764284683595
-0.104747492232737,0.05603071323362821
-0.1048659816017507,0.05590136588937887
-0.10498474067033926,0.05577154717920245
-0.1051053894429053,0.0556396064636695
-0.10522572222125826,0.05550735365621437
-0.10534671145498907,0.055374086632161305
-0.10546839441644142,0.05523974190578055
-0.10559090245421153,0.05510414367515451
-0.10571297211840054,0.05496789208743021
-0.10583701462406786,0.054830167662676836
-0.10596166370457583,0.05469138404574737
-0.10608703278973193,0.05455152755739382
-0.10621317464272965,0.05441039176424685
-0.1063399638140534,0.054268198353737813
-0.10646747946320363,0.05412491054162916
-0.106595756001858,0.053980531371584865
-0.10672494199969935,0.05383485388360363
-0.1068549361321584,0.05368793041564508
-0.10698574386795,0.053539763665075665
-0.10711722448119372,0.05339057357152663
-0.10724958896572644,0.05324002318388306
-0.10738294008923883,0.05308796676535592
-0.10751714262832357,0.05293456742388538
-0.107651918150474,0.05278025021513913
-0.10778764828018744,0.05262453489481087
-0.1079241393972567,0.0524676577217715
-0.1080613909610751,0.05230961861998204
-0.10819861699796457,0.05215131865605591
-0.10833791941718329,0.05199009493816971
-0.10847809272382745,0.05182741093113918
-0.10861877716811952,0.05166402220397059
-0.10876037220570313,0.051499291571984955
-0.10890287346141003,0.05133312262758191
-0.10904642355990109,0.05116520094986406
-0.10919162678175587,0.050992684876774025
-0.10933567220019895,0.05082687802762304
-0.10948188853614861,0.05065534147646022
-0.10962952893674965,0.0504814889885176
-0.10977733780800229,0.05030689708895544
-0.10992610320093599,0.0501307636131373
-0.11007695678472623,0.049953214187124825
-0.11022695116265498,0.04977442056220749
-0.11037934031004744,0.04959412412656466
-0.11053230979663355,0.049412416873289546
-0.11068642128973089,0.04922890318363337
-0.11084054780703644,0.04904467781129154
-0.11099613075040694,0.048858655947178
-0.11115474474603965,0.04866946918891675
-0.11131300429897395,0.04847979079826626
-0.11147207391880033,0.04828876630898818
-0.11163228767040452,0.04809598985949257
-0.11179259481157618,0.04790223211864678
-0.11195502731813899,0.04770617949609568
-0.11211850550418034,0.04750851735248285
-0.11228405981444249,0.047308514352991486
-0.11244983181040275,0.04710742597933657
-0.11261668962665551,0.04690470395659866
-0.11278475294057011,0.04670019540895365
-0.11295392220595413,0.046494016157832635
-0.11312432354131513,0.046286007293533785
-0.1132959068610941,0.0460762282302383
-0.1134687345306591,0.04586460047399731
-0.1136427618858797,0.04565117669416537
-0.11381792942395497,0.04543600543003842
-0.11399442377324065,0.04521893174219367
-0.11417221329460338,0.04499994748257589
-0.11435123010424163,0.04477914531499963
-0.11453147450558276,0.044556511224497025
-0.11471309142617529,0.04433181853896382
-0.11489597130693839,0.044105216990889345
-0.11508025952983576,0.043876550863081044
-0.11526582687811625,0.04364597537786809
-0.1154519130456056,0.04341374548704835
-0.11564025773871585,0.04317897060134188
-0.11583011366615904,0.04294197223922997
-0.11602193900510242,0.04270310616699694
-0.11621450604497585,0.042462129178968966
-0.11640791687089902,0.04221850320206312
-0.11660345234476711,0.04197310781591133
-0.11680038803985555,0.04172565099366868
-0.11699868019461679,0.04147613128037601
-0.11719846992969836,0.04122440737254126
-0.11739973483420374,0.04097049462899327
-0.11760257631645094,0.04071425487310036
-0.11780701960662439,0.040455649677675565
-0.11801308590471149,0.040194645702900926
-0.1182207314329708,0.039931312087504216
-0.11843010810792305,0.03966544454781217
-0.11864106155074937,0.03939723707775366
-0.11885368243752435,0.039126575416874906
-0.11906798779025267,0.03885343545197697
-0.1192840847134522,0.038577672854531335
-0.11950182753472549,0.03829946557938146
-0.11972141270642445,0.03801855515721344
-0.11994278256648637,0.03773500911794846
-0.12016596238426393,0.03744879265248895
-0.12039097427116204,0.037159877038029844
-0.12061793995911439,0.036868113782659494
-0.12084693996174715,0.03657344605604422
-0.12107770419233232,0.036276103020905406
-0.1213108551530016,0.03597540477969052
-0.1215475121890307,0.03567136852954379
-0.12178404993658297,0.035365437551081964
-0.12202269632305802,0.035056526982394816
-0.12226223545655616,0.03474475808637346
-0.12250517298204562,0.03442970911020937
-0.12274999932661618,0.03411176011278176
-0.12299704567132408,0.03379056038316201
-0.12324590290378361,0.03346716631951321
-0.12349715281819905,0.03314002626537869
-0.12375085254293976,0.03280923611101436
-0.12400666742278983,0.03247538830954084
-0.12426497974885013,0.032137803057662215
-0.12452571803236828,0.03179637271268955
-0.12478893452531659,0.03145129047397766
-0.12505430709456952,0.031103255226858716
-0.12532207625560138,0.030751723977027544
-0.12559318082477894,0.030396642209057544
-0.12593824184807842,0.03003779570161728
-0.12628655853898804,0.029675293382918185
-0.1266383130734096,0.029308937788049067
-0.1269933990820912,0.028938839556763064
-0.12735201900387239,0.028564784281527474
-0.12771423401852136,0.028186700904680378
-0.1280800424243723,0.0278045741489184
-0.12844935482846506,0.027418504878663173
-0.12882255470098994,0.02702808567591692
-0.1291993554637079,0.026633612730887622
-0.1295799782265099,0.026234850743721127
-0.12996445954093444,0.025831756595445423
-0.1303530203655608,0.02542409338083391
-0.13074647847026366,0.025011152635974074
-0.1311419410226998,0.02459553785073986
-0.13154276586669225,0.024174146756772943
-0.13194779326077619,0.023748049739159786
-0.13235708767176838,0.02331717489170136
-0.13277091777770858,0.022881234913480084
-0.1331891545473325,0.022440360283515405
-0.13361186811325357,0.02199447328092541
-0.13403934513991259,0.021543266323578267
-0.13447142715711008,0.02108689991841629
-0.13490842513838625,0.02062504091066287
-0.13535020353668312,0.0201578284315011
-0.1357970541147263,0.019684947268512817
-0.1362490936399365,0.0192062738736672
-0.1367061709795721,0.01872196470404975
-0.1371686051970589,0.0182316768002828
-0.13763650140941253,0.017735301215532004
-0.13818057679933252,0.01723271368659666
-0.13876754215581974,0.016723760696280565
-0.1393618536210742,0.016208281796966043
-0.13996356027137655,0.015686147065742194
-0.14057299740171622,0.015157126722781264
-0.1411888561100426,0.01462219620357272
-0.14181432245222977,0.014078252415638254
-0.142445471999923,0.013529660984350433
-0.14308434613969342,0.012974094969979083
-0.1437312762399547,0.012411303753404669
-0.14438715920294043,0.011840513893710776
-0.14505149873915818,0.011262154836061473
-0.14572445270250425,0.010676090683226969
-0.14640618616487552,0.010082173479022315
-0.14709724612788203,0.009479919762418734
-0.14779776948358306,0.008869212129190736
-0.14850713717538933,0.008250582983598244
-0.14922676507172833,0.007622783868943171
-0.14995611263365474,0.006986276905838854
-0.15069537963009266,0.006340884159127902
-0.15144559265675975,0.005685706325482557
-0.15225716951309384,0.005021260887401483
-0.15315245014018875,0.004347362026000679
-0.15406137469688272,0.003663033392571807
-0.15498322756740554,0.00296881009115784
-0.1559188369731833,0.0022640650376628585
-0.1568685248961605,0.0015485524851792166
-0.15783260300901616,0.0008220342891186209
-0.15881141557322995,8.424773770126098e-05
-0.1598052923878908,-0.0006650598200522791
-0.16081402782572435,-0.0014257362685555991
-0.16183917039167678,-0.002198953859057274
-0.16288054330282783,-0.0029845853212813484
-0.16393854621450968,-0.0037829361204702178
-0.16501419936631773,-0.004594785586810141
-0.16610668622323357,-0.005419522035280192
-0.16721776033476823,-0.006258473252063579
-0.16834726613130835,-0.007111525798529204
-0.16949573302304202,-0.007979084467368471
-0.1706644729833335,-0.008862161666236327
-0.17185367951710637,-0.009760972023213311
-0.17306358544186784,-0.010676020027149631
-0.1744039025914059,-0.011655272023038362
-0.17581965764726595,-0.012736321138015889
-0.17727194062251642,-0.013846717426676489
-0.17876480134323428,-0.014987763971209113
-0.18029220657859865,-0.016155849150576395
-0.18185931992613402,-0.017354238808432516
-0.1834717417048769,-0.018587055644659126
-0.1851284988011859,-0.01985399777427177
-0.18684616813796787,-0.021165208381807264
-0.18859196808803405,-0.022501171627024443
-0.19041035793480718,-0.023888904771363958
-0.19227229775074542,-0.025311486153223595
-0.19419768353191258,-0.026779107503078048
-0.19638707722963653,-0.02830817536306904
-0.19883401568325168,-0.029873701887451067
-0.201065819171774,-0.031289715935287704
-0.20149265497695434,-0.03147139144276013
-0.20192469606583793,-0.03165496921392949
-0.20236277000178093,-0.03184111308535262
-0.2027996432869621,-0.03202673356551949
-0.20323575735255725,-0.03221202514785972
-0.2036742300405143,-0.03239833110355449
-0.20411597590693376,-0.03258602861528353
-0.20455934599346262,-0.03277441286498238
-0.20500552659177615,-0.03296399164053429
-0.2054539508053812,-0.03315452485265721
-0.2059041858476377,-0.033345829815569786
-0.20635698323086474,-0.03353822468340169
-0.20681993480302605,-0.0337349373873143
-0.20726149517081696,-0.03392253923563599
-0.20772025109575665,-0.03411745295943758
-0.20818182774966873,-0.03431357497548813
-0.20864341634006878,-0.03450970241576779
-0.20910689619387743,-0.03470662987557608
-0.20957347124156578,-0.034904879161332315
-0.2100423483071033,-0.03510410679184597
-0.21051273967410086,-0.03530397209911044
-0.21098670361054697,-0.03550535879982793
-0.21146212096270367,-0.03570734649032461
-0.21193921988570705,-0.035910058684334285
-0.21242811507690582,-0.0361178223630579
-0.21290864742157625,-0.03632199623587308
-0.21339315433581962,-0.03652786239931305
-0.21388032738507548,-0.03673486292232622
-0.21436901945325326,-0.036942502134685404
-0.2148606626615619,-0.03715140025146697
-0.21535463893942797,-0.03736129217466332
-0.21584755318318935,-0.03757072907623756
-0.2163364929359406,-0.03777845396352673
-0.21684425435559687,-0.03799422249223271
-0.21734628906506515,-0.03820753457240061
-0.21785184356441156,-0.038422342329845614
-0.21836097316908995,-0.03863866917853809
-0.21884639911055245,-0.03884491106628176
-0.2190034155729765,-0.03891163968993469
-0.21900216789230242,-0.038911095320739185
-0.21900372558878764,-0.03891176360084055
-0.21900414322802877,-0.03891194471681019
-0.21900413047320708,-0.03891193693781807
-0.2190041578115788,-0.03891194929924925
-0.21900419352306755,-0.03891196663476528
-0.21900417828356647,-0.038911957935334536
-0.2190041575118675,-0.038911946592655414
-0.21900412975142405,-0.03891193209977599
-0.2190041446873663,-0.03891194038081058
-0.2190042198350787,-0.03891198050039161
-0.21900421618620577,-0.03891197877699757
-0.2190042018002496,-0.03891197135521991
-0.21900419098436863,-0.03891196572661503
-0.21900417900321548,-0.03891195956845627
-0.21900416974789305,-0.038911954976867155
-0.21900416403107204,-0.038911951982704605
-0.21900416452678637,-0.03891195216999345
-0.21900417189644913,-0.03891195592817027
-0.21900418249003115,-0.03891196138882021
-0.21900418867457574,-0.03891196462924718
-0.21900419571637575,-0.038911968426292784
-0.21900419325857015,-0.03891196749442906
-0.2190041761870133,-0.03891195951291514
-0.21900416494158617,-0.03891195436342009
-0.21900415770634984,-0.03891195106774028
-0.21900415456512212,-0.03891194963280695
-0.21900423359767532,-0.03891198814584189
-0.21900423334,-0.03891198794112682
-0.21900423479095335,-0.03891198861504128
-0.21900423408351055,-0.038911988217098556
-0.2190042332916745,-0.03891198777948081
-0.2190042323562678,-0.038911987266255554
-0.21900423112767112,-0.03891198658863363
-0.21900422975583825,-0.038911985840031076
-0.21900422625335403,-0.0389119839884807
-0.21900422210244752,-0.03891198179827267
-0.2190042174654554,-0.03891197935696616
-0.21900421228339131,-0.03891197661991498
-0.21900421038017723,-0.038911975623789494
-0.21900420891756803,-0.03891197486563321
-0.21900420794323258,-0.03891197436784608
-0.2190042078455173,-0.03891197432356191
-0.21900420731970557,-0.03891197406042007
-0.21900420647525806,-0.03891197363625573
-0.21900420557346958,-0.03891197318507893
-0.21900420473761475,-0.03891197277200586
-0.21900420404742524,-0.03891197243723406
-0.21900420352548786,-0.0389119721929327
-0.21900420331265166,-0.03891197211409629
-0.219004203272659,-0.03891197212585896
-0.21900420339263463,-0.03891197222195304
-0.219004203666173,-0.03891197239813784
-0.219004204056679,-0.03891197263562878
-0.21900420456210712,-0.038911972932798564
-0.21900420534849785,-0.03891197337826255
-0.21900420639606744,-0.038911973957801334
-0.21900420774682228,-0.038911974696998905
-0.21900420927083164,-0.0389119755239397
-0.21900421095097353,-0.03891197642863612
-0.21900421226180158,-0.038911977164062854
-0.21900421411483614,-0.03891197816209127
-0.21900421742113338,-0.038911979838228986
-0.21900422051197913,-0.038911981433235786
-0.21900422295542196,-0.03891198269306173
-0.21900422570357228,-0.03891198409636961
-0.21900422864112368,-0.0389119855848354
-0.21900422604494932,-0.03891198429235363
-0.21900422357489227,-0.03891198309015269
-0.21900422885454973,-0.03891198577232789
-0.2190041755008487,-0.0389119593317909
-0.21900420154310188,-0.03891197207889677
-0.21900417575260753,-0.03891195947744668
-0.21900422817353704,-0.038911985557686574
-0.21900422625981505,-0.038911984740499984
-0.21900422641589148,-0.03891198490465635
-0.21900422167491954,-0.03891198273995951
-0.21900422141383602,-0.03891198270776716
-0.21900422671513756,-0.03891198526377943
-0.2190042331046267,-0.03891198828498587
-0.21900421349603838,-0.03891197929754786
-0.21900420846509924,-0.038911976348130504
-0.21900420299086212,-0.038911973348528354
-0.219004200061601,-0.03891197170662974
-0.21900420523635164,-0.03891197414021914
-0.21900420399013953,-0.03891197346671958
-0.2190042025746355,-0.03891197274573881
-0.21900420227298834,-0.038911972614210075
-0.21900420155770092,-0.03891197239817189
-0.2190042023714001,-0.038911972980961926
-0.21900420557033454,-0.038911974794942586
-0.21900421089048175,-0.03891197774010608
-0.2190042210127052,-0.03891198312618186
-0.21900419226945103,-0.038911969975194166
-0.21900423976034597,-0.0389119914660493
-0.21900423855029516,-0.03891199088143567
-0.2190042388594212,-0.038911991025525144
-0.21900423942137173,-0.038911991265717066
-0.21900424081698852,-0.03891199188821867
-0.21900423985322645,-0.03891199144382277
-0.21900423613602651,-0.038911989744372814
-0.21900423449905249,-0.038911989002307676
-0.21900423162921848,-0.03891198762103956
-0.21900423278375356,-0.03891198813305612
-0.21900423496705113,-0.038911989207194936
-0.21900423512533918,-0.0389119892657303
-0.2190042358087597,-0.03891198957171835
-0.21900423671305533,-0.038911989987061864
-0.21900423787387327,-0.038911990513988595
-0.2190042389759056,-0.03891199101544403
-0.21900423982971431,-0.03891199140514648
-0.21900424050033263,-0.03891199171263753
-0.2190042410044318,-0.0389119919440208
-0.2190042413858844,-0.038911992119359355
-0.21900424170113333,-0.03891199226479692
-0.21900424197944876,-0.03891199239448791
-0.21900424230358304,-0.03891199254752673
-0.2190042424765275,-0.0389119926278504
-0.21900424267137308,-0.03891199272047515
-0.2190042424441476,-0.03891199262011931
-0.21900424260759432,-0.03891199270380786
-0.21900424343556438,-0.03891199310003221
-0.21900424393870885,-0.038911993345290184
-0.21900420018584285,-0.03891197322713337
-0.2190042027189296,-0.03891197455242647
-0.21900420533708956,-0.038911975797276434
-0.2190042077534581,-0.03891197692995482
-0.21900420979752008,-0.038911977886418946
-0.2190042084635242,-0.038911977305672314
-0.2190042067944,-0.038911976576346076
-0.21900420507745386,-0.03891197583061574
-0.21900420295072476,-0.03891197490743101
-0.2190041989749025,-0.038911973173227074
-0.21900424347126934,-0.0389119931593485
-0.21900423780739567,-0.038911990321431444
-0.21900423516112677,-0.03891198895436924
-0.21900423393551274,-0.038911988323943714
-0.21900423404384076,-0.03891198836757173
-0.21900423486539,-0.0389119887726181
-0.21900423657258306,-0.03891198961969558
-0.21900423717243256,-0.038911989934632636
-0.21900423512325926,-0.038911988940013374
-0.2190042370912092,-0.038911989908435016
-0.21900423653886478,-0.03891198964871518
-0.2190042371443903,-0.0389119899561858
-0.21900423554027895,-0.03891198924388849
-0.21900423868331245,-0.03891199082428584
-0.21900418707635427,-0.03891196632192275
-0.2190041868951349,-0.03891196627616031
-0.21900418880714148,-0.0389119672819442
-0.21900419070496072,-0.03891196821316987
-0.21900419444757344,-0.038911970012913924
-0.21900419799898266,-0.038911971715439704
-0.21900420065444218,-0.03891197299621211
-0.21900424088235712,-0.03891199189540721
-0.21900423995876964,-0.03891199146833972
-0.21900423598014793,-0.03891198962027965
-0.21900423515694786,-0.038911989251974935
-0.21900423427077767,-0.03891198882507011
-0.2190042345975037,-0.03891198894968259
-0.2190042364129684,-0.038911989786589225
-0.21900423777749087,-0.03891199040820069
-0.21900423830416324,-0.03891199064562205
-0.21900423915301226,-0.03891199103040598
-0.21900423971118577,-0.038911991283235095
-0.21900423973235153,-0.03891199128902921
-0.21900418584120984,-0.03891196546037125
-0.21900420664560918,-0.03891197540202592
-0.2190042058464882,-0.03891197500024726
-0.21900420206930762,-0.0389119731593832
-0.21900419925737666,-0.03891197180072887
-0.21900419050057796,-0.03891196755349676
-0.21900418180284706,-0.038911963354532814
-0.21900423936212546,-0.03891199108039558
-0.2190042386039218,-0.038911990714968446
-0.2190042377922157,-0.03891199032334151
-0.21900423808684985,-0.03891199046929477
-0.21900423860383825,-0.03891199072325978
-0.21900423884478692,-0.03891199084304083
-0.21900423938837757,-0.03891199111058088
-0.21900424026511786,-0.03891199153691755
-0.21900424078923272,-0.038911991795776264
-0.21900424089645656,-0.03891199185700568
-0.21900424079331007,-0.03891199181766225
-0.21900423850738493,-0.03891199076817516
-0.21900423777809822,-0.03891199040298859
-0.21900423564870405,-0.038911989428693096
-0.2190042398919159,-0.03891199144365672
-0.21900424029705726,-0.038911991649274995
-0.21900424004695496,-0.03891199155373864
-0.21900424027856977,-0.03891199167625223
-0.21900423974177338,-0.03891199143644341
-0.21900424048990705,-0.03891199179183122
-0.21900423746771705,-0.03891199040415446
-0.21900423248067327,-0.03891198805462462
-0.21900422858179178,-0.03891198621342778
-0.21900422866212152,-0.038911986254116605
-0.21900422878518988,-0.03891198631501923
-0.21900422865686467,-0.03891198625701124
-0.21900422846204545,-0.0389119862339562
-0.21900422848204082,-0.03891198618283993
-0.21900422843561418,-0.03891198616440031
-0.21900422835546873,-0.038911986129801644
-0.21900422835903433,-0.03891198613503411
-0.21900422840929035,-0.0389119861619015
-0.21900422857779522,-0.038911986245744976
-0.21900422861065885,-0.038911986261857434
-0.21900422898399355,-0.03891198643928196
-0.2190042291727072,-0.038911986530374684
-0.219004229668515,-0.0389119867663751
-0.2190042301987352,-0.038911987018865175
-0.21900423033616212,-0.03891198708469099
-0.2190042308452538,-0.03891198732215935
-0.21900423069945493,-0.038911987255636916
-0.21900422928837684,-0.03891198659996233
-0.2190042277612865,-0.03891198588610192
-0.21900422626754223,-0.038911985189809914
-0.21900422509498388,-0.03891198464213323
-0.21900422404336536,-0.03891198415071325
-0.21900422294320776,-0.03891198363670979
-0.21900422188727253,-0.038911983141672685
-0.2190042210304888,-0.038911982737624626
-0.2190042211300378,-0.038911982778335484
-0.21900422147420884,-0.03891198293374901
-0.2190042217441095,-0.038911983053544937
-0.21900422185319868,-0.038911983097343464
-0.2190042218016782,-0.038911983069049264
-0.2190042216509265,-0.03891198299216445
-0.2190042212971425,-0.03891198282327771
-0.21900422067014577,-0.03891198252799477
-0.2190042199458879,-0.03891198218785243
-0.21900421916873813,-0.03891198182402599
-0.2190042182526023,-0.03891198139530611
-0.219004217243986,-0.03891198092422835
-0.2190042161765108,-0.03891198042674196
-0.2190042149873411,-0.03891197987276989
-0.21900421270770512,-0.03891197881429354
-0.219004210332601,-0.03891197769403497
-0.21900420781985216,-0.038911976517538756
-0.21900420551003488,-0.038911975438702485
-0.21900420347802033,-0.03891197448690478
-0.21900420145422758,-0.03891197354048323
-0.2190041997460924,-0.03891197274503901
-0.21900419849623853,-0.03891197217403423
-0.21900419734215001,-0.03891197164770797
-0.2190041961538233,-0.03891197110615789
-0.21900419493612922,-0.038911970552489655
-0.21900419378167132,-0.03891197002992659
-0.21900419259639028,-0.038911969493060444
-0.21900419149359832,-0.038911968991126915
-0.21900419036679628,-0.03891196848119206
-0.21900418921067707,-0.03891196795912239
-0.21900418809354594,-0.03891196745589343
-0.2190041869000485,-0.03891196692123342
-0.2190041858501975,-0.038911966445944225
-0.21900418476310365,-0.03891196595753225
-0.21900418360304463,-0.038911965439308326
-0.21900418256268975,-0.03891196497164871
-0.21900418145875764,-0.03891196447863064
-0.21900418036223737,-0.03891196398886212
-0.21900417926758167,-0.038911963500740866
-0.2190041781838682,-0.03891196301849475
-0.219004240001633,-0.038911991570167316
-0.21900423982223424,-0.03891199149026876
-0.21900423966698226,-0.038911991420644755
-0.21900423948677417,-0.038911991340819053
-0.21900423932678378,-0.03891199126894243
-0.21900423915843173,-0.038911991193930885
-0.2190042389923158,-0.03891199111970271
-0.21900423882354483,-0.038911991044107336
-0.21900423866104646,-0.03891199097139787
-0.21900423850327214,-0.038911990900795036
-0.2190042383544957,-0.0389119908343019
-0.21900423821412981,-0.03891199077173655
-0.2190042380774189,-0.03891199071109367
-0.21900423795070004,-0.038911990654991936
-0.21900423784863599,-0.03891199060974048
-0.21900423775022326,-0.038911990566389505
-0.21900423766249869,-0.038911990527938735
-0.219004237587483,-0.03891199049537475
-0.2190042375248982,-0.03891199046842712
-0.2190042374719464,-0.03891199044606703
-0.21900423744348207,-0.038911990434592564
-0.2190042373623845,-0.03891199040255292
-0.2190042374104619,-0.03891199042258293
-0.21900423742240097,-0.03891199042912964
-0.2190042374341147,-0.03891199043540055
-0.2190042374102633,-0.038911990425642626
-0.21900423739795358,-0.03891199042124608
-0.2190042374084981,-0.03891199042720701
-0.21900423748607323,-0.03891199046514141
-0.21900423752615997,-0.03891199048583496
-0.219004237603362,-0.03891199052364581
-0.21900423769260371,-0.03891199056666894
-0.21900423779928624,-0.03891199061764983
-0.2190042379234455,-0.0389119906765213
-0.21900423808165995,-0.038911990751133045
-0.21900423827191753,-0.038911990840720015
-0.2190042384842391,-0.03891199093983557
-0.21900423862211107,-0.038911991003855353
-0.21900423869211494,-0.03891199103641937
-0.21900423874892705,-0.03891199106326555
-0.21900423880536976,-0.038911991089740236
-0.21900423891760323,-0.038911991141554206
-0.2190042390551905,-0.03891199120464002
-0.21900423918819978,-0.03891199126565215
-0.21900423929892057,-0.03891199131679465
-0.2190042393711692,-0.0389119913506802
-0.219004239449726,-0.03891199138743819
-0.21900423953998086,-0.03891199142940644
-0.2190042396368741,-0.03891199147447664
-0.21900423974880048,-0.03891199152648834
-0.2190042398681287,-0.03891199158176253
-0.21900423998657279,-0.03891199163660207
-0.21900424010053765,-0.038911991689554795
-0.21900424021023637,-0.03891199174057237
-0.21900424031113996,-0.038911991787594725
-0.2190042404030557,-0.038911991830537764
-0.21900424054379727,-0.03891199189543723
-0.2190042407374453,-0.038911991983834895
-0.21900424087138004,-0.03891199204533836
-0.21900424099451518,-0.038911992102186356
-0.21900424109317815,-0.038911992147967825
-0.21900424117292372,-0.03891199218548658
-0.21900424123916995,-0.03891199221697635
-0.21900424130176024,-0.038911992246913926
-0.21900424136063426,-0.03891199227533203
-0.21900424141550293,-0.038911992301767076
-0.21900424147600075,-0.03891199233069085
-0.21900424154743128,-0.03891199236451328
-0.2190042416341681,-0.03891199240519051
-0.21900424173529176,-0.038911992452032175
-0.21900424184430548,-0.03891199250212569
-0.2190042418262598,-0.0389119924967707
-0.2190042418281428,-0.038911992500000644
-0.219004241856704,-0.03891199251500473
-0.2190042419152016,-0.03891199254328562
-0.21900424200616708,-0.03891199258570182
-0.2190042421312588,-0.038911992643016355
-0.21900424228023008,-0.038911992710316236
-0.21900424243586677,-0.03891199278018116
-0.2190042426055693,-0.038911992856077895
-0.21900424278000977,-0.03891199293390576
-0.21900424294709217,-0.038911993008440164
-0.21900424311253597,-0.03891199308219473
-0.21900424325927015,-0.03891199314755703
-0.21900424340333854,-0.03891199321174076
-0.21900424353349088,-0.03891199326981974
-0.21900424360584628,-0.03891199330255679
-0.21900424366877735,-0.03891199333109632
-0.2190042437468688,-0.038911993366386385
-0.21900424381527941,-0.03891199339724303
-0.21900424388015502,-0.03891199342667171
-0.21900424394528825,-0.03891199345602879
-0.21900424400689875,-0.03891199348400125
-0.2190042440653092,-0.0389119935103513
-0.21900424412465358,-0.03891199353717348
-0.21900424417605055,-0.038911993560465534
-0.2190042442317147,-0.03891199358567353
-0.21900424428593854,-0.038911993610154086
-0.21900424433596624,-0.038911993632813016
-0.21900424435148566,-0.038911993640619334
-0.21900424434783375,-0.03891199364033053
-0.21900424434891905,-0.03891199364203402
-0.219004244346781,-0.03891199364233826
-0.21900424434727242,-0.03891199364375113
-0.2190042443516883,-0.038911993646763496
-0.2190042443553094,-0.038911993649692354
-0.21900424435893973,-0.03891199365221095
-0.21900424436475283,-0.03891199365574384
-0.2190042443695991,-0.03891199365878377
-0.2190042443764636,-0.03891199366276555
-0.2190042443866389,-0.03891199366804192
-0.21900424440221436,-0.038911993675789194
-0.21900424440974461,-0.03891199367994118
-0.21900424440993285,-0.03891199368106748
-0.21900424441037983,-0.03891199368239691
-0.21900424441086044,-0.03891199368362537
-0.2190042444121949,-0.03891199368530741
-0.2190042445199547,-0.038911993731428694
-0.21900424461850365,-0.03891199377365718
-0.21900424470815535,-0.03891199381212695
-0.21900424480403066,-0.0389119938531757
-0.21900424490332848,-0.03891199389559637
-0.2190042449605719,-0.038911993920389604
-0.2190042449964886,-0.03891199393616596
-0.21900424503974705,-0.03891199395502779
-0.21900424507399327,-0.038911993970079294
-0.21900424500028823,-0.03891199394017015
-0.2190042448464474,-0.03891199387682181
-0.2190042448176486,-0.03891199386566658
-0.21900424470319346,-0.03891199381861269
-0.21900424476980188,-0.03891199384708494
-0.2190042449908702,-0.03891199393967433
-0.21900424509057315,-0.038911993981785784
-0.21900424499630125,-0.038911993943361076
-0.2190042450184094,-0.038911993953122406
-0.2190042449767202,-0.03891199393660291
-0.21900424494285506,-0.03891199392340548
-0.21900424492731677,-0.03891199391776691
-0.21900424492354334,-0.03891199391703241
-0.21900424491384976,-0.038911993913813156
-0.21900424483507985,-0.03891199388218227
-0.2190042447422886,-0.03891199384483875
-0.21900424471136162,-0.03891199383309811
-0.2190041772385011,-0.038911966085789965
-0.2190042440877087,-0.0389119935786704
-0.21900417977270722,-0.03891196720218463
-0.21900417748564097,-0.03891196631361267
-0.21900423838512573,-0.0389119912554345
-0.21900423606767885,-0.038911990314218
-0.21900423598144514,-0.038911990283878845
-0.2190042360206748,-0.038911990300212716
-0.21900423639611213,-0.03891199045151878
-0.21900423748363526,-0.03891199089538051
-0.2190042381669903,-0.03891199117485759
-0.2190042382642091,-0.0389119912166854
-0.21900423928412713,-0.038911991637285974
-0.2190042401554111,-0.03891199199707349
-0.21900424020454093,-0.03891199202111887
-0.21900418907026475,-0.038911971319933604
-0.21900418936982924,-0.03891197146876538
-0.2190041793530054,-0.038911967434103814
-0.2190042431737269,-0.038911993225883894
-0.2190041807787877,-0.03891196782679656
-0.21900418323992707,-0.03891196872881915
-0.21900418519156442,-0.03891196943381806
-0.2190041860787476,-0.038911969714781246
-0.21900418542720623,-0.03891196937820965
-0.21900418424393023,-0.03891196880438777
-0.21900418411025166,-0.038911968670582414
-0.21900417933546099,-0.03891196662411445
-0.2190041726838953,-0.038911963788389126
-0.2190042431418968,-0.03891199316257727
-0.21900424232108354,-0.03891199281797629
-0.21900424249794673,-0.0389119928869565
-0.2190042426313379,-0.03891199293951472
-0.21900424284674821,-0.03891199302585123
-0.21900424310784225,-0.03891199313181779
-0.21900424331352764,-0.03891199321615853
-0.21900424316461875,-0.03891199315038818
-0.21900424326221504,-0.03891199318970436
-0.21900424349460715,-0.03891199328634517
-0.21900424370466687,-0.03891199337359065
-0.2190042437952089,-0.03891199341061855
-0.21900424373900432,-0.0389119933852891
-0.21900424362392115,-0.038911993335272135
-0.21900424365447899,-0.038911993347051296
-0.21900424383621778,-0.0389119934237437
-0.21900424402329197,-0.0389119935030068
-0.21900424419292416,-0.038911993574687456
-0.21900416607751869,-0.03891196022531094
-0.2190041677059524,-0.038911960915893835
-0.21900416918525864,-0.0389119615519561
-0.2190041714300088,-0.03891196251713701
-0.21900417244221937,-0.038911962959888684
-0.21900416814154292,-0.03891196113908653
-0.21900424416731656,-0.03891199356538442
-0.2190041664268322,-0.03891196042465548
-0.21900416803453684,-0.0389119611089883
-0.2190041675510995,-0.03891196089385244
-0.219004167425873,-0.038911960832061734
-0.2190041672849545,-0.0389119607654379
-0.21900416763008937,-0.03891196090658244
-0.21900416853038293,-0.038911961281468004
-0.2190041693628094,-0.038911961630950745
-0.21900417021014018,-0.038911961986870094
-0.219004170909616,-0.03891196228141131
-0.21900417157923624,-0.03891196256281832
-0.21900417230940117,-0.03891196286972178
-0.21900417290844587,-0.03891196312209404
-0.21900417341671027,-0.03891196333649733
-0.21900417362834015,-0.03891196342294662
-0.21900417186698232,-0.03891196266703265
-0.21900416998334474,-0.03891196185703985
-0.21900416816078214,-0.038911961075456816
-0.21900416633564224,-0.038911960290468575
-0.21900416461564864,-0.03891195955283066
-0.2190041629180122,-0.03891195882362913
-0.21900424409527486,-0.03891199353013953
-0.21900424402874205,-0.03891199350156326
-0.21900424396402143,-0.038911993473783005
-0.21900424390400794,-0.03891199344805904
-0.2190042438034426,-0.03891199340496281
-0.2190042436950184,-0.03891199335847376
-0.21900424359850068,-0.03891199331713285
-0.21900424351966008,-0.038911993283444676
-0.2190042434127204,-0.03891199323759267
-0.2190042433198228,-0.03891199319785151
-0.21900424322200243,-0.03891199315594283
-0.2190042431359295,-0.0389119931191474
-0.21900424303379962,-0.038911993075447196
-0.21900424296591114,-0.038911993046492586
-0.21900424286651773,-0.03891199300400276
-0.21900424277196384,-0.038911992963562826
-0.2190042426956933,-0.03891199293104511
-0.21900424261016496,-0.038911992894544875
-0.21900424253544434,-0.03891199286270919
-0.21900424243311487,-0.03891199281898137
-0.21900424237157504,-0.038911992792908606
-0.21900424221716588,-0.03891199272672334
-0.21900424209038558,-0.03891199267251579
-0.2190042419638609,-0.03891199261837489
-0.21900424246716466,-0.03891199283682633
-0.2190042417286738,-0.03891199251763548
-0.21900424172695562,-0.03891199251660869
-0.21900424166912236,-0.038911992491794986
-0.21900424163381374,-0.03891199247650207
-0.21900424167023858,-0.03891199249178392
-0.21900424158558898,-0.03891199245539685
-0.2190042416143302,-0.03891199246748933
-0.21900424160523765,-0.03891199246341234
-0.21900424165188,-0.03891199248317139
-0.21900424163529378,-0.03891199247579509
-0.21900424165596677,-0.03891199248436324
-0.21900424162291535,-0.038911992470103754
-0.2190042415274774,-0.038911992429143054
-0.21900424137628657,-0.03891199236462995
-0.21900424078299943,-0.0389119921095755
-0.21900424031151777,-0.03891199190735432
-0.21900423998470087,-0.03891199176795564
-0.21900423929955373,-0.03891199147389696
-0.21900423875043928,-0.03891199123866391
-0.21900423816749262,-0.03891199098891722
-0.21900423857526727,-0.03891199116828927
-0.2190042240115384,-0.03891198492632002
-0.2190042372354386,-0.03891199059350816
-0.21900423586711082,-0.03891199000392076
-0.21900423763247037,-0.03891199078583239
-0.21900423518827491,-0.0389119897161527
-0.21900423416997392,-0.03891198927826924
-0.21900423338584726,-0.03891198894205463
-0.21900423284219386,-0.03891198871019004
-0.21900423206326491,-0.03891198837636318
-0.2190042313084186,-0.03891198805325161
-0.21900423101063404,-0.03891198792837638
-0.21900422981105283,-0.03891198741295502
-0.21900422918867982,-0.0389119871479394
-0.2190042282884009,-0.03891198676256919
-0.2190042275200812,-0.03891198643438569
-0.21900422672265638,-0.03891198609377341
-0.21900422601187106,-0.03891198579063124
-0.21900422524967247,-0.038911985465270624
-0.2190042246451899,-0.03891198520875884
-0.2190042241933854,-0.038911985018006724
-0.21900422303956943,-0.038911984524023516
-0.21900422236954828,-0.038911984239357794
-0.21900422177047962,-0.03891198398550909
-0.21900422074074624,-0.038911983545699615
-0.21900421997417632,-0.03891198321967878
-0.21900421919006505,-0.038911982886345606
-0.21900421849083127,-0.03891198258978415
-0.21900421761670386,-0.03891198221764172
-0.21900421677774273,-0.03891198186104368
-0.21900421596989397,-0.03891198151819219
-0.21900421566622177,-0.038911981392962244
-0.21900421429473563,-0.03891198080678285
-0.21900421334264086,-0.03891198040213497
-0.21900421266139272,-0.03891198011469616
-0.2190042115816275,-0.038911979655951466
-0.21900421033243841,-0.03891197912461518
-0.21900420918164468,-0.03891197863628069
-0.21900420797666967,-0.038911978124370056
-0.2190042067500112,-0.03891197760335109
-0.21900420591056147,-0.03891197724939265
-0.2190042043287188,-0.03891197657567671
-0.21900420318797467,-0.03891197609225187
-0.2190042021667942,-0.03891197566029403
-0.21900420081737582,-0.03891197508820952
-0.2190041993740652,-0.038911974475763035
-0.2190041979218211,-0.03891197385973335
-0.21900419648203548,-0.038911973249424706
-0.21900419522360126,-0.03891197271661468
-0.2190041938341661,-0.03891197212800894
-0.21900419224119008,-0.03891197145340577
-0.2190041907910507,-0.038911970838636296
-0.21900418921985154,-0.03891197017311905
-0.21900418752228698,-0.03891196945344021
-0.2190041858702059,-0.03891196875392434
-0.21900418437024383,-0.03891196811868553
-0.2190041826643571,-0.03891196739622959
-0.21900418053195114,-0.038911966492554254
-0.21900417858695517,-0.03891196566860919
-0.2190041766319378,-0.038911964840935204
-0.2190041745602366,-0.03891196396360939
-0.21900417250399504,-0.03891196309284603
-0.21900417056947463,-0.038911962274489245
-0.21900416856191954,-0.03891196142399614
-0.21900416623125998,-0.03891196043842719
-0.21900416418128762,-0.038911959571478874
-0.21900416202224568,-0.038911958657891474
-0.21900415977710078,-0.038911957707704836
-0.21900415781216864,-0.03891195687739317
-0.21900415601620435,-0.03891195611715447
-0.21900415430986173,-0.03891195539421784
-0.2190041525610371,-0.038911954654380354
-0.21900415082777128,-0.038911953920630515
-0.2190041490131284,-0.038911953152414115
-0.21900414703151427,-0.03891195231355058
-0.2190041452981976,-0.03891195158002361
-0.21900414330951004,-0.03891195073864339
-0.21900424131397642,-0.03891199235871156
-0.21900424118379477,-0.03891199230362944
-0.21900424104921767,-0.038911992246731884
-0.21900424091425907,-0.038911992189664575
-0.21900424077265668,-0.03891199212974769
-0.21900424062548393,-0.038911992067481964
-0.21900424047869368,-0.038911992005394365
-0.21900424035926616,-0.038911991954847694
-0.21900424023173778,-0.03891199190078331
-0.21900424012472222,-0.038911991855379434
-0.21900424001838814,-0.03891199181032269
-0.2190042399062687,-0.038911991762903365
-0.21900423979619563,-0.03891199171628646
-0.21900423969447125,-0.038911991673317395
-0.21900423956539292,-0.038911991618713816
-0.2190042394700694,-0.038911991578288584
-0.21900423934680546,-0.03891199152616434
-0.21900423923787496,-0.03891199148008715
-0.21900423908699243,-0.038911991416305594
-0.21900423898055252,-0.03891199137115217
-0.2190042388462126,-0.03891199131438236
-0.21900423872840166,-0.038911991264686335
-0.21900423858688697,-0.03891199120471221
-0.21900423842529312,-0.03891199113638182
-0.21900423829969962,-0.03891199108325981
-0.2190042381504469,-0.03891199102026473
-0.21900423800703292,-0.03891199095964494
-0.21900423786241674,-0.03891199089870248
-0.21900423754475282,-0.038911990764177534
-0.2190042372156494,-0.038911990624839674
-0.21900423687111428,-0.038911990479058155
-0.2190042365628373,-0.038911990348767155
-0.21900423616757372,-0.0389119901813961
-0.21900423589335113,-0.03891199006542515
-0.21900423564456475,-0.03891198996019805
-0.2190042353639137,-0.03891198984149681
-0.21900423508891567,-0.038911989725292764
-0.21900424589324477,-0.03891199430447898
-0.21900423545079462,-0.03891198988342658
-0.21900423413497516,-0.038911989322113226
-0.21900423377520595,-0.038911989170058905
-0.21900423346567155,-0.03891198903951364
-0.21900423304308803,-0.038911988860750556
-0.21900423265215527,-0.03891198869572142
-0.21900423221782864,-0.038911988512133115
-0.21900423176629155,-0.03891198832144814
-0.2190042312720216,-0.03891198811265508
-0.21900423077960438,-0.038911987904866496
-0.21900423016163142,-0.03891198764371669
-0.21900422961844476,-0.03891198741451227
-0.21900422882827034,-0.03891198708093506
-0.21900422795257912,-0.038911986711112144
-0.21900422706294562,-0.03891198633581949
-0.2190042260466001,-0.03891198590666913
-0.2190042249748995,-0.038911985454493134
-0.2190042237658325,-0.03891198494428562
-0.2190042235013878,-0.038911984833797125
-0.21900422329455352,-0.038911984746345156
-0.21900422337766834,-0.038911984782153304
-0.21900422365093034,-0.038911984898544624
-0.21900422385280607,-0.03891198498422175
-0.2190042239159025,-0.03891198501154714
-0.21900422396234343,-0.03891198503193511
-0.21900422390014104,-0.03891198500645006
-0.21900422389457883,-0.03891198500474383
-0.21900422390547977,-0.0389119850101138
-0.21900422400221495,-0.03891198505287505
-0.2190042242601529,-0.03891198516346015
-0.21900422385296944,-0.038911984991463915
-0.21900422339819325,-0.03891198479970833
-0.21900422320249432,-0.03891198471782024
-0.21900422298653963,-0.03891198462779964
-0.21900422278252396,-0.038911984542803785
-0.21900422247383922,-0.038911984413508315
-0.2190042224626875,-0.038911984410667386
-0.2190042221007588,-0.038911984258500495
-0.21900422170346254,-0.03891198409179228
-0.21900422159011212,-0.03891198404584568
-0.21900422117095994,-0.038911983869451494
-0.21900422115232362,-0.038911983864123645
-0.21900422064623137,-0.038911983650520614
-0.2190042202778721,-0.03891198349624724
-0.21900422016812612,-0.03891198345177046
-0.21900421963156766,-0.03891198322616068
-0.21900422187706772,-0.03891198418597053
-0.21900424405508764,-0.03891199353779792
-0.21900421872803555,-0.03891198284911271
-0.21900424408466365,-0.038911993550690395
-0.21900421831096592,-0.03891198267651622
-0.21900421789072577,-0.03891198250023787
-0.21900421778031764,-0.03891198245588634
-0.21900421716974952,-0.03891198220124322
-0.2190042245707091,-0.03891198535921794
-0.2190042146889618,-0.03891198115707835
-0.2190042136307041,-0.038911980712899
-0.21900421282183705,-0.0389119803743888
-0.21900421181580562,-0.0389119799522528
-0.21900421084075994,-0.038911979543464086
-0.21900421070774764,-0.038911979491865645
-0.21900420979647792,-0.03891197910927112
-0.21900420876376525,-0.03891197867489394
-0.21900420859255912,-0.0389119786064291
-0.21900420744292545,-0.03891197812291959
-0.21900420863869352,-0.038911978634663585
-0.21900420640521812,-0.038911977691318295
-0.21900420574031462,-0.03891197741389056
-0.2190042045766745,-0.03891197692548844
-0.21900420385674765,-0.038911976625120165
-0.21900420288217995,-0.03891197621718009
-0.2190042021890257,-0.03891197592890627
-0.21900420082696626,-0.0389119753570382
-0.21900420030154114,-0.038911975140004135
-0.21900419932685933,-0.03891197473286003
-0.2190041982937739,-0.03891197430095586
-0.2190041969591668,-0.038911973741678325
-0.2190041960145398,-0.038911973347741435
-0.21900419525872153,-0.038911973033802796
-0.21900419407590554,-0.03891197253945062
-0.21900419333716045,-0.03891197223310901


==> figures/performance_plots/KL_-cvar_perto-True.csv <==
risk,return
-0.0178049145405167,0.07271912444796015
-0.017809273129920006,0.07271104646529276
-0.01781520359268602,0.07269351884201106
-0.017821281565299718,0.07267541393067038
-0.017827570473415492,0.07265675794302741
-0.01783391465671571,0.07263740897898398
-0.01784039892921772,0.07261741934259172
-0.017847028498235915,0.07259676867778556
-0.01785380679605645,0.07257545073769214
-0.01786074044354578,0.0725534676530064
-0.01786783443524139,0.07253082039365519
-0.017875093723761743,0.07250750876627093
-0.017882523257413938,0.07248353225331695
-0.017890126791234844,0.07245889556226323
-0.01789790812645819,0.07243360609911854
-0.01790586642701598,0.07240766877050665
-0.01791400260205119,0.07238109205910802
-0.017922317807688996,0.07235388925740051
-0.017930837708928598,0.07232606130634817
-0.017939498967780985,0.07229762859877945
-0.017948428338822476,0.07226862200568386
-0.017957567538962712,0.07223905160835574
-0.01796694921248471,0.0722089430233626
-0.01797655176014527,0.07217832339294629
-0.017986373733863557,0.07214721659274552
-0.01799643058586234,0.07211565257873
-0.018006729159339537,0.07208365596795852
-0.018017275744810084,0.07205124457308285
-0.018028066916622655,0.07201846958180759
-0.018039085619930225,0.07198536300261575
-0.01805038077426382,0.07195197407273277
-0.018061955752905087,0.0719183316095509
-0.018073785426370705,0.07188445661575481
-0.018085903308799254,0.07185036893629321
-0.018098306442224266,0.07181610871167586
-0.01811100301680857,0.07178171322504415
-0.018124001520082374,0.07174722009614708
-0.018137574108693454,0.07171264166977775
-0.018151041259120804,0.07167809814328559
-0.0181649971843952,0.07164343147411852
-0.018179332727600552,0.07160883857425795
-0.01819401673166077,0.07157430409870619
-0.01820906457484283,0.07153985977036861
-0.01822476486053499,0.07150568889821361
-0.01824058569589644,0.0714714953501013
-0.01825680515627692,0.0714374447819396
-0.018273439286229258,0.07140355224359948
-0.018290502710462345,0.07136983225931307
-0.018308007926451333,0.07133629526102454
-0.01832596849586999,0.07130295024951869
-0.018344400513626957,0.0712698023857407
-0.01836331975257983,0.0712368553041204
-0.018382741653616204,0.07120411021197155
-0.018414471188075193,0.07117157153909695
-0.018446626555249465,0.07113921384990654
-0.018479045073675305,0.07110703408931893
-0.018511717794737474,0.07107507826396198
-0.018544673749494967,0.07104314202116242
-0.01857793920697411,0.07101153678151134
-0.018611528616975424,0.07098008647803673
-0.018645458614145974,0.07094879775865283
-0.01867972465469438,0.07091765672370257
-0.01871437242471777,0.07088662608200694
-0.01874942783636704,0.07085568638363428
-0.018784917463097253,0.07082481633189
-0.018820895082777185,0.07079398447907996
-0.018857379505921368,0.07076317311939123
-0.018894369438420083,0.07073237490572379
-0.018931893465776912,0.07070156886718817
-0.018969974281829196,0.07067073492960373
-0.019008607070768048,0.07063986303223986
-0.019047781037730624,0.07060895009279312
-0.019087560122849897,0.07057797881870644
-0.01912796439932318,0.07054689378968115
-0.01916904239191509,0.07051568429547887
-0.019210729974803442,0.07048425052694436
-0.01925315769522551,0.07045284278269645
-0.01929633148431041,0.0704211306702051
-0.019340270856864825,0.0703892216783431
-0.019384897832104425,0.07035714077353891
-0.01943031146156993,0.07032481405957357
-0.01947651465778701,0.07029223802795982
-0.01952351562513525,0.07025940135022116
-0.019571327533498956,0.07022629069887334
-0.01961996368512183,0.07019289267282205
-0.01966944379447423,0.0701591869548821
-0.019719766507497363,0.07012516583827974
-0.019770962085282347,0.07009080814294869
-0.019823032268744344,0.07005610575062583
-0.019876065033076633,0.07002086592781902
-0.01992989338044613,0.06998544921194316
-0.01998453633426557,0.06994984087862804
-0.020040155065224607,0.06991367678135134
-0.020096671803323824,0.0698771290243224
-0.020154137834324504,0.0698400258450669
-0.020212442822974033,0.0698026982943635
-0.020271651625217064,0.06976496481436358
-0.020331760487244024,0.06972682517232104
-0.020392768122186388,0.06968827128998059
-0.02045467445754411,0.0696493002362877
-0.020517487025977825,0.0696099174442754
-0.02058119396600056,0.06957011574892595
-0.02064578813345637,0.06952989603969387
-0.02071126633471958,0.06948925537454151
-0.020777620300211287,0.069448195699468
-0.020844845797252706,0.06940671674456239
-0.02091293419147985,0.06936481951739025
-0.02098184594963058,0.06932269168218176
-0.021051639377336073,0.06927995245511774
-0.021122250918165043,0.0692368032440822
-0.02119370239601386,0.06919325874315027
-0.021265977720965352,0.06914930611941633
-0.021339048955231924,0.06910495583147999
-0.0214129154322328,0.06906020126447023
-0.021487580094753867,0.06901505417745456
-0.021563001009745994,0.0689695216622953
-0.021639190706425917,0.06892360051339264
-0.02171611439021126,0.06887715833554903
-0.021793746346913025,0.06883040937668998
-0.021844310156705193,0.06879392509321078
-0.0218885126210188,0.06876011799308494
-0.0219324887558576,0.06872665642023854
-0.021976214890021148,0.06869357523852186
-0.02202004079622555,0.06866054173493132
-0.022057203055499363,0.06862391866268598
-0.03208806568907802,0.06402689981764041
-0.032157865023530983,0.06399726120007884
-0.03222736620203251,0.06396791707265637
-0.03229652927388536,0.06393855851786989
-0.03236531266983806,0.06390926228337629
-0.03243373197872174,0.06388002191665013
-0.03250202903343257,0.06385032620118809
-0.03256975153307179,0.06382119559110985
-0.03263712278984416,0.06379210626510448
-0.03270414477266286,0.06376305690535271
-0.03277081301485546,0.06373405413758129
-0.03283711894278601,0.06370509775669501
-0.03290306893258908,0.06367618086017576
-0.03296866199228455,0.06364730124415156
-0.03303391033256401,0.06361846240505947
-0.03309880368931279,0.06358966329988851
-0.033163346451614624,0.06356090998512719
-0.033227502715335894,0.06353223678759186
-0.03329128752403805,0.06350356083183188
-0.033354798441693534,0.06347488874605597
-0.033417951826831147,0.0634462507713574
-0.033480752984211715,0.06341764341451447
-0.03354320187081013,0.06338904710328129
-0.033605318063590524,0.06336049857959324
-0.03366717785649327,0.06333189678729036
-0.033728646821429564,0.06330327452855916
-0.03378967104932463,0.06327509739673348
-0.033850440433178246,0.06324663748884121
-0.0339107996297154,0.06321818929599511
-0.03397080974416806,0.06318982332241979
-0.03403064779002212,0.06316144823000525
-0.03409020610339889,0.0631328838073164
-0.0341492846894746,0.06310450212704982
-0.0342080302955299,0.06307612391218034
-0.03426635784891135,0.06304787457190329
-0.03432440993800268,0.06301952054596288
-0.034382124116987094,0.06299117622254861
-0.03443950342581826,0.06296283904499572
-0.034496552360043946,0.06293450580029265
-0.03455326977492835,0.06290617244834487
-0.034609652887897815,0.06287783822889663
-0.03466574887345152,0.06284950196402023
-0.034721507125044376,0.06282116565281075
-0.034776940076280544,0.06279283065889243
-0.034832051135643916,0.06276449470066396
-0.03488684528036,0.06273615579964
-0.03494131573584705,0.06270781171995937
-0.03499546649781373,0.06267945677007143
-0.03504930576905562,0.0626510917005585
-0.03510285434992345,0.06262271740344295
-0.03515608705822001,0.06259433360696563
-0.035209009535993464,0.06256593713244357
-0.035261623909822994,0.06253752806993537
-0.03531392094177757,0.06250910802947404
-0.03536591485005611,0.06248067148433661
-0.03541761284886493,0.06245221474807041
-0.035469011783776455,0.06242373811626072
-0.03552010961267079,0.062395243581604275
-0.03557155212694294,0.06236672854299916
-0.03563071563523941,0.06233819107218614
-0.03568955463227249,0.0623096298088351
-0.03574807254803747,0.062281042680173135
-0.03580626911848406,0.06225242992804499
-0.03586415042911284,0.062223788196430034
-0.03592171789397528,0.062195116927988875
-0.035978974398855175,0.062166415114293085
-0.03603592005641409,0.06213768213184369
-0.03609255495726138,0.06210891790470961
-0.03614888369355505,0.06208012014924955
-0.03620490509964796,0.06205129016167921
-0.03626062425639722,0.062022425027451256
-0.03631603885900771,0.06199352437587104
-0.03637115234610196,0.06196458643450669
-0.03642597273393552,0.061935609484592126
-0.03648049691734003,0.061906595828521156
-0.036534729981995695,0.06187754289010348
-0.036588674194999934,0.06184844940603795
-0.03664232790739485,0.06181931694526428
-0.03669569436296007,0.06179014284401772
-0.03674877619888956,0.0617609280631006
-0.036801582005054984,0.06173166993468193
-0.03685410910370102,0.06170236986314908
-0.03690636221497283,0.06167302554275887
-0.036958339494378496,0.06164363846884418
-0.03701004616870801,0.061614206338576345
-0.037061483098922106,0.061584729432386534
-0.03711264919398762,0.061555209308696915
-0.03716355236542821,0.061525642306653104
-0.03721418893872064,0.06149603145071329
-0.037264567376451736,0.06146637294149429
-0.03731468419967914,0.06143666974298553
-0.0373645457936032,0.06140691956177066
-0.03741415308844941,0.061377122879361486
-0.03746350860392316,0.061347279022917575
-0.037512611423886906,0.06131739000322301
-0.03756146618336523,0.0612874539033386
-0.03761007435629548,0.06125747136323943
-0.03765843962448537,0.061227441637165994
-0.037706560778341995,0.06119736694564764
-0.03775444311293332,0.06116724518380966
-0.037802085579636525,0.061137078437721336
-0.037849494129677246,0.06110686443750808
-0.03789667023906185,0.06107660467475096
-0.03794362061209267,0.06104629709575872
-0.037990353682140474,0.061015939464895745
-0.038036865216339415,0.060985535361957506
-0.0380831369884146,0.06095509590407961
-0.0381291785513196,0.0609246164745633
-0.038174992878476546,0.06089409798329913
-0.03822059362716416,0.06086353422460862
-0.03826597253990851,0.06083293190919585
-0.03831113908525393,0.06080228742125648
-0.038356100293070725,0.060771599045784074
-0.03840084959503481,0.060740872368083
-0.0384453913298898,0.060710105919062916
-0.038489726122088584,0.060679301939360254
-0.03853385773957988,0.060648460518428614
-0.038577793037496866,0.06061757943452375
-0.03862153197369309,0.060586660882203165
-0.03866507128476428,0.06055570916574819
-0.03870841587453956,0.06052472332299104
-0.03875156519225329,0.06049370645104946
-0.038794528096402416,0.06046265539656468
-0.038837314125992325,0.06043157051253416
-0.0388799088448254,0.06040045355145407
-0.03892233112440193,0.06036930464569395
-0.03896457286568389,0.0603381291728302
-0.03900664537454373,0.06030692284948585
-0.039048505025562744,0.06027569126184785
-0.03909021272934052,0.06024443652349324
-0.0391317440256601,0.06021315526228341
-0.1006627918822286,0.060205420066453616
-0.1008116517441497,0.06012275099575659
-0.10090713414949769,0.060028461762553206
-0.1010045237073558,0.05993200465900346
-0.10110171371367653,0.05983601237073677
-0.10119971240156435,0.05973868455678583
-0.10129799509413229,0.059640929595060815
-0.10139599759268174,0.05954115667915578
-0.10149615003696555,0.05944233404929344
-0.10159638438245994,0.059341624760921446
-0.10169582847248837,0.05924224601138763
-0.10179639070485898,0.05914112243893284
-0.10189786399239546,0.05903763605479022
-0.10199868084599838,0.05893598120041078
-0.10210376313791014,0.05882733241113209
-0.1022068909646265,0.05872170811910085
-0.1023106742199955,0.058615071549154255
-0.10241454110500207,0.0585079169313945
-0.1025199737832757,0.05839904513398993
-0.10262558401249859,0.058289669065813995
-0.1027319966235407,0.05817902448723531
-0.10283893341723876,0.05806741298577076
-0.10294458814289748,0.05795698920008142
-0.10305290580563199,0.05784346947079828
-0.10316171697663647,0.05772913033500781
-0.10327093413795174,0.05761430546243589
-0.10338081050241267,0.0574983364805222
-0.10349136681208725,0.0573812335843676
-0.10360250707211431,0.05726313323689127
-0.10371425300484204,0.05714395823218062
-0.1038266046012996,0.057026742386704625
-0.10393937909143386,0.05690450105583469
-0.10405259420975267,0.05678254855048245
-0.10416720552983037,0.05665887864129906
-0.10428223278002441,0.05653499089226059
-0.10439742761219302,0.0564102551219402
-0.10451427308981615,0.056284384627148444
-0.10463115897562396,0.05615764284683595
-0.104747492232737,0.05603071323362821
-0.1048659816017507,0.05590136588937887
-0.10498474067033926,0.05577154717920245
-0.1051053894429053,0.0556396064636695
-0.10522572222125826,0.05550735365621437
-0.10534671145498907,0.055374086632161305
-0.10546839441644142,0.05523974190578055
-0.10559090245421153,0.05510414367515451
-0.10571297211840054,0.05496789208743021
-0.10583701462406786,0.054830167662676836
-0.10596166370457583,0.05469138404574737
-0.10608703278973193,0.05455152755739382
-0.10621317464272965,0.05441039176424685
-0.1063399638140534,0.054268198353737813
-0.10646747946320363,0.05412491054162916
-0.106595756001858,0.053980531371584865
-0.10672494199969935,0.05383485388360363
-0.1068549361321584,0.05368793041564508
-0.10698574386795,0.053539763665075665
-0.10711722448119372,0.05339057357152663
-0.10724958896572644,0.05324002318388306
-0.10738294008923883,0.05308796676535592
-0.10751714262832357,0.05293456742388538
-0.107651918150474,0.05278025021513913
-0.10778764828018744,0.05262453489481087
-0.1079241393972567,0.0524676577217715
-0.1080613909610751,0.05230961861998204
-0.10819861699796457,0.05215131865605591
-0.10833791941718329,0.05199009493816971
-0.10847809272382745,0.05182741093113918
-0.10861877716811952,0.05166402220397059
-0.10876037220570313,0.051499291571984955
-0.10890287346141003,0.05133312262758191
-0.10904642355990109,0.05116520094986406
-0.10919162678175587,0.050992684876774025
-0.10933567220019895,0.05082687802762304
-0.10948188853614861,0.05065534147646022
-0.10962952893674965,0.0504814889885176
-0.10977733780800229,0.05030689708895544
-0.10992610320093599,0.0501307636131373
-0.11007695678472623,0.049953214187124825
-0.11022695116265498,0.04977442056220749
-0.11037934031004744,0.04959412412656466
-0.11053230979663355,0.049412416873289546
-0.11068642128973089,0.04922890318363337
-0.11084054780703644,0.04904467781129154
-0.11099613075040694,0.048858655947178
-0.11115474474603965,0.04866946918891675
-0.11131300429897395,0.04847979079826626
-0.11147207391880033,0.04828876630898818
-0.11163228767040452,0.04809598985949257
-0.11179259481157618,0.04790223211864678
-0.11195502731813899,0.04770617949609568
-0.11211850550418034,0.04750851735248285
-0.11228405981444249,0.047308514352991486
-0.11244983181040275,0.04710742597933657
-0.11261668962665551,0.04690470395659866
-0.11278475294057011,0.04670019540895365
-0.11295392220595413,0.046494016157832635
-0.11312432354131513,0.046286007293533785
-0.1132959068610941,0.0460762282302383
-0.1134687345306591,0.04586460047399731
-0.1136427618858797,0.04565117669416537
-0.11381792942395497,0.04543600543003842
-0.11399442377324065,0.04521893174219367
-0.11417221329460338,0.04499994748257589
-0.11435123010424163,0.04477914531499963
-0.11453147450558276,0.044556511224497025
-0.11471309142617529,0.04433181853896382
-0.11489597130693839,0.044105216990889345
-0.11508025952983576,0.043876550863081044
-0.11526582687811625,0.04364597537786809
-0.1154519130456056,0.04341374548704835
-0.11564025773871585,0.04317897060134188
-0.11583011366615904,0.04294197223922997
-0.11602193900510242,0.04270310616699694
-0.11621450604497585,0.042462129178968966
-0.11640791687089902,0.04221850320206312
-0.11660345234476711,0.04197310781591133
-0.11680038803985555,0.04172565099366868
-0.11699868019461679,0.04147613128037601
-0.11719846992969836,0.04122440737254126
-0.11739973483420374,0.04097049462899327
-0.11760257631645094,0.04071425487310036
-0.11780701960662439,0.040455649677675565
-0.11801308590471149,0.040194645702900926
-0.1182207314329708,0.039931312087504216
-0.11843010810792305,0.03966544454781217
-0.11864106155074937,0.03939723707775366
-0.11885368243752435,0.039126575416874906
-0.11906798779025267,0.03885343545197697
-0.1192840847134522,0.038577672854531335
-0.11950182753472549,0.03829946557938146
-0.11972141270642445,0.03801855515721344
-0.11994278256648637,0.03773500911794846
-0.12016596238426393,0.03744879265248895
-0.12039097427116204,0.037159877038029844
-0.12061793995911439,0.036868113782659494
-0.12084693996174715,0.03657344605604422
-0.12107770419233232,0.036276103020905406
-0.1213108551530016,0.03597540477969052
-0.1215475121890307,0.03567136852954379
-0.12178404993658297,0.035365437551081964
-0.12202269632305802,0.035056526982394816
-0.12226223545655616,0.03474475808637346
-0.12250517298204562,0.03442970911020937
-0.12274999932661618,0.03411176011278176
-0.12299704567132408,0.03379056038316201
-0.12324590290378361,0.03346716631951321
-0.12349715281819905,0.03314002626537869
-0.12375085254293976,0.03280923611101436
-0.12400666742278983,0.03247538830954084
-0.12426497974885013,0.032137803057662215
-0.12452571803236828,0.03179637271268955
-0.12478893452531659,0.03145129047397766
-0.12505430709456952,0.031103255226858716
-0.12532207625560138,0.030751723977027544
-0.12559318082477894,0.030396642209057544
-0.12593824184807842,0.03003779570161728
-0.12628655853898804,0.029675293382918185
-0.1266383130734096,0.029308937788049067
-0.1269933990820912,0.028938839556763064
-0.12735201900387239,0.028564784281527474
-0.12771423401852136,0.028186700904680378
-0.1280800424243723,0.0278045741489184
-0.12844935482846506,0.027418504878663173
-0.12882255470098994,0.02702808567591692
-0.1291993554637079,0.026633612730887622
-0.1295799782265099,0.026234850743721127
-0.12996445954093444,0.025831756595445423
-0.1303530203655608,0.02542409338083391
-0.13074647847026366,0.025011152635974074
-0.1311419410226998,0.02459553785073986
-0.13154276586669225,0.024174146756772943
-0.13194779326077619,0.023748049739159786
-0.13235708767176838,0.02331717489170136
-0.13277091777770858,0.022881234913480084
-0.1331891545473325,0.022440360283515405
-0.13361186811325357,0.02199447328092541
-0.13403934513991259,0.021543266323578267
-0.13447142715711008,0.02108689991841629
-0.13490842513838625,0.02062504091066287
-0.13535020353668312,0.0201578284315011
-0.1357970541147263,0.019684947268512817
-0.1362490936399365,0.0192062738736672
-0.1367061709795721,0.01872196470404975
-0.1371686051970589,0.0182316768002828
-0.13763650140941253,0.017735301215532004
-0.13818057679933252,0.01723271368659666
-0.13876754215581974,0.016723760696280565
-0.1393618536210742,0.016208281796966043
-0.13996356027137655,0.015686147065742194
-0.14057299740171622,0.015157126722781264
-0.1411888561100426,0.01462219620357272
-0.14181432245222977,0.014078252415638254
-0.142445471999923,0.013529660984350433
-0.14308434613969342,0.012974094969979083
-0.1437312762399547,0.012411303753404669
-0.14438715920294043,0.011840513893710776
-0.14505149873915818,0.011262154836061473
-0.14572445270250425,0.010676090683226969
-0.14640618616487552,0.010082173479022315
-0.14709724612788203,0.009479919762418734
-0.14779776948358306,0.008869212129190736
-0.14850713717538933,0.008250582983598244
-0.14922676507172833,0.007622783868943171
-0.14995611263365474,0.006986276905838854
-0.15069537963009266,0.006340884159127902
-0.15144559265675975,0.005685706325482557
-0.15225716951309384,0.005021260887401483
-0.15315245014018875,0.004347362026000679
-0.15406137469688272,0.003663033392571807
-0.15498322756740554,0.00296881009115784
-0.1559188369731833,0.0022640650376628585
-0.1568685248961605,0.0015485524851792166
-0.15783260300901616,0.0008220342891186209
-0.15881141557322995,8.424773770126098e-05
-0.1598052923878908,-0.0006650598200522791
-0.16081402782572435,-0.0014257362685555991
-0.16183917039167678,-0.002198953859057274
-0.16288054330282783,-0.0029845853212813484
-0.16393854621450968,-0.0037829361204702178
-0.16501419936631773,-0.004594785586810141
-0.16610668622323357,-0.005419522035280192
-0.16721776033476823,-0.006258473252063579
-0.16834726613130835,-0.007111525798529204
-0.16949573302304202,-0.007979084467368471
-0.1706644729833335,-0.008862161666236327
-0.17185367951710637,-0.009760972023213311
-0.17306358544186784,-0.010676020027149631
-0.1744039025914059,-0.011655272023038362
-0.17581965764726595,-0.012736321138015889
-0.17727194062251642,-0.013846717426676489
-0.17876480134323428,-0.014987763971209113
-0.18029220657859865,-0.016155849150576395
-0.18185931992613402,-0.017354238808432516
-0.1834717417048769,-0.018587055644659126
-0.1851284988011859,-0.01985399777427177
-0.18684616813796787,-0.021165208381807264
-0.18859196808803405,-0.022501171627024443
-0.19041035793480718,-0.023888904771363958
-0.19227229775074542,-0.025311486153223595
-0.19419768353191258,-0.026779107503078048
-0.19638707722963653,-0.02830817536306904
-0.19883401568325168,-0.029873701887451067
-0.201065819171774,-0.031289715935287704
-0.20149265497695434,-0.03147139144276013
-0.20192469606583793,-0.03165496921392949
-0.20236277000178093,-0.03184111308535262
-0.2027996432869621,-0.03202673356551949
-0.20323575735255725,-0.03221202514785972
-0.2036742300405143,-0.03239833110355449
-0.20411597590693376,-0.03258602861528353
-0.20455934599346262,-0.03277441286498238
-0.20500552659177615,-0.03296399164053429
-0.2054539508053812,-0.03315452485265721
-0.2059041858476377,-0.033345829815569786
-0.20635698323086474,-0.03353822468340169
-0.20681993480302605,-0.0337349373873143
-0.20726149517081696,-0.03392253923563599
-0.20772025109575665,-0.03411745295943758
-0.20818182774966873,-0.03431357497548813
-0.20864341634006878,-0.03450970241576779
-0.20910689619387743,-0.03470662987557608
-0.20957347124156578,-0.034904879161332315
-0.2100423483071033,-0.03510410679184597
-0.21051273967410086,-0.03530397209911044
-0.21098670361054697,-0.03550535879982793
-0.21146212096270367,-0.03570734649032461
-0.21193921988570705,-0.035910058684334285
-0.21242811507690582,-0.0361178223630579
-0.21290864742157625,-0.03632199623587308
-0.21339315433581962,-0.03652786239931305
-0.21388032738507548,-0.03673486292232622
-0.21436901945325326,-0.036942502134685404
-0.2148606626615619,-0.03715140025146697
-0.21535463893942797,-0.03736129217466332
-0.21584755318318935,-0.03757072907623756
-0.2163364929359406,-0.03777845396352673
-0.21684425435559687,-0.03799422249223271
-0.21734628906506515,-0.03820753457240061
-0.21785184356441156,-0.038422342329845614
-0.21836097316908995,-0.03863866917853809
-0.21884639911055245,-0.03884491106628176
-0.2190034155729765,-0.03891163968993469
-0.21900216789230242,-0.038911095320739185
-0.21900372558878764,-0.03891176360084055
-0.21900413047320708,-0.03891193693781807
-0.2190041578115788,-0.03891194929924925
-0.21900419352306755,-0.03891196663476528
-0.21900417828356647,-0.038911957935334536
-0.2190041575118675,-0.038911946592655414
-0.21900412975142405,-0.03891193209977599
-0.2190041446873663,-0.03891194038081058
-0.2190042198350787,-0.03891198050039161
-0.21900421618620577,-0.03891197877699757
-0.2190042018002496,-0.03891197135521991
-0.21900419098436863,-0.03891196572661503
-0.21900417900321548,-0.03891195956845627
-0.21900416974789305,-0.038911954976867155
-0.21900416403107204,-0.038911951982704605
-0.21900416452678637,-0.03891195216999345
-0.21900417189644913,-0.03891195592817027
-0.21900418249003115,-0.03891196138882021
-0.21900418867457574,-0.03891196462924718
-0.21900419571637575,-0.038911968426292784
-0.21900416494158617,-0.03891195436342009
-0.21900423359767532,-0.03891198814584189
-0.21900423334,-0.03891198794112682
-0.21900423479095335,-0.03891198861504128
-0.21900423408351055,-0.038911988217098556
-0.2190042332916745,-0.03891198777948081
-0.2190042323562678,-0.038911987266255554
-0.21900423112767112,-0.03891198658863363
-0.21900422975583825,-0.038911985840031076
-0.21900422625335403,-0.0389119839884807
-0.21900422210244752,-0.03891198179827267
-0.2190042174654554,-0.03891197935696616
-0.21900421228339131,-0.03891197661991498
-0.21900421038017723,-0.038911975623789494
-0.21900420891756803,-0.03891197486563321
-0.21900420794323258,-0.03891197436784608
-0.2190042078455173,-0.03891197432356191
-0.21900420731970557,-0.03891197406042007
-0.21900420647525806,-0.03891197363625573
-0.21900420557346958,-0.03891197318507893
-0.21900420473761475,-0.03891197277200586
-0.21900420404742524,-0.03891197243723406
-0.21900420352548786,-0.0389119721929327
-0.21900420331265166,-0.03891197211409629
-0.219004203666173,-0.03891197239813784
-0.219004204056679,-0.03891197263562878
-0.21900420927083164,-0.0389119755239397
-0.21900421095097353,-0.03891197642863612
-0.21900421411483614,-0.03891197816209127
-0.21900422051197913,-0.038911981433235786
-0.21900422295542196,-0.03891198269306173
-0.21900422864112368,-0.0389119855848354
-0.21900422357489227,-0.03891198309015269
-0.21900422885454973,-0.03891198577232789
-0.21900422817353704,-0.038911985557686574
-0.21900422625981505,-0.038911984740499984
-0.21900422641589148,-0.03891198490465635
-0.21900422671513756,-0.03891198526377943
-0.21900423942137173,-0.038911991265717066
-0.2190042358087597,-0.03891198957171835
-0.2190042389759056,-0.03891199101544403
-0.21900423982971431,-0.03891199140514648
-0.21900424050033263,-0.03891199171263753
-0.2190042410044318,-0.0389119919440208
-0.2190042413858844,-0.038911992119359355
-0.21900424170113333,-0.03891199226479692
-0.21900424197944876,-0.03891199239448791
-0.21900424230358304,-0.03891199254752673
-0.2190042424765275,-0.0389119926278504
-0.21900424267137308,-0.03891199272047515
-0.2190042424441476,-0.03891199262011931
-0.21900424260759432,-0.03891199270380786
-0.21900424343556438,-0.03891199310003221
-0.21900424393870885,-0.038911993345290184
-0.21900424347126934,-0.0389119931593485
-0.21900423780739567,-0.038911990321431444
-0.21900423516112677,-0.03891198895436924
-0.21900423486539,-0.0389119887726181
-0.21900423657258306,-0.03891198961969558
-0.21900423717243256,-0.038911989934632636
-0.21900423512325926,-0.038911988940013374
-0.2190042370912092,-0.038911989908435016
-0.21900423554027895,-0.03891198924388849
-0.21900423868331245,-0.03891199082428584
-0.21900423995876964,-0.03891199146833972
-0.21900423830416324,-0.03891199064562205
-0.21900423915301226,-0.03891199103040598
-0.21900423971118577,-0.038911991283235095
-0.21900423973235153,-0.03891199128902921
-0.21900423936212546,-0.03891199108039558
-0.2190042386039218,-0.038911990714968446
-0.21900423808684985,-0.03891199046929477
-0.21900423884478692,-0.03891199084304083
-0.21900423938837757,-0.03891199111058088
-0.21900424026511786,-0.03891199153691755
-0.21900424078923272,-0.038911991795776264
-0.21900424089645656,-0.03891199185700568
-0.21900424079331007,-0.03891199181766225
-0.21900423564870405,-0.038911989428693096
-0.2190042398919159,-0.03891199144365672
-0.21900424029705726,-0.038911991649274995
-0.2190041961538233,-0.03891197110615789
-0.21900424278000977,-0.03891199293390576
-0.21900424294709217,-0.038911993008440164
-0.21900424311253597,-0.03891199308219473
-0.21900424353349088,-0.03891199326981974
-0.21900424360584628,-0.03891199330255679
-0.21900424366877735,-0.03891199333109632
-0.21900424394528825,-0.03891199345602879
-0.21900424400689875,-0.03891199348400125
-0.2190042440653092,-0.0389119935103513
-0.21900424412465358,-0.03891199353717348
-0.21900424417605055,-0.038911993560465534
-0.2190042442317147,-0.03891199358567353
-0.21900424428593854,-0.038911993610154086
-0.21900424433596624,-0.038911993632813016
-0.21900424435148566,-0.038911993640619334
-0.21900424434783375,-0.03891199364033053
-0.2190042443516883,-0.038911993646763496
-0.2190042443553094,-0.038911993649692354
-0.21900424435893973,-0.03891199365221095
-0.21900424436475283,-0.03891199365574384
-0.2190042443695991,-0.03891199365878377
-0.2190042443764636,-0.03891199366276555
-0.2190042443866389,-0.03891199366804192
-0.21900424440221436,-0.038911993675789194
-0.21900424440974461,-0.03891199367994118
-0.21900424440993285,-0.03891199368106748
-0.21900424441037983,-0.03891199368239691
-0.21900424441086044,-0.03891199368362537
-0.2190042444121949,-0.03891199368530741
-0.2190042445199547,-0.038911993731428694
-0.21900424461850365,-0.03891199377365718
-0.21900424470815535,-0.03891199381212695
-0.21900424480403066,-0.0389119938531757
-0.21900424490332848,-0.03891199389559637
-0.2190042449605719,-0.038911993920389604
-0.2190042449964886,-0.03891199393616596
-0.21900424503974705,-0.03891199395502779
-0.21900424507399327,-0.038911993970079294
-0.21900424500028823,-0.03891199394017015
-0.2190042448464474,-0.03891199387682181
-0.2190042448176486,-0.03891199386566658
-0.21900424476980188,-0.03891199384708494
-0.21900424509057315,-0.038911993981785784
-0.2190042450184094,-0.038911993953122406
-0.21900424492731677,-0.03891199391776691
-0.21900424492354334,-0.03891199391703241
-0.21900424491384976,-0.038911993913813156
-0.2190042447422886,-0.03891199384483875
-0.21900424471136162,-0.03891199383309811
-0.21900424419292416,-0.038911993574687456
-0.21900424409527486,-0.03891199353013953
-0.21900424402874205,-0.03891199350156326
-0.21900424396402143,-0.038911993473783005
-0.21900424303379962,-0.038911993075447196
-0.21900424296591114,-0.038911993046492586
-0.21900424286651773,-0.03891199300400276
-0.2190042426956933,-0.03891199293104511
-0.21900424589324477,-0.03891199430447898


==> figures/performance_plots/KL_std_perto-False.csv <==
risk,return
0.06640343691579471,0.0726230371216519
0.06640344468046555,0.07262303960255422
0.06640345220923013,0.07262304156372441
0.06640346113141575,0.07262304470939868
0.06640346987222982,0.07262304741713271
0.06640347909179306,0.0726230504169166
0.06640348884510432,0.0726230536304371
0.06640349907418061,0.07262305707729615
0.06640350945252053,0.07262306035791224
0.06640352045496774,0.07262306397385064
0.06640353186245364,0.07262306768270294
0.06640354379792361,0.07262307160101036
0.06640355621269364,0.07262307566431829
0.0664035695031727,0.07262308030804257
0.06640358285255162,0.07262308458812898
0.0664035966070513,0.07262308888335661
0.06640361174450239,0.07262309428880394
0.06640362654074287,0.07262309882299965
0.06640364227242707,0.07262310393455643
0.06640365869199366,0.07262310931975352
0.06640367576803904,0.07262311492707568
0.06640369358985956,0.07262312083358519
0.06640371209068234,0.07262312695281992
0.066403731337911,0.07262313333737921
0.06640375145311335,0.07262314010969699
0.06640377209044489,0.07262314685279884
0.06640379376330596,0.07262315413406743
0.0664038160862462,0.07262316148720709
0.06640383933538462,0.07262316923011407
0.06640386350131731,0.07262317731194946
0.06640388561691524,0.07262318271936889
0.06640391455156718,0.07262319435954133
0.06640394151354387,0.07262320336723484
0.06640396961579584,0.0726232129032455
0.06640399849559774,0.07262322243647774
0.06640402855422982,0.07262323249303318
0.0664040597584362,0.07262324305669339
0.06640409209770898,0.07262325392754089
0.06640412546687902,0.07262326504387197
0.06640416010087248,0.0726232767079272
0.06640419581330256,0.07262328861513216
0.06640423263943822,0.07262330069572347
0.06640427087984409,0.0726233133114559
0.06640431051253423,0.07262332643674844
0.06640435154285146,0.07262334004148017
0.0664043939942016,0.07262335414966732
0.066404437895947,0.07262336877272103
0.06640448326335364,0.07262338386214216
0.06640453005232473,0.07262339945846111
0.06640457477044313,0.07262340382448551
0.06640462863948145,0.07262342401464399
0.06640468188679596,0.07262344224489985
0.06640473637162722,0.07262346042071968
0.06640479254229571,0.07262347911872766
0.06640485093856667,0.07262349889443857
0.06640491122026734,0.07262351939090829
0.06640497342070001,0.07262354058180893
0.06640503695226613,0.07262356174456926
0.06640510263388355,0.07262358373478038
0.066405170632485,0.07262360668267306
0.06640524010641632,0.07262362964277509
0.06640531193092997,0.07262365349415494
0.06640538639483905,0.07262367851210051
0.06640546349741203,0.0726237046724659
0.06640554294877445,0.0726237316263747
0.06640562425414968,0.07262375871842561
0.06640570809801079,0.07262378667103812
0.06640579452965018,0.07262381548570154
0.066405883594905,0.07262384515173245
0.06640597503782376,0.0726238751637161
0.0664060691720231,0.07262390625503075
0.06640616612394136,0.07262393843305322
0.06640626597313991,0.07262397162482702
0.0664063692179578,0.0726240058876606
0.06640647543752436,0.07262404124347492
0.06640658537478626,0.07262407759610186
0.06640669865554817,0.07262411511486176
0.06640681536802348,0.072624153789189
0.06640693545893542,0.07262419358549642
0.06640705886204722,0.07262423448147441
0.06640718555263608,0.07262427646259825
0.06640731563351931,0.07262431957827128
0.06640744937897726,0.07262436391448018
0.06640758690508566,0.07262440948801575
0.06640772833008941,0.07262445632081457
0.06640787372265329,0.07262450446560963
0.06640802317417746,0.07262455395191814
0.06640817682596746,0.07262460488054732
0.06640833469824774,0.07262465719390092
0.06640849684441451,0.07262471093609472
0.0664086539244282,0.07262476408369606
0.06640883420822158,0.07262482281010524
0.06640900968488657,0.0726248809790853
0.06640918992372706,0.07262494068851666
0.06640937495774113,0.0726250019861343
0.06640956490512173,0.07262506490610647
0.06640975983648256,0.07262512947314079
0.0664099598591477,0.07262519572348342
0.06641016506363105,0.07262526369538214
0.06641037546885813,0.07262533340868596
0.06641059159222804,0.07262540496741296
0.06641081311161665,0.07262547834323857
0.06641104026151824,0.07262555358419046
0.06641127327247896,0.0726256307157007
0.06641151237778507,0.07262570978261411
0.0664117574655592,0.07262579085781556
0.06641200851869129,0.07262587393894625
0.06641226568609988,0.07262595908907006
0.06641252899187175,0.07262604632288093
0.06641283098027498,0.07262614109797566
0.06641307383290246,0.07262622688833156
0.06641335662594007,0.0726263205494951
0.0664136458433909,0.07262641638666122
0.06641394271876873,0.07262651472828359
0.06641424791083614,0.072626615773127
0.06641455904282023,0.07262671886445918
0.06641487752368957,0.07262682433699835
0.06641520297603679,0.07262693211626378
0.06641553604367431,0.07262704242289754
0.06641587677966618,0.07262715527083806
0.06641622534236342,0.07262727071374102
0.06641658185350159,0.07262738879141965
0.0664169464406888,0.07262750954699079
0.06641731923788312,0.07262763302522486
0.06641770033163656,0.07262775926557216
0.06641808837818731,0.07262788774240367
0.0664184881057929,0.07262802021920309
0.06641889430355462,0.07262815473420234
0.06641930948745908,0.07262829222490834
0.06641973485862043,0.07262843316030929
0.06642016923567166,0.07262857709275225
0.06642061280050805,0.07262872406792026
0.06642106573246132,0.0726288741485767
0.06642152823529957,0.07262902740613406
0.06642200042334424,0.07262918387808821
0.06642248236682353,0.0726293435855442
0.06642297444978822,0.0726295066648487
0.06642347663026724,0.07262967309523716
0.06642398909969639,0.07262984293510165
0.06642451199205604,0.07263001622699372
0.06642504548856355,0.07263019303390772
0.06642558980285233,0.07263037342904341
0.0664261449975833,0.07263055743084063
0.06642671120533257,0.07263074508594296
0.06642729931290411,0.07263094046598285
0.06642788708116254,0.07263113567555173
0.06642848651071115,0.07263133461224051
0.06642909984706358,0.0726315380979641
0.06642972610958596,0.0726317455131297
0.06643036373339704,0.0726319566387103
0.06643101363125116,0.07263217174543242
0.06643166110531191,0.07263238603842208
0.06643233457162866,0.07263260939019316
0.06643302060712354,0.0726328369410086
0.06643371936767635,0.07263306874737306
0.06643443101036925,0.07263330485539471
0.06643515555588901,0.07263354527149074
0.06643589269399175,0.07263378988516826
0.06643664309119453,0.07263403892237846
0.06643740690223766,0.07263429243608911
0.06643818426708056,0.07263455047370423
0.06643897533602458,0.07263481308654601
0.06643978034853548,0.07263508035603991
0.06644059942621466,0.07263535232403015
0.06644143263946235,0.07263562901536526
0.0664422801310579,0.07263591048049275
0.06644314205686616,0.07263619677190322
0.06644401854815539,0.07263648793520283
0.06644490971114253,0.07263678400763479
0.06644581569604716,0.07263708503897498
0.06644673661367012,0.07263739106783261
0.06644767265670594,0.07263770216267272
0.06644862394160607,0.07263801836489028
0.06644959061774824,0.07263833972601144
0.06645057279727092,0.07263866628665853
0.06645157061613712,0.07263899809363668
0.06645258424426283,0.07263933520617535
0.06645361378163293,0.07263967765987524
0.06645465939432596,0.07264002551318581
0.06645572116864226,0.07264037879828383
0.06645679926785561,0.07264073757162472
0.06645789348154732,0.07264110175559005
0.06645900428998845,0.07264147152975328
0.06646013164218081,0.07264184687350002
0.06646127574330458,0.07264222786283606
0.06646247203559437,0.07264262651703439
0.06646364968371751,0.07264301879893628
0.06646484471214185,0.07264341696325274
0.06646605653532359,0.07264382076620239
0.06646728968465841,0.07264423169275537
0.06646853630612079,0.07264464721668454
0.06646980007841645,0.07264506858804425
0.06647108056697516,0.0726454956826925
0.06647238355254732,0.07264593023302897
0.06647370474689537,0.07264637085299344
0.06647504131281327,0.07264681681627588
0.06647639526813447,0.0726472687603299
0.06647776694030288,0.07264772675406982
0.06647915645299501,0.07264819085852858
0.0664805634342795,0.0726486609793932
0.0664819883102833,0.07264913724622572
0.06648343167009677,0.07264961983661032
0.0664848902216606,0.07265010785220513
0.06648637495694851,0.07265060438233534
0.06648788238865119,0.0726511084259905
0.0664894091553907,0.07265161905188959
0.06649095292603989,0.07265213570562808
0.06649251695120985,0.07265265913371875
0.0664940879841004,0.07265318530962558
0.06649568893318676,0.07265372156699779
0.06649730190125304,0.07265426210166524
0.06649893294103218,0.07265480893447994
0.06650058178953115,0.07265536200586416
0.06650224908962354,0.07265592148608528
0.06650393449414117,0.0726564872878926
0.06650563679481146,0.0726570590650563
0.06650735650287115,0.07265763700917129
0.06650909457924287,0.07265822147359555
0.06651085234823494,0.07265881332388896
0.06651262515082132,0.0726594101238904
0.06651442578089731,0.07266001619460022
0.06651623795539059,0.07266062688499454
0.06651823221532019,0.07266129491008583
0.06652008783183284,0.07266192018014377
0.06652195999045414,0.0726625514328281
0.06652369452730798,0.0726631408440138
0.06652561280197389,0.07266378817221877
0.06652753381092148,0.0726644372584872
0.06652961896560583,0.07266513816084864
0.06653144877208546,0.07266576075879994
0.06653343948772598,0.07266643408629639
0.06653558318266202,0.07266715590876606
0.06653759380714425,0.07266783759436925
0.06653962951729467,0.0726685281500655
0.06654167322844859,0.07266922237185501
0.0665437403015726,0.07266992484645919
0.06654583253194275,0.07267063725481523
0.06654781721497036,0.0726713132130043
0.06655004187644205,0.0726720704742419
0.06655215762910353,0.07267279028111877
0.06655430873396796,0.07267352125437782
0.0665565095063315,0.07267426970388992
0.06655874202082881,0.07267502957846622
0.06656086384194716,0.07267575667305157
0.0665630994958446,0.07267652046656091
0.06656535163949025,0.07267729057932612
0.06656762030302901,0.0726780670237728
0.06656990516234673,0.07267884970504655
0.06657220279506935,0.07267963773065537
0.06657451573186667,0.07268043170152758
0.06657684959620322,0.07268123336676614
0.06657919587409707,0.07268204031306977
0.06658156096458547,0.0726828543936173
0.06658395008019652,0.07268367750357821
0.06658635326840875,0.07268450651352892
0.0665887607926851,0.07268533789906068
0.06659118461740293,0.07268617588793261
0.06659362332815452,0.0726870200596876
0.06659607734375703,0.07268787061047817
0.06659854659432723,0.07268872754424577
0.06660101414760132,0.07268958411678268
0.06660351336725344,0.07269045324673705
0.06660602680659132,0.07269132794410633
0.06660854856200828,0.07269220743945325
0.06661107418913614,0.07269309037228816
0.0666136229848174,0.07269398174943995
0.06661618536936446,0.07269487912820419
0.06661876229795655,0.07269578286873919
0.06662135424225302,0.0726966931442532
0.0666240174737181,0.07269762816747417
0.06662656559069606,0.07269852792053093
0.06662918646030139,0.07269945302033606
0.06663188017270802,0.07270040333199386
0.06663452303209083,0.07270133929361096
0.0666371874670396,0.07270228360367155
0.06663984791341875,0.07270322973112363
0.06664253151006096,0.07270418529701508
0.06664529517228325,0.07270516623560506
0.06664799392200772,0.07270613060569303
0.06665070398725591,0.07270710098092899
0.06665342207913855,0.07270807635293472
0.06665614508050863,0.07270905586061314
0.0666588797372544,0.07271004149038326
0.0666616192369,0.07271103144871292
0.06666436168650215,0.07271202549210919
0.06666713734902735,0.07271303287257841
0.06666992225951635,0.07271404620880034
0.06667271274570909,0.07271506229559167
0.06667539547716304,0.07271604779091868
0.06667817807933923,0.0727170680648334
0.06668106326769624,0.07271812552874828
0.06668378442578864,0.07271912444796015
0.06668191967595419,0.07271104646529276
0.06667521702140108,0.07269351884201106
0.06666829949770979,0.07267541393067038
0.0666612354890285,0.07265675794302741
0.06665382281911066,0.07263740897898398
0.06664616356989614,0.07261741934259172
0.06663825411286659,0.07259676867778556
0.06663009868030371,0.07257545073769214
0.06662170928340652,0.0725534676530064
0.066613096117988,0.07253082039365519
0.066604268819913,0.07250750876627093
0.06659523699736797,0.07248353225331695
0.066586012688769,0.07245889556226323
0.06657660971782933,0.07243360609911854
0.06656703701990116,0.07240766877050665
0.06655730708398017,0.07238109205910802
0.06654743518088894,0.07235388925740051
0.06653744752057066,0.07232606130634817
0.06652731702905859,0.07229762859877945
0.0665171599031493,0.07226862200568386
0.06650694620686817,0.07223905160835574
0.06649672032117708,0.0722089430233626
0.06648648816751919,0.07217832339294629
0.06647626786862725,0.07214721659274552
0.06646609273443589,0.07211565257873
0.06645598632309095,0.07208365596795852
0.06644596796030428,0.07205124457308285
0.06643606770091355,0.07201846958180759
0.06642629580101173,0.07198536300261575
0.06641671614334013,0.07195197407273277
0.06640734864739559,0.0719183316095509
0.06639819043376204,0.07188445661575481
0.06638927362677902,0.07185036893629321
0.06638061996053887,0.07181610871167586
0.06637225608743934,0.07178171322504415
0.06636420718393124,0.07174722009614708
0.06635665312031752,0.07171264166977775
0.06634922304259579,0.07167809814328559
0.06634221313316209,0.07164343147411852
0.06633565130757445,0.07160883857425795
0.06632950786547752,0.07157430409870619
0.06632380509347256,0.07153985977036861
0.06631880576710503,0.07150568889821361
0.06631403791892491,0.0714714953501013
0.06630974954876857,0.0714374447819396
0.06630595446826197,0.07140355224359948
0.06630266499200078,0.07136983225931307
0.06629989002044455,0.07133629526102454
0.06629763830174003,0.07130295024951869
0.06629591842559572,0.0712698023857407
0.06629473800257235,0.0712368553041204
0.06629410331168126,0.07120411021197155
0.0662940215905484,0.07117157153909695
0.06629448885206993,0.07113921384990654
0.06629551068292466,0.07110703408931893
0.06629711891707395,0.07107507826396198
0.06629912978114359,0.07104314202116242
0.0663018896585254,0.07101153678151134
0.06630522643876227,0.07098008647803673
0.06630915830430491,0.07094879775865283
0.06631366152967066,0.07091765672370257
0.06631874347250248,0.07088662608200694
0.06632440858513325,0.07085568638363428
0.06633066027364737,0.07082481633189
0.06633751974647574,0.07079398447907996
0.06634498647741674,0.07076317311939123
0.06635304980220262,0.07073237490572379
0.06636171627271888,0.07070156886718817
0.0663709875695284,0.07067073492960373
0.06638084731963342,0.07063986303223986
0.0663912799127706,0.07060895009279312
0.06640233225226223,0.07057797881870644
0.06641397103136203,0.07054689378968115
0.06642623380258517,0.07051568429547887
0.0664389613919337,0.07048425052694436
0.06645251938512735,0.07045284278269645
0.06646660353269662,0.0704211306702051
0.0664813341643404,0.0703892216783431
0.06649665538105785,0.07035714077353891
0.06651259840483563,0.07032481405957357
0.06652916283579222,0.07029223802795982
0.06654634682161009,0.07025940135022116
0.06656415174578599,0.07022629069887334
0.06658257912439887,0.07019289267282205
0.06660163044814141,0.0701591869548821
0.06662129884135956,0.07012516583827974
0.06664159560708183,0.07009080814294869
0.06666251618738718,0.07005610575062583
0.06668397670194004,0.07002086592781902
0.06670613549799945,0.06998544921194316
0.06672899744068943,0.06994984087862804
0.06675240068196285,0.06991367678135134
0.06677642248389645,0.0698771290243224
0.06680096562407768,0.0698400258450669
0.06682621114194703,0.0698026982943635
0.06685206614152514,0.06976496481436358
0.06687852831456553,0.06972682517232104
0.06690559126840417,0.06968827128998059
0.06693325426693733,0.0696493002362877
0.06696153072290281,0.0696099174442754
0.06699040491772074,0.06957011574892595
0.06701987248109686,0.06952989603969387
0.06704992974463178,0.06948925537454151
0.06708057219615007,0.069448195699468
0.0671117974449675,0.06940671674456239
0.0671435999213744,0.06936481951739025
0.06717609457844176,0.06932269168218176
0.06720903225747914,0.06927995245511774
0.06724251781655455,0.0692368032440822
0.06727658418183934,0.06919325874315027
0.06731120813059638,0.06914930611941633
0.06734637333831453,0.06910495583147999
0.0673820760573394,0.06906020126447023
0.06741833042431637,0.06901505417745456
0.06745510417077231,0.0689695216622953
0.06749240878310772,0.06892360051339264
0.06753011137071549,0.06887715833554903
0.06756835555401226,0.06883040937668998
0.06758877164745584,0.06879392509321078
0.06760527192723513,0.06876011799308494
0.06762191497593463,0.06872665642023854
0.06763870161878666,0.06869357523852186
0.06765571467839726,0.06866054173493132
0.06766340634516915,0.06862391866268598
0.06756592326214247,0.0685338957346883
0.0674625531884924,0.06844121787006929
0.06735921954837513,0.06834844592268663
0.06725773131023613,0.06825610533939877
0.06715760040322244,0.06816408141628473
0.06705843334423707,0.06807223900503788
0.06696034779670988,0.06798064716097083
0.06686344726570881,0.06788937867667545
0.06676767905152685,0.06779840442587044
0.06667306391001243,0.06770774093642756
0.06657963330997613,0.06761741122502786
0.06648741721345337,0.06752743233245613
0.06639644256860314,0.06743782355808216
0.06630673448512917,0.06734860385349505
0.06621831600202382,0.06725978942591089
0.06613121369489136,0.06717140116581893
0.06604544786269179,0.06708345293120106
0.06596104263729609,0.06699596442607426
0.06587801686351677,0.06690894967009227
0.06579639195995908,0.06682242624446795
0.06571618630088709,0.06673640866462037
0.06563742039690264,0.06665091289651956
0.06556011148469691,0.06656595289647113
0.06548427922900117,0.06648154522780994
0.06540993874258844,0.06639770184974943
0.06533710739198566,0.06631443757315568
0.06526580814302813,0.0662317718003634
0.06519606184626406,0.06614971950273671
0.06512788045518285,0.06606829261269069
0.0650604131426095,0.06598733103155141
0.06499543849811154,0.06590719667980684
0.06493203379752205,0.06582770215778364
0.06487014342237853,0.06574880839887676
0.06480986923044038,0.06567059907571088
0.06475128418728941,0.06559310730607645
0.06469434579088694,0.06551631940214996
0.06463907606963003,0.06544024281726855
0.06458550312259617,0.06536489295493934
0.06453361732974548,0.06529028323957531
0.06448356498317787,0.0652164637851676
0.06443517392915667,0.06514337471330683
0.06438844733371783,0.06507129811054027
0.0643437021157815,0.06499977670489161
0.06429986834690293,0.06492857520258725
0.06425867452727438,0.06485866920605897
0.06421894035735136,0.06478947533636048
0.06418089793678564,0.06472107042371464
0.06414459285292526,0.06465346931332452
0.06411001499701291,0.06458667407226246
0.06407719198629364,0.06452069987688927
0.06404618269418179,0.06445557489819427
0.06401715736043943,0.06439134500661763
0.06398992388829637,0.06432797080643701
0.06396442865852531,0.06426542869106346
0.06394074158812682,0.06420373962908772
0.06391879627697979,0.06414282430827752
0.0638987447948426,0.0640828526560849
0.06388055388814903,0.06402378262883372
0.06386419511708259,0.06396560806793346
0.06384993069868027,0.06390837988956359
0.06383757196764107,0.06385207742895856
0.06382712100740252,0.06379669814085837
0.06381865164237636,0.06374226277225041
0.06381215936007022,0.06368878014282203
0.06380770357373627,0.06363626440194227
0.06380514418516475,0.06358467175884291
0.063804524125009,0.0635340177137967
0.06380590120615644,0.06348433796651044
0.06380933739249535,0.06343567006577164
0.06381483325867751,0.06338800688667647
0.06382241409184704,0.06334136079399316
0.0638355837615152,0.063296854858109
0.06384742838826987,0.06325227676828653
0.06385818870121697,0.06320764412711453
0.06387447567919262,0.06316520615915729
0.06389288774228886,0.06312380040941126
0.0639133717436047,0.06308340869030414
0.06393598191486119,0.06304402928897347
0.06396093993914846,0.06300578261021517
0.06398818169981642,0.06296864817768466
0.06401784122645172,0.0629326727254935
0.06404996333000564,0.06289788209067051
0.0640843802796133,0.06286418492930662
0.06412101800977088,0.06283154759592205
0.06416006492410792,0.06280005906209606
0.06420151707866716,0.06276971858402414
0.06424535733177962,0.06274051149188847
0.06429160360006281,0.0627124740827403
0.0643404593494596,0.06268562682950259
0.06439045205587339,0.06265938370358819
0.06444427879385464,0.06263490848793084
0.06450080634656234,0.06261169713057238
0.06455999823532756,0.06258973435940297
0.06462183022785306,0.06256900579520344
0.0646863399371185,0.0625495137746752
0.06475373619447722,0.06253137089546107
0.06482423253288315,0.06251465124571581
0.06489753858774777,0.06249922064293818
0.06497372115794928,0.06248511277069044
0.06505279388257976,0.06247232782780544
0.06513479450075874,0.06246087976486223
0.06521975958684305,0.062450777519472714
0.06530779280327027,0.06244206479625087
0.06539893079741918,0.06243475369632461
0.06549321018512527,0.06242885413600664
0.06559064710839209,0.06242436831128951
0.06569133777984408,0.062421299811297314
0.06579585293616731,0.06241995220864075
0.06590354571796993,0.062419992177425804
0.06601456385979979,0.0624215007813053
0.06612896829715001,0.06242451030575418
0.06624685308046072,0.062429052588638775
0.06636829169148555,0.06243514583912433
0.066493333661324,0.0624428063641297
0.06662203511477759,0.062452051336105756
0.0667544474662209,0.06246289701630007
0.06689062075633452,0.06247535811278499
0.06703060407297293,0.06248945075881255
0.06717445371841041,0.0625051911993087
0.06732222101168119,0.06252259421498546
0.06747395389611432,0.06254167379100992
0.0676297095908069,0.062562447863948
0.06778955366189714,0.06258493510319456
0.06795354227294917,0.06260915754002386
0.06812172975353496,0.06263512858964392
0.06829414402164952,0.06266285208220455
0.06847082507991085,0.06269233955434086
0.06865181299571926,0.06272360127900758
0.06883712338756635,0.06275662478493563
0.06902683100138665,0.06279144416802071
0.0692209886258082,0.06282807178636524
0.06941961971108833,0.06286650891780456
0.06962375120844935,0.06290710230015864
0.06983147111174415,0.06294918247876426
0.07004383443260712,0.0629931194051068
0.07026087581458727,0.0630389011755743
0.07048261395851954,0.06308655263970715
0.07070907448054914,0.06313607554029349
0.07094033500375962,0.0631874854889821
0.07117643302404604,0.0632407817480338
0.07141735877679782,0.06329594910605307
0.071663100121042,0.06335298803827007
0.07191363905204527,0.06341189175548166
0.07216894996052738,0.06347265886477395
0.07242893477117446,0.06353526439990283
0.0726936117096425,0.06359962300985293
0.07296339842140215,0.06366590439441587
0.0732387090978843,0.06373417683121649
0.07351893002891587,0.06380437578941116
0.07380396266683487,0.06387640371452272
0.07409621654897494,0.06395118927874632
0.0743890505260646,0.06402638988231409
0.07451208302860214,0.06402689981764041
0.0745659288718766,0.06399726120007884
0.07461976673398928,0.06396791707265637
0.07467335470249284,0.06393855851786989
0.07472669695849657,0.06390926228337629
0.0747798038953185,0.06388002191665013
0.07483260192832075,0.06385032620118809
0.0748852654209632,0.06382119559110985
0.07493769268632604,0.06379210626510448
0.07498988333012069,0.06376305690535271
0.07504183522773952,0.06373405413758129
0.07509353755108064,0.06370509775669501
0.07514499102897644,0.06367618086017576
0.07519619161889188,0.06364730124415156
0.07524715290312523,0.06361846240505947
0.07529786178713464,0.06358966329988851
0.07534832519989754,0.06356090998512719
0.07539852498882374,0.06353223678759186
0.07544842334715805,0.06350356083183188
0.07549812704152041,0.06347488874605597
0.07554756456809947,0.0634462507713574
0.07559673791948944,0.06341764341451447
0.07564563335529015,0.06338904710328129
0.07569429339725497,0.06336049857959324
0.07574273539347028,0.06333189678729036
0.07579083454012932,0.06330327452855916
0.0758388215631995,0.06327509739673348
0.07588644518360008,0.06324663748884121
0.07593372076664662,0.06321818929599511
0.07598075643558624,0.06318982332241979
0.07602768510000388,0.06316144823000525
0.07607427810665106,0.0631328838073164
0.076120548870249,0.06310450212704982
0.07616654329445764,0.06307612391218034
0.07621224548689363,0.06304787457190329
0.07625766424710627,0.06301952054596288
0.07630280150946904,0.06299117622254861
0.07634765780092023,0.06296283904499572
0.0763922348563942,0.06293450580029265
0.07643652780054992,0.06290617244834487
0.07648053200045017,0.06287783822889663
0.07652429704138648,0.06284950196402023
0.07656776793616948,0.06282116565281075
0.0766109579711789,0.06279283065889243
0.07665386839473837,0.06276449470066396
0.07669650238421133,0.06273615579964
0.07673885012177173,0.06270781171995937
0.07678091147976787,0.06267945677007143
0.07682269490347039,0.0626510917005585
0.07686422279398603,0.06262271740344295
0.07690546639404472,0.06259433360696563
0.07694642900084511,0.06256593713244357
0.07698711206016988,0.06253752806993537
0.07702750542907978,0.06250910802947404
0.07706762048651922,0.06248067148433661
0.07710746206592649,0.06245221474807041
0.07714702599188235,0.06242373811626072
0.0771863103400006,0.062395243581604275
0.07722531953786332,0.06236672854299916
0.0772640542298575,0.06233819107218614
0.07730251151131029,0.0623096298088351
0.07734069251832824,0.062281042680173135
0.07737859635029497,0.06225242992804499
0.07741622592250601,0.062223788196430034
0.07745358147939363,0.062195116927988875
0.07749066443094432,0.062166415114293085
0.0775274737004959,0.06213768213184369
0.07756400857915768,0.06210891790470961
0.07760027132955473,0.06208012014924955
0.07763626096692328,0.06205129016167921
0.07767197983289993,0.062022425027451256
0.07770742465619389,0.06199352437587104
0.07774259695665021,0.06196458643450669
0.07777750291112843,0.061935609484592126
0.07781214033854052,0.061906595828521156
0.07784651190298635,0.06187754289010348
0.07788061836608444,0.06184844940603795
0.07791445852007585,0.06181931694526428
0.07794803315560647,0.06179014284401772
0.07798134498030186,0.0617609280631006
0.07801440021235037,0.06173166993468193
0.0780471965317788,0.06170236986314908
0.0780797365303807,0.06167302554275887
0.07811201880291806,0.06164363846884418
0.07814404648019227,0.061614206338576345
0.07817582007301287,0.061584729432386534
0.07820733899890821,0.061555209308696915
0.07823860821449727,0.061525642306653104
0.07826962554406897,0.06149603145071329
0.07830039644006599,0.06146637294149429
0.07833091889411153,0.06143666974298553
0.07836119731247279,0.06140691956177066
0.07839123247639024,0.061377122879361486
0.07842102599948461,0.061347279022917575
0.07845057784320217,0.06131739000322301
0.07847989093849046,0.0612874539033386
0.07850896675877592,0.06125747136323943
0.07853780809052155,0.061227441637165994
0.07856641476176296,0.06119736694564764
0.07859479029460184,0.06116724518380966
0.07862293459989489,0.061137078437721336
0.07865085178167135,0.06110686443750808
0.07867854394442743,0.06107660467475096
0.07870601614184324,0.06104629709575872
0.07873327510086253,0.061015939464895745
0.07876031852951414,0.060985535361957506
0.07878713487068086,0.06095509590407961
0.07881373036707953,0.0609246164745633
0.0788401082814484,0.06089409798329913
0.07886627805197263,0.06086353422460862
0.07889223535570439,0.06083293190919585
0.07891798710603361,0.06080228742125648
0.07894353902132105,0.060771599045784074
0.07896888775491287,0.060740872368083
0.07899403642366325,0.060710105919062916
0.07901898683033841,0.060679301939360254
0.07904374257283613,0.060648460518428614
0.07906830889222234,0.06061757943452375
0.0790926868943523,0.060586660882203165
0.07911687577051914,0.06055570916574819
0.0791408796102278,0.06052472332299104
0.07916469959754255,0.06049370645104946
0.07918834246362641,0.06046265539656468
0.07921181802556693,0.06043157051253416
0.0792351121954429,0.06040045355145407
0.07925824432875801,0.06036930464569395
0.07928120933507311,0.0603381291728302
0.07930401579163013,0.06030692284948585
0.07932662179047408,0.06027569126184785
0.07934909176070062,0.06024443652349324
0.07937139773951672,0.06021315526228341
0.07939355249670005,0.060181853171849056
0.07941556019042965,0.0601505304586015
0.07943742356161843,0.060119186742006406
0.07945914593186697,0.060087824412783604
0.07948072945357572,0.06005644530734425
0.07950217564619157,0.06002504764195534
0.07952348754265319,0.059993637099855765
0.07954467303527459,0.059962213304668714
0.0795657320625939,0.05993077615321148
0.07958666918161615,0.059899327756178275
0.07960749292314277,0.05986786937845089
0.07962820421056417,0.05983640155961955
0.07964880602324624,0.059804926064521216
0.07966928091810532,0.05977344009791938
0.07968963473280055,0.05974193841518029
0.07970988818069448,0.059710429430293026
0.07973003497901303,0.059678923777828324
0.07975008549725063,0.059647415981036254
0.07977004747005621,0.059615904719718754
0.07978991770738512,0.0595843992807645
0.07980970226992021,0.059552897958084834
0.07982940331271347,0.05952140334250482
0.07984902040804681,0.059489914900051004
0.07986855409519066,0.05945843291569652
0.07988798572874724,0.05942695115123137
0.07990735038296018,0.05939548420960154
0.07992711338065467,0.059364148280764244
0.07994639351121467,0.05933272524182428
0.07996514869183756,0.059301209302178366
0.07998434310484737,0.05926983517907637
0.0800035169682504,0.059238487273891034
0.08002263743678037,0.059207164190269355
0.08004160082007471,0.05917584795700797
0.0800605199906931,0.05914455722019138
0.08007997118179233,0.059113306770312124
0.08009889471049628,0.059082065409693886
0.08011779410964788,0.05905085124180573
0.08013667539474655,0.0590196700766556
0.08015554218572501,0.05898852615194055
0.0801744066858207,0.05895741816193837
0.08019328217331072,0.058926350651887185
0.08021160646615405,0.05889527592798975
0.08023093435510942,0.058864319271241854
0.08024981270195666,0.058833350670832826
0.08026874744187149,0.05880246692629935
0.08028747787381374,0.05877161106327437
0.08030586492273126,0.058740735909500616
0.08032534593822752,0.05871000984255423
0.08034375791983678,0.05867927674837334
0.08036321917090129,0.05864865682616056
0.08038175610918777,0.058618056621223026
0.08040114579613244,0.05858754780662833
0.08042023360097855,0.05855706605251707
0.08043942698639045,0.05852663876353785
0.08045871992705277,0.058496269762262264
0.08047794260292494,0.058465969067013325
0.08049726933532875,0.05843574134284846
0.08051666023066056,0.0584055842828283
0.08053612320625322,0.05837549455039284
0.08055560073484888,0.05834547545102179
0.08057519248405637,0.058315540447356554
0.08059487993787322,0.05828565822287086
0.08061461048168192,0.058255869553894016
0.08063458297557544,0.05822617313266373
0.08065459568175726,0.05819653060852293
0.0806746905912058,0.05816697239549775
0.0806942173045721,0.05813755722045227
0.0807145440120473,0.058108169989677334
0.08073498026211605,0.05807887908112989
0.08075553698123851,0.05804968148648841
0.08077621161838491,0.05802056720343638
0.08079699126355515,0.05799151535214817
0.08081791806039836,0.05796255709835412
0.08083901935186642,0.05793373191955136
0.08086027648570969,0.057905012523240096
0.08088168697801214,0.0578763964836102
0.08090325963015793,0.05784788267496746
0.08092499546023851,0.05781947788735698
0.08094690287927092,0.05779118072761392
0.08096898527923892,0.0577629935412017
0.08099125294689613,0.057734918934969806
0.08101372155288131,0.057706956020085055
0.08103639670452767,0.057679107270974014
0.0810592781578312,0.05765137652435996
0.08108235994762213,0.05762376884905922
0.08110564643037278,0.057596284940921796
0.08112914540413817,0.05756892871791495
0.08115286903619935,0.05754169673189275
0.08117682259095965,0.057514595411288644
0.08120101514934995,0.057487623848927555
0.08122544998206023,0.05746078545191969
0.08125012838398324,0.0574340825576887
0.08127505277528475,0.057407516551419936
0.08130022724970283,0.057381089256696924
0.08132565554982644,0.05735479561048152
0.08135134468678037,0.05732864540006551
0.0813773165009684,0.057302642868338194
0.08140357160324538,0.057276791275282374
0.08143011795494255,0.05725109025069861
0.0814569621854452,0.057225542041341976
0.08148411070198423,0.057200149368023284
0.08151157153732695,0.0571749125446197
0.08153934552234196,0.05714983622702771
0.08156744927490378,0.05712491950282086
0.08159588610963285,0.0571001672601194
0.08162465512701317,0.057075581462243126
0.08165376213099279,0.05705116122006208
0.08168316232768505,0.05702689381030168
0.08171289208493195,0.057002785201069654
0.08174300462218043,0.0569788659032959
0.08177349384153121,0.05695512501472351
0.0818043579660014,0.0569315680206103
0.08183560828114123,0.05690819283772773
0.08186724792841792,0.05688500508882078
0.08189928325422875,0.05686200692727554
0.08193172475896934,0.05683919817399475
0.08196457407450271,0.05681658482426151
0.0819978426493987,0.056794166125808905
0.08203153534221683,0.05677194455190788
0.08206565742937895,0.05674992449418295
0.08210021716559929,0.05672810546661319
0.08213522224938692,0.05670648924396292
0.08217067629146979,0.05668508245776367
0.08220658081100399,0.05666388727733432
0.08224294110342135,0.05664290092654752
0.08227977820703727,0.05662213071651299
0.08231710050027359,0.05660157853132739
0.08235491435482785,0.056581248638613704
0.08239322457646661,0.05656113824433592
0.08243203256807119,0.05654125494564875
0.08247197679863214,0.05652166762732987
0.08251186297211598,0.0565022353302232
0.0825522822894259,0.05648303907344649
0.08259325502534554,0.0564640803415734
0.08263426144788491,0.0564452597787196
0.08267656487360273,0.05642690325237044
0.08271951409974779,0.05640884048949111
0.0827627684285338,0.05639084492229204
0.08280660324155929,0.0563731033841178
0.08285102819594144,0.056355625653402824
0.08289613280951078,0.05633837203170479
0.08294176453738544,0.056321410401345355
0.08298802534034065,0.05630471248991798
0.08303491886602755,0.05628828282231622
0.08308246168215726,0.056272120521056096
0.08313065643071305,0.05625623015506082
0.08317951664971295,0.05624061314548648
0.08322904533293479,0.05622527485377883
0.08327925734509621,0.05621021721887173
0.08333016742531728,0.056195442485476074
0.08338177995427966,0.056180956239645065
0.08343410442901597,0.05616676203680398
0.08348715637288281,0.05615286290063564
0.0835409462728141,0.05613926326794373
0.08359548373326657,0.05612596700534418
0.08365077837896653,0.05611297805475239
0.08370684641067035,0.05610029895554472
0.08376369823294548,0.05608793351619606
0.08382133802580043,0.05607588669326717
0.0838797852076936,0.056064158529779765
0.08393903584376615,0.056052757509889736
0.08399911671192672,0.056041690966408333
0.08406000889442143,0.05603097406780423
0.08412175302263757,0.056020598506955184
0.08418435353411491,0.05601056905923798
0.08424782472854384,0.056000888110882587
0.08431218513289948,0.05599156154409521
0.08437745902784,0.05598258253764039
0.08444365505209109,0.05597395086069802
0.08451079392812684,0.0559656676929634
0.08457889480904321,0.05595773751260899
0.08464795784316916,0.05595017018522005
0.08471799289010623,0.05594297348864889
0.08478902374747334,0.055936150732898406
0.08486105807816532,0.05592970426688336
0.08493410645221214,0.05592363992541016
0.08500818540987104,0.055917980154268215
0.08508356447392029,0.05591288328500639
0.08515466634842683,0.055906230669683886
0.08521241301987384,0.05589582120100556
0.08527124249343358,0.055885382971652534
0.08533137983050496,0.05587528295884195
0.08539262540712413,0.0558654170984589
0.08545496785116337,0.05585577537529464
0.0855184327794411,0.05584638017745117
0.08558301417378886,0.0558372236357155
0.08564874551834721,0.055828318038932276
0.08571566719182251,0.05581966959633387
0.08578377277376505,0.0558112686005651
0.08585309667814292,0.055803128933752576
0.08592365243876221,0.05579524552064732
0.08599548116509624,0.05578763918043674
0.08606864717278426,0.055780336300602994
0.08614314377825119,0.05577331655199163
0.086219032811035,0.055766606977933925
0.08629635223030105,0.05576022262098457
0.08637514206117834,0.05575415999996357
0.0864553277593388,0.055748379759649434
0.08653695864651904,0.055742906066879594
0.08662010338599024,0.05573776380053496
0.08670482095634673,0.055732978873416876
0.0867911296643774,0.05572854030796046
0.08687905715512449,0.055724461739626995
0.08696864749543842,0.05572077785041321
0.08705995975744361,0.05571746020599259
0.08715298953368047,0.05571450988535382
0.08724781067432627,0.055711933175102375
0.08734441960252988,0.0557097275447163
0.08744283868783287,0.05570789233413483
0.08754312802081013,0.05570651746432293
0.08764538134068099,0.05570557717683874
0.08774957732184564,0.055705030447671736
0.08785584369185769,0.055704926508897995
0.0879641341462925,0.05570525709584315
0.08807445565135742,0.055706010222358146
0.08818696424226055,0.05570722910504154
0.0883018915627494,0.055709025596100935
0.08841907660711222,0.05571131423579002
0.08853865854064692,0.05571414267195231
0.0886608191206748,0.0557176040429233
0.08878541121134859,0.05572167529092375
0.08891226245288746,0.05572617634409941
0.08904150910456274,0.05573108265203609
0.08917334140417532,0.05573650381831488
0.08930781669845411,0.05574247902353193
0.08944497315339843,0.05574902724465771
0.08958493619888969,0.055756198298573235
0.08972777277962658,0.055763979033584314
0.08987351097822893,0.055772384423150384
0.09002227453073394,0.055781431254075725
0.09017414251204602,0.05579113317615259
0.09032917351471653,0.05580150753931132
0.09048747808154911,0.0558125755666105
0.09064914558918596,0.05582435868336711
0.09081423086582116,0.05583631793329673
0.09098290434245794,0.055849610016470916
0.09115522503588817,0.055863675366538204
0.09133131300935964,0.05587902638899352
0.09151114443908491,0.05589460205246981
0.09169487050734085,0.055911011578980235
0.09188274829983493,0.055928349509714606
0.0920747861377066,0.055946266765318865
0.09227110678324191,0.05596545005453623
0.0924718123843126,0.0559855574712725
0.09267691008074015,0.056006535752991964
0.09288652976573648,0.05602842593601562
0.09310102598141434,0.05605138516358562
0.09332050469786257,0.05607543084780028
0.09354509711946969,0.05610055586866027
0.09377494341772745,0.05612675631736594
0.09401019187583894,0.05615407344643107
0.09425141645861088,0.05618270939154609
0.09449777373927222,0.05621232425286113
0.0947505239757,0.0562433439148989
0.09500945065491896,0.05627565102866856
0.09527470664728624,0.05630928036053673
0.09554654458003202,0.05634427977438504
0.0958251844489431,0.05638069492272858
0.09611085116715022,0.05641857071042114
0.0964053413695321,0.0564585205294613
0.09670591743325781,0.05649950271194602
0.0970142785986169,0.056542101865146695
0.09733069395522294,0.05658637233377463
0.09765550770768774,0.056632380845942035
0.09798904529246999,0.056680196744448026
0.09833160496831268,0.05672986752371263
0.09868353203582728,0.05678148892035119
0.09904520056253648,0.056835101583345565
0.09941710444063295,0.056890843930550626
0.09979961380288824,0.056948778566201806
0.10019297641501858,0.057008931756368675
0.10059770725215257,0.05707142150363144
0.10101435897428523,0.057136357199822393
0.10144344662971712,0.057203847549959407
0.10188550226859723,0.057274001733535515
0.10234108305959419,0.057346931919917174
0.10281075430108379,0.057422741502065965
0.10329510471598666,0.05750152983313598
0.10379490971786151,0.05758345344687634
0.10431080460983894,0.05766865046370972
0.10484355785026657,0.0577572793145282
0.10539407999634717,0.05784951633934964
0.1059619552635395,0.05794545544231778
0.10655207086043929,0.0580455562691402
0.10716033152008275,0.05814978172996277
0.10779144711629093,0.05825837334721117
0.10844525659302454,0.05837155680120038
0.10912285125528344,0.05848945641275695
0.10982658630041171,0.05861282483275675
0.11055570585710503,0.058740910527566026
0.11131425456755435,0.05887518470777589
0.1121032766475944,0.05901567290339271
0.11292416448595018,0.05916257300586395
0.11377944885082564,0.05931639986175814
0.1146740302291476,0.05947809869667321
0.11560444762677051,0.05964700029767703
0.11657639806565478,0.05982426601190598
0.11759233193731053,0.06001023617241034
0.11865401798846216,0.060205420066453616
0.1186965368362059,0.06012275099575659
0.11869912884368376,0.060028461762553206
0.11870139214322079,0.05993200465900346
0.1187040301273086,0.05983601237073677
0.11870606020218678,0.05973868455678583
0.11870795737831721,0.059640929595060815
0.11870705827252402,0.05954115667915578
0.1187100170586131,0.05944233404929344
0.11871078550802379,0.059341624760921446
0.11871227859286294,0.05924224601138763
0.118713045064612,0.05914112243893284
0.11871203868508717,0.05903763605479022
0.11871253632276925,0.05893598120041078
0.1187096943635103,0.05882733241113209
0.11870823460768998,0.05872170811910085
0.11870638278162353,0.058615071549154255
0.11870404981013886,0.0585079169313945
0.11870156652231219,0.05839904513398993
0.11869874011399639,0.058289669065813995
0.11869538748982122,0.05817902448723531
0.11869154486336808,0.05806741298577076
0.11868764998267851,0.05795698920008142
0.11868326617803417,0.05784346947079828
0.11867854307587312,0.05772913033500781
0.11867378642692318,0.05761430546243589
0.1186684906955027,0.0574983364805222
0.11866269951391227,0.0573812335843676
0.11865646519350256,0.05726313323689127
0.11864971999716402,0.05714395823218062
0.11864624072532512,0.057026742386704625
0.11863709629562169,0.05690450105583469
0.11862894242767803,0.05678254855048245
0.11862048193365006,0.05665887864129906
0.11861234322982431,0.05653499089226059
0.11860343821669923,0.0564102551219402
0.11859524943174451,0.056284384627148444
0.11858611545511537,0.05615764284683595
0.11857613844667263,0.05603071323362821
0.11856593839384555,0.05590136588937887
0.11855557840503879,0.05577154717920245
0.1185450363358967,0.0556396064636695
0.11853379968326606,0.05550735365621437
0.11852221572488726,0.055374086632161305
0.11851025479267728,0.05523974190578055
0.1184978680343319,0.05510414367515451
0.11848422489554855,0.05496789208743021
0.11847131024393544,0.054830167662676836
0.11845794703155309,0.05469138404574737
0.11844425620421066,0.05455152755739382
0.11843005633819195,0.05441039176424685
0.11841546337442763,0.054268198353737813
0.11840053320616552,0.05412491054162916
0.11838531545965747,0.053980531371584865
0.11836974189503023,0.05383485388360363
0.11835375640258472,0.05368793041564508
0.11833737158352568,0.053539763665075665
0.11832068120380267,0.05339057357152663
0.1183035417823617,0.05324002318388306
0.11828590782850122,0.05308796676535592
0.11826781242334156,0.05293456742388538
0.118249429386161,0.05278025021513913
0.1182306514843969,0.05262453489481087
0.11821152612851449,0.0524676577217715
0.11819205765636079,0.05230961861998204
0.11817236512400109,0.05215131865605591
0.11815183504208922,0.05199009493816971
0.11813075018386711,0.05182741093113918
0.11810957727139933,0.05166402220397059
0.11808804910152773,0.051499291571984955
0.11806604493344663,0.05133312262758191
0.11804336900901315,0.05116520094986406
0.11801736104281202,0.050992684876774025
0.11799811736275961,0.05082687802762304
0.11797482958641421,0.05065534147646022
0.11795067561637261,0.0504814889885176
0.1179259911383341,0.05030689708895544
0.11790079884318998,0.0501307636131373
0.11787665886649416,0.049953214187124825
0.11785011944588626,0.04977442056220749
0.11782491428124361,0.04959412412656466
0.11779891133784229,0.049412416873289546
0.11777233172523545,0.04922890318363337
0.11774509238633418,0.04904467781129154
0.11771769477307072,0.048858655947178
0.1176904651275927,0.04866946918891675
0.11766239212675149,0.04847979079826626
0.11763390730989619,0.04828876630898818
0.1176049494387804,0.04809598985949257
0.11757513918782117,0.04790223211864678
0.11754543359329317,0.04770617949609568
0.11751531789974934,0.04750851735248285
0.11748520620540057,0.047308514352991486
0.11745429428116243,0.04710742597933657
0.1174230101280512,0.04690470395659866
0.1173913284720291,0.04670019540895365
0.11735926790675234,0.046494016157832635
0.11732680480107763,0.046286007293533785
0.11729395318277083,0.0460762282302383
0.117260704986139,0.04586460047399731
0.11722707315656342,0.04565117669416537
0.11719304808954936,0.04543600543003842
0.11715868519196326,0.04521893174219367
0.11712394421723267,0.04499994748257589
0.11708885589175758,0.04477914531499963
0.11705341135130289,0.044556511224497025
0.11701753504552258,0.04433181853896382
0.1169812728335995,0.044105216990889345
0.1169446318854303,0.043876550863081044
0.11690764008920429,0.04364597537786809
0.11686967740518707,0.04341374548704835
0.116831840788432,0.04317897060134188
0.11679360427438908,0.04294197223922997
0.1167559313003819,0.04270310616699694
0.11671707398705257,0.042462129178968966
0.11667655974301087,0.04221850320206312
0.11663693309681958,0.04197310781591133
0.11659700130419548,0.04172565099366868
0.11655672033341219,0.04147613128037601
0.1165161106241993,0.04122440737254126
0.11647517234916807,0.04097049462899327
0.11643388392034222,0.04071425487310036
0.11639224390440656,0.040455649677675565
0.11635025205839622,0.040194645702900926
0.11630794383070384,0.039931312087504216
0.1162652872626935,0.03966544454781217
0.11622232360395708,0.03939723707775366
0.11617904750696557,0.039126575416874906
0.11613546525805006,0.03885343545197697
0.11609155945141748,0.038577672854531335
0.11604736407581324,0.03829946557938146
0.11600284453067758,0.03801855515721344
0.1159580198109076,0.03773500911794846
0.11591289636443511,0.03744879265248895
0.1158674839001195,0.037159877038029844
0.11582178143556028,0.036868113782659494
0.11577583883823167,0.03657344605604422
0.11572959852894417,0.036276103020905406
0.11568308202412039,0.03597540477969052
0.11563764917630946,0.03567136852954379
0.11559057987628572,0.035365437551081964
0.11554335949965987,0.035056526982394816
0.11549470789888724,0.03474475808637346
0.11544713884559436,0.03442970911020937
0.11539929818475435,0.03411176011278176
0.11535122662828877,0.03379056038316201
0.11530356898802546,0.03346716631951321
0.11525540060112525,0.03314002626537869
0.11520691138695227,0.03280923611101436
0.11515834972102341,0.03247538830954084
0.11510947707482753,0.032137803057662215
0.11506012444483978,0.03179637271268955
0.1150105784405077,0.03145129047397766
0.11496120676501544,0.031103255226858716
0.11491175288352208,0.030751723977027544
0.11486221708511275,0.030396642209057544
0.11481258949651801,0.03003779570161728
0.11476290892297686,0.029675293382918185
0.11471316608226736,0.029308937788049067
0.11466340377719052,0.028938839556763064
0.11461361776044818,0.028564784281527474
0.11456381992701771,0.028186700904680378
0.11451401893310072,0.0278045741489184
0.11446426793933819,0.027418504878663173
0.11441453917248669,0.02702808567591692
0.11436489950662389,0.026633612730887622
0.11431534849888501,0.026234850743721127
0.11426591038402854,0.025831756595445423
0.11421658676194515,0.02542409338083391
0.11416750479787807,0.025011152635974074
0.11411850996821371,0.02459553785073986
0.11406976373447915,0.024174146756772943
0.11402126382005234,0.023748049739159786
0.1139730391246577,0.02331717489170136
0.1139250962295079,0.022881234913480084
0.11387748841380976,0.022440360283515405
0.11383024856927292,0.02199447328092541
0.11378338612475805,0.021543266323578267
0.11373695935966371,0.02108689991841629
0.11369097987329038,0.02062504091066287
0.11364550926605502,0.0201578284315011
0.11360056340465065,0.019684947268512817
0.1135561871944714,0.0192062738736672
0.11351244872399466,0.01872196470404975
0.11346937079135103,0.0182316768002828
0.11342700874483272,0.017735301215532004
0.11338542145546329,0.01723271368659666
0.11334467507264566,0.016723760696280565
0.11330485229657604,0.016208281796966043
0.11326586688007718,0.015686147065742194
0.11322788087435984,0.015157126722781264
0.11319076660457564,0.01462219620357272
0.1131538357772166,0.014078252415638254
0.1131190531104989,0.013529660984350433
0.11308541663130521,0.012974094969979083
0.11305305977584477,0.012411303753404669
0.11302203865519915,0.011840513893710776
0.11299246775816696,0.011262154836061473
0.1129644369647826,0.010676090683226969
0.11293802980904571,0.010082173479022315
0.11291331633407159,0.009479919762418734
0.11289040266469805,0.008869212129190736
0.11286940419775474,0.008250582983598244
0.1128503699852842,0.007622783868943171
0.11283341922442532,0.006986276905838854
0.11281866171353332,0.006340884159127902
0.11280620117685626,0.005685706325482557
0.1127961745623214,0.005021260887401483
0.11278870711472579,0.004347362026000679
0.11278392376921911,0.003663033392571807
0.11278196874829832,0.00296881009115784
0.11278298443125062,0.0022640650376628585
0.11278712426757766,0.0015485524851792166
0.11279454854359913,0.0008220342891186209
0.112805425201348,8.424773770126098e-05
0.11281992814551162,-0.0006650598200522791
0.11283823048828147,-0.0014257362685555991
0.1128605438353321,-0.002198953859057274
0.11288705604437956,-0.0029845853212813484
0.1129179779141276,-0.0037829361204702178
0.11295354116717138,-0.004594785586810141
0.1129939353761865,-0.005419522035280192
0.11303945275388859,-0.006258473252063579
0.11309032844262885,-0.007111525798529204
0.1131468331036105,-0.007979084467368471
0.11320926732612323,-0.008862161666236327
0.11327783299537286,-0.009760972023213311
0.11335277479610267,-0.010676020027149631
0.11341487347287388,-0.011655272023038362
0.11345158719548401,-0.012736321138015889
0.11349390509976424,-0.013846717426676489
0.11354339411051106,-0.014987763971209113
0.11359890082589211,-0.016155849150576395
0.11366169328405097,-0.017354238808432516
0.11373268329595118,-0.018587055644659126
0.11381240940844271,-0.01985399777427177
0.11390357678845478,-0.021165208381807264
0.11400209227427167,-0.022501171627024443
0.11411326041873146,-0.023888904771363958
0.11423519115949045,-0.025311486153223595
0.11436661705585385,-0.026779107503078048
0.11439595157153869,-0.02830817536306904
0.11444039733087712,-0.029873701887451067
0.11451432673271422,-0.031289715935287704
0.11463883592514751,-0.03147139144276013
0.11476572422324076,-0.03165496921392949
0.11489486182379727,-0.03184111308535262
0.11502414273237654,-0.03202673356551949
0.11515368688101188,-0.03221202514785972
0.11528439964072407,-0.03239833110355449
0.11541657457207326,-0.03258602861528353
0.1155497296184647,-0.03277441286498238
0.11568422213147993,-0.03296399164053429
0.11581988682314799,-0.03315452485265721
0.11595659639174137,-0.033345829815569786
0.11609458653020766,-0.03353822468340169
0.11623619133724578,-0.0337349373873143
0.1163717610700186,-0.03392253923563599
0.11651311314379985,-0.03411745295943758
0.11665583611656709,-0.03431357497548813
0.1167990772224328,-0.03450970241576779
0.1169434263023451,-0.03470662987557608
0.11708925261372677,-0.034904879161332315
0.1172363228966967,-0.03510410679184597
0.11738440159916243,-0.03530397209911044
0.11753413279855189,-0.03550535879982793
0.11768487768534608,-0.03570734649032461
0.11783667611124436,-0.035910058684334285
0.11799273666700563,-0.0361178223630579
0.11814671474109464,-0.03632199623587308
0.1183025071334529,-0.03652786239931305
0.11845970486860688,-0.03673486292232622
0.11861794972511952,-0.036942502134685404
0.11877770093885893,-0.03715140025146697
0.11893876704356765,-0.03736129217466332
0.11910004477534095,-0.03757072907623756
0.11926059353957864,-0.03777845396352673
0.11942784325142565,-0.03799422249223271
0.1195938036610736,-0.03820753457240061
0.11976149945213731,-0.038422342329845614
0.1199309587239742,-0.03863866917853809
0.12009308183731456,-0.03884491106628176
0.1201456138095787,-0.03891163968993469
0.12014521294319831,-0.038911095320739185
0.12014572691622889,-0.03891176360084055
0.12014586241257576,-0.03891194471681019
0.12014586095861957,-0.03891193693781807
0.12014586923813315,-0.03891194929924925
0.12014587863376973,-0.03891196663476528
0.12014587617400066,-0.038911957935334536
0.1201458722095142,-0.038911946592655414
0.12014586607426118,-0.03891193209977599
0.12014586873307524,-0.03891194038081058
0.12014588419088504,-0.03891198050039161
0.1201458831925067,-0.03891197877699757
0.1201458799362515,-0.03891197135521991
0.12014587753600844,-0.03891196572661503
0.12014587477330392,-0.03891195956845627
0.12014587244439523,-0.038911954976867155
0.12014587123701657,-0.038911951982704605
0.1201458714607232,-0.03891195216999345
0.12014587320918257,-0.03891195592817027
0.12014587562986141,-0.03891196138882021
0.1201458769926686,-0.03891196462924718
0.12014587842927811,-0.038911968426292784
0.12014587760832411,-0.03891196749442906
0.12014587290242328,-0.03891195951291514
0.12014586961057216,-0.03891195436342009
0.12014586746831635,-0.03891195106774028
0.1201458665473399,-0.03891194963280695
0.12014588674471173,-0.03891198814584189
0.12014588677791331,-0.03891198794112682
0.12014588719114808,-0.03891198861504128
0.12014588707929166,-0.038911988217098556
0.12014588694428473,-0.03891198777948081
0.1201458867790599,-0.038911987266255554
0.12014588656376735,-0.03891198658863363
0.12014588631424149,-0.038911985840031076
0.12014588560335031,-0.0389119839884807
0.12014588475702821,-0.03891198179827267
0.12014588380687674,-0.03891197935696616
0.12014588275430554,-0.03891197661991498
0.12014588236325294,-0.038911975623789494
0.12014588205663833,-0.03891197486563321
0.1201458818467443,-0.03891197436784608
0.12014588182468985,-0.03891197432356191
0.12014588170716656,-0.03891197406042007
0.12014588151647591,-0.03891197363625573
0.1201458813103942,-0.03891197318507893
0.12014588111390219,-0.03891197277200586
0.12014588094538148,-0.03891197243723406
0.12014588080904622,-0.0389119721929327
0.12014588073319347,-0.03891197211409629
0.12014588069274988,-0.03891197212585896
0.12014588068481831,-0.03891197222195304
0.12014588070889806,-0.03891197239813784
0.1201458807570133,-0.03891197263562878
0.12014588082932894,-0.038911972932798564
0.12014588095853103,-0.03891197337826255
0.12014588114432864,-0.038911973957801334
0.12014588139130167,-0.038911974696998905
0.12014588167702708,-0.0389119755239397
0.12014588199922552,-0.03891197642863612
0.12014588222643434,-0.038911977164062854
0.12014588258597093,-0.03891197816209127
0.12014588331934455,-0.038911979838228986
0.120145883985847,-0.038911981433235786
0.12014588451387744,-0.03891198269306173
0.12014588512215219,-0.03891198409636961
0.12014588578467682,-0.0389119855848354
0.12014588517238885,-0.03891198429235363
0.12014588456289936,-0.03891198309015269
0.12014588573411676,-0.03891198577232789
0.12014587295416887,-0.0389119593317909
0.12014587934394405,-0.03891197207889677
0.12014587189486817,-0.03891195947744668
0.12014588496322683,-0.038911985557686574
0.12014588421790216,-0.038911984740499984
0.12014588407970082,-0.03891198490465635
0.12014588250042328,-0.03891198273995951
0.12014588228333921,-0.03891198270776716
0.1201458838435606,-0.03891198526377943
0.12014588576867197,-0.03891198828498587
0.12014587986391063,-0.03891197929754786
0.12014587941551658,-0.038911976348130504
0.12014587856080987,-0.038911973348528354
0.1201458782017287,-0.03891197170662974
0.1201458797343337,-0.03891197414021914
0.12014587957342876,-0.03891197346671958
0.12014587931865894,-0.03891197274573881
0.12014587927649104,-0.038911972614210075
0.12014587889517965,-0.03891197239817189
0.12014587882437194,-0.038911972980961926
0.12014587925721618,-0.038911974794942586
0.12014588008450473,-0.03891197774010608
0.12014588199267474,-0.03891198312618186
0.12014587288793299,-0.038911969975194166
0.1201458878082508,-0.0389119914660493
0.12014588748594034,-0.03891199088143567
0.1201458876393069,-0.038911991025525144
0.12014588785832848,-0.038911991265717066
0.12014588830572266,-0.03891199188821867
0.12014588803085222,-0.03891199144382277
0.12014588685628969,-0.038911989744372814
0.12014588628606888,-0.038911989002307676
0.12014588552096288,-0.03891198762103956
0.12014588594479832,-0.03891198813305612
0.1201458866037379,-0.038911989207194936
0.12014588669163873,-0.0389119892657303
0.12014588692220322,-0.03891198957171835
0.12014588720232713,-0.038911989987061864
0.12014588755221714,-0.038911990513988595
0.120145887879839,-0.03891199101544403
0.1201458881327742,-0.03891199140514648
0.12014588832990562,-0.03891199171263753
0.1201458884785719,-0.0389119919440208
0.12014588859165526,-0.038911992119359355
0.1201458886850886,-0.03891199226479692
0.12014588876589197,-0.03891199239448791
0.12014588885601749,-0.03891199254752673
0.12014588890737816,-0.0389119926278504
0.12014588896149117,-0.03891199272047515
0.12014588889762166,-0.03891199262011931
0.12014588893332105,-0.03891199270380786
0.12014588913873889,-0.03891199310003221
0.12014588925941437,-0.038911993345290184
0.12014587765862039,-0.03891197322713337
0.12014587818257047,-0.03891197455242647
0.1201458788409033,-0.038911975797276434
0.12014587946356771,-0.03891197692995482
0.12014587999200912,-0.038911977886418946
0.12014587961077619,-0.038911977305672314
0.12014587913559412,-0.038911976576346076
0.12014587864286333,-0.03891197583061574
0.12014587803152676,-0.03891197490743101
0.12014587689384994,-0.038911973173227074
0.12014588911090845,-0.0389119931593485
0.12014588783409873,-0.038911990321431444
0.12014588727716384,-0.03891198895436924
0.12014588701705083,-0.038911988323943714
0.12014588705214771,-0.03891198836757173
0.12014588724403732,-0.0389119887726181
0.1201458876369047,-0.03891198961969558
0.12014588775895585,-0.038911989934632636
0.12014588726775882,-0.038911988940013374
0.12014588772782608,-0.038911989908435016
0.12014588758795688,-0.03891198964871518
0.12014588772080018,-0.0389119899561858
0.12014588727433077,-0.03891198924388849
0.12014588797675,-0.03891199082428584
0.12014587509590532,-0.03891196632192275
0.12014587501410573,-0.03891196627616031
0.12014587540158353,-0.0389119672819442
0.12014587584832336,-0.03891196821316987
0.12014587676228139,-0.038911970012913924
0.12014587763391975,-0.038911971715439704
0.1201458782788107,-0.03891197299621211
0.12014588850162705,-0.03891199189540721
0.12014588826073924,-0.03891199146833972
0.12014588723044414,-0.03891198962027965
0.1201458870044422,-0.038911989251974935
0.12014588678945133,-0.03891198882507011
0.12014588689954478,-0.03891198894968259
0.12014588737570664,-0.038911989786589225
0.12014588774053872,-0.03891199040820069
0.12014588788383428,-0.03891199064562205
0.12014588811255755,-0.03891199103040598
0.12014588826310925,-0.038911991283235095
0.12014588827247721,-0.03891199128902921
0.12014587506549325,-0.03891196546037125
0.12014588019231334,-0.03891197540202592
0.12014588001480168,-0.03891197500024726
0.12014587911866323,-0.0389119731593832
0.12014587844091436,-0.03891197180072887
0.12014587634389957,-0.03891196755349676
0.12014587424301812,-0.038911963354532814
0.12014588821211725,-0.03891199108039558
0.12014588802847882,-0.038911990714968446
0.12014588783230068,-0.03891199032334151
0.1201458879001925,-0.03891199046929477
0.12014588802119275,-0.03891199072325978
0.12014588807633175,-0.03891199084304083
0.12014588820306725,-0.03891199111058088
0.12014588841210305,-0.03891199153691755
0.12014588853342292,-0.038911991795776264
0.12014588855072429,-0.03891199185700568
0.12014588851631937,-0.03891199181766225
0.12014588791978585,-0.03891199076817516
0.12014588775048671,-0.03891199040298859
0.12014588718681855,-0.038911989428693096
0.12014588824255876,-0.03891199144365672
0.12014588833147938,-0.038911991649274995
0.12014588824773194,-0.03891199155373864
0.12014588829401485,-0.03891199167625223
0.12014588814641147,-0.03891199143644341
0.12014588833245786,-0.03891199179183122
0.12014588753777486,-0.03891199040415446
0.1201458862811923,-0.03891198805462462
0.1201458853031242,-0.03891198621342778
0.12014588532113712,-0.038911986254116605
0.12014588534989666,-0.03891198631501923
0.12014588531569562,-0.03891198625701124
0.12014588521599157,-0.0389119862339562
0.1201458852650679,-0.03891198618283993
0.12014588525063225,-0.03891198616440031
0.12014588522797881,-0.038911986129801644
0.1201458852261052,-0.03891198613503411
0.12014588523632949,-0.0389119861619015
0.12014588527562263,-0.038911986245744976
0.12014588528339099,-0.038911986261857434
0.1201458853765197,-0.03891198643928196
0.12014588542257496,-0.038911986530374684
0.12014588554578802,-0.0389119867663751
0.12014588567770182,-0.038911987018865175
0.12014588571139095,-0.03891198708469099
0.120145885842136,-0.03891198732215935
0.12014588580103631,-0.038911987255636916
0.12014588543082579,-0.03891198659996233
0.12014588503324491,-0.03891198588610192
0.12014588464185313,-0.038911985189809914
0.12014588433242894,-0.03891198464213323
0.12014588405425364,-0.03891198415071325
0.12014588376282974,-0.03891198363670979
0.12014588348290837,-0.038911983141672685
0.12014588325717677,-0.038911982737624626
0.12014588327884607,-0.038911982778335484
0.12014588336459958,-0.03891198293374901
0.12014588343149411,-0.038911983053544937
0.12014588345821747,-0.038911983097343464
0.12014588344176849,-0.038911983069049264
0.12014588340019917,-0.03891198299216445
0.12014588330401786,-0.03891198282327771
0.12014588313479806,-0.03891198252799477
0.12014588293965607,-0.03891198218785243
0.12014588273071111,-0.03891198182402599
0.120145882484356,-0.03891198139530611
0.12014588221233644,-0.03891198092422835
0.1201458819239315,-0.03891198042674196
0.12014588160289225,-0.03891197987276989
0.12014588099126525,-0.03891197881429354
0.12014588036669888,-0.03891197769403497
0.12014587969841517,-0.038911976517538756
0.12014587908087028,-0.038911975438702485
0.12014587853874246,-0.03891197448690478
0.12014587799508072,-0.03891197354048323
0.1201458775318686,-0.03891197274503901
0.12014587718085644,-0.03891197217403423
0.12014587685636431,-0.03891197164770797
0.12014587652173399,-0.03891197110615789
0.12014587617642103,-0.038911970552489655
0.12014587584785463,-0.03891197002992659
0.12014587551088597,-0.038911969493060444
0.12014587519750057,-0.038911968991126915
0.1201458748758469,-0.03891196848119206
0.12014587454422795,-0.03891196795912239
0.12014587422346966,-0.03891196745589343
0.12014587387804058,-0.03891196692123342
0.12014587357597256,-0.038911966445944225
0.12014587326208893,-0.03891196595753225
0.12014587292445963,-0.038911965439308326
0.12014587262259759,-0.03891196497164871
0.12014587230057736,-0.03891196447863064
0.12014587197993223,-0.03891196398886212
0.12014587165957105,-0.038911963500740866
0.12014587134128012,-0.03891196301849475
0.12014588812890149,-0.038911991570167316
0.12014588807697489,-0.03891199149026876
0.1201458880321712,-0.038911991420644755
0.1201458879796487,-0.038911991340819053
0.12014588793337394,-0.03891199126894243
0.12014588788436766,-0.038911991193930885
0.1201458878362654,-0.03891199111970271
0.12014588778730818,-0.038911991044107336
0.12014588774009416,-0.03891199097139787
0.1201458876942562,-0.038911990900795036
0.12014588765078045,-0.0389119908343019
0.12014588760964703,-0.03891199077173655
0.12014588756902343,-0.03891199071109367
0.1201458875315589,-0.038911990654991936
0.1201458875009372,-0.03891199060974048
0.12014588747119972,-0.038911990566389505
0.12014588744438019,-0.038911990527938735
0.1201458874209928,-0.03891199049537475
0.12014588740111268,-0.03891199046842712
0.12014588738372263,-0.03891199044606703
0.12014588737332468,-0.038911990434592564
0.1201458873462276,-0.03891199040255292
0.12014588735918792,-0.03891199042258293
0.12014588736049636,-0.03891199042912964
0.12014588736190203,-0.03891199043540055
0.12014588735319523,-0.038911990425642626
0.1201458873476402,-0.03891199042124608
0.12014588734855088,-0.03891199042720701
0.12014588736716957,-0.03891199046514141
0.12014588737558228,-0.03891199048583496
0.12014588739394919,-0.03891199052364581
0.12014588741616337,-0.03891199056666894
0.12014588744320052,-0.03891199061764983
0.12014588747516336,-0.0389119906765213
0.12014588751658536,-0.038911990751133045
0.12014588756676392,-0.038911990840720015
0.12014588762382222,-0.03891199093983557
0.12014588766045795,-0.038911991003855353
0.12014588767842149,-0.03891199103641937
0.12014588769241866,-0.03891199106326555
0.1201458877065984,-0.038911991089740236
0.12014588773646474,-0.038911991141554206
0.12014588777377366,-0.03891199120464002
0.12014588780991185,-0.03891199126565215
0.12014588783941124,-0.03891199131679465
0.1201458878578541,-0.0389119913506802
0.1201458878781582,-0.03891199138743819
0.120145887901936,-0.03891199142940644
0.1201458879275395,-0.03891199147447664
0.12014588795728925,-0.03891199152648834
0.12014588798929467,-0.03891199158176253
0.1201458880211601,-0.03891199163660207
0.12014588805157203,-0.038911991689554795
0.12014588808079739,-0.03891199174057237
0.12014588810760794,-0.038911991787594725
0.12014588813190777,-0.038911991830537764
0.1201458881702077,-0.03891199189543723
0.12014588822413601,-0.038911991983834895
0.1201458882609326,-0.03891199204533836
0.12014588829440433,-0.038911992102186356
0.12014588832102154,-0.038911992147967825
0.12014588834184703,-0.03891199218548658
0.12014588835879313,-0.03891199221697635
0.12014588837468894,-0.038911992246913926
0.12014588838931985,-0.03891199227533203
0.12014588840309536,-0.038911992301767076
0.12014588841855982,-0.03891199233069085
0.12014588843715744,-0.03891199236451328
0.12014588846016859,-0.03891199240519051
0.12014588848769966,-0.038911992452032175
0.12014588851795038,-0.03891199250212569
0.12014588850973569,-0.0389119924967707
0.12014588850780362,-0.038911992500000644
0.1201458885138285,-0.03891199251500473
0.12014588852862765,-0.03891199254328562
0.12014588855331863,-0.03891199258570182
0.1201458885883457,-0.038911992643016355
0.12014588863079462,-0.038911992710316236
0.12014588867550154,-0.03891199278018116
0.12014588872456661,-0.038911992856077895
0.12014588877529046,-0.03891199293390576
0.12014588882388688,-0.038911993008440164
0.1201458888720251,-0.03891199308219473
0.12014588891490352,-0.03891199314755703
0.12014588895693629,-0.03891199321174076
0.12014588899477377,-0.03891199326981974
0.12014588901529287,-0.03891199330255679
0.12014588903305144,-0.03891199333109632
0.12014588905527138,-0.038911993366386385
0.12014588907480046,-0.03891199339724303
0.12014588909312404,-0.03891199342667171
0.12014588911175729,-0.03891199345602879
0.12014588912912584,-0.03891199348400125
0.1201458891458355,-0.0389119935103513
0.12014588916272305,-0.03891199353717348
0.12014588917730837,-0.038911993560465534
0.12014588919311797,-0.03891199358567353
0.12014588920860747,-0.038911993610154086
0.12014588922284117,-0.038911993632813016
0.12014588922646331,-0.038911993640619334
0.12014588922399927,-0.03891199364033053
0.12014588922306499,-0.03891199364203402
0.12014588922116215,-0.03891199364233826
0.12014588922010977,-0.03891199364375113
0.1201458892203763,-0.038911993646763496
0.12014588922009664,-0.038911993649692354
0.12014588922028187,-0.03891199365221095
0.12014588922102447,-0.03891199365574384
0.12014588922158961,-0.03891199365878377
0.1201458892226923,-0.03891199366276555
0.12014588922497522,-0.03891199366804192
0.12014588922875913,-0.038911993675789194
0.120145889230242,-0.03891199367994118
0.12014588922932028,-0.03891199368106748
0.12014588922839711,-0.03891199368239691
0.12014588922763132,-0.03891199368362537
0.12014588922705083,-0.03891199368530741
0.12014588926045425,-0.038911993731428694
0.12014588929099744,-0.03891199377365718
0.12014588931878999,-0.03891199381212695
0.12014588934860244,-0.0389119938531757
0.12014588937956805,-0.03891199389559637
0.12014588939711204,-0.038911993920389604
0.12014588940797792,-0.03891199393616596
0.12014588942116575,-0.03891199395502779
0.12014588943152148,-0.038911993970079294
0.12014588940720297,-0.03891199394017015
0.12014588935715141,-0.03891199387682181
0.12014588934726812,-0.03891199386566658
0.12014588930983239,-0.03891199381861269
0.12014588933058469,-0.03891199384708494
0.12014588940116813,-0.03891199393967433
0.12014588943272998,-0.038911993981785784
0.12014588940173704,-0.038911993943361076
0.1201458894084327,-0.038911993953122406
0.12014588939440139,-0.03891199393660291
0.1201458893828855,-0.03891199392340548
0.12014588937733846,-0.03891199391776691
0.12014588937559124,-0.03891199391703241
0.12014588937197766,-0.038911993913813156
0.1201458893459407,-0.03891199388218227
0.1201458893153472,-0.03891199384483875
0.12014588930480348,-0.03891199383309811
0.1201458673834943,-0.038911966085789965
0.12014588910136076,-0.0389119935786704
0.12014586818355646,-0.03891196720218463
0.12014586742671197,-0.03891196631361267
0.1201458872427955,-0.0389119912554345
0.12014588648703324,-0.038911990314218
0.12014588645763684,-0.038911990283878845
0.12014588647058155,-0.038911990300212716
0.12014588659399628,-0.03891199045151878
0.12014588694872495,-0.03891199089538051
0.1201458871721267,-0.03891199117485759
0.12014588720433336,-0.0389119912166854
0.12014588753670179,-0.038911991637285974
0.12014588782059984,-0.03891199199707349
0.12014588783809187,-0.03891199202111887
0.12014587121505006,-0.038911971319933604
0.12014587133633337,-0.03891197146876538
0.12014586812003421,-0.038911967434103814
0.12014588881435696,-0.038911993225883894
0.12014586884037759,-0.03891196782679656
0.12014586975801717,-0.03891196872881915
0.12014587049898204,-0.03891196943381806
0.12014587088865492,-0.038911969714781246
0.12014587077454378,-0.03891196937820965
0.12014587050124105,-0.03891196880438777
0.12014587055057327,-0.038911968670582414
0.12014586914980667,-0.03891196662411445
0.12014586718182024,-0.038911963788389126
0.12014588886802739,-0.03891199316257727
0.12014588861994555,-0.03891199281797629
0.12014588867954355,-0.0389119928869565
0.1201458887238803,-0.03891199293951472
0.1201458887938768,-0.03891199302585123
0.12014588887732772,-0.03891199313181779
0.12014588894217855,-0.03891199321615853
0.1201458889006913,-0.03891199315038818
0.12014588893244486,-0.03891199318970436
0.12014588900434474,-0.03891199328634517
0.12014588906948966,-0.03891199337359065
0.12014588909836958,-0.03891199341061855
0.12014588908355303,-0.0389119933852891
0.12014588905085077,-0.038911993335272135
0.12014588906166689,-0.038911993347051296
0.12014588911668031,-0.0389119934237437
0.12014588917291963,-0.0389119935030068
0.12014588922415902,-0.038911993574687456
0.12014586618053096,-0.03891196022531094
0.1201458666784882,-0.038911960915893835
0.12014586712233147,-0.0389119615519561
0.12014586779163208,-0.03891196251713701
0.12014586809214181,-0.038911962959888684
0.12014586682451991,-0.03891196113908653
0.1201458892186758,-0.03891199356538442
0.12014586632882737,-0.03891196042465548
0.12014586681074199,-0.0389119611089883
0.12014586668442481,-0.03891196089385244
0.12014586666363397,-0.038911960832061734
0.12014586663571025,-0.0389119607654379
0.12014586674932978,-0.03891196090658244
0.12014586702916548,-0.038911961281468004
0.12014586728461042,-0.038911961630950745
0.12014586754451198,-0.038911961986870094
0.12014586775870534,-0.03891196228141131
0.12014586796464248,-0.03891196256281832
0.12014586818891572,-0.03891196286972178
0.1201458683727436,-0.03891196312209404
0.12014586852889741,-0.03891196333649733
0.12014586860005437,-0.03891196342294662
0.12014586809254915,-0.03891196266703265
0.12014586755178354,-0.03891196185703985
0.1201458670260698,-0.038911961075456816
0.12014586650282767,-0.038911960290468575
0.12014586600719791,-0.03891195955283066
0.12014586551977001,-0.03891195882362913
0.12014588920674647,-0.03891199353013953
0.12014588918763647,-0.03891199350156326
0.12014588916902881,-0.038911993473783005
0.12014588915175248,-0.03891199344805904
0.12014588912269326,-0.03891199340496281
0.120145889091399,-0.03891199335847376
0.12014588906350387,-0.03891199331713285
0.12014588904065535,-0.038911993283444676
0.12014588900981482,-0.03891199323759267
0.12014588898293133,-0.03891199319785151
0.12014588895472007,-0.03891199315594283
0.12014588892982128,-0.0389119931191474
0.12014588890031279,-0.038911993075447196
0.12014588888063572,-0.038911993046492586
0.12014588885189813,-0.03891199300400276
0.1201458888245884,-0.038911992963562826
0.1201458888024749,-0.03891199293104511
0.12014588877771312,-0.038911992894544875
0.12014588875605377,-0.03891199286270919
0.12014588872647602,-0.03891199281898137
0.12014588870856244,-0.038911992792908606
0.12014588866398328,-0.03891199272672334
0.1201458886272826,-0.03891199267251579
0.12014588859072019,-0.03891199261837489
0.12014588873502827,-0.03891199283682633
0.12014588852285656,-0.03891199251763548
0.12014588852275766,-0.03891199251660869
0.12014588850619119,-0.038911992491794986
0.12014588849626841,-0.03891199247650207
0.12014588850728662,-0.03891199249178392
0.12014588848301094,-0.03891199245539685
0.12014588849168714,-0.03891199246748933
0.120145888489336,-0.03891199246341234
0.12014588850319843,-0.03891199248317139
0.12014588849877014,-0.03891199247579509
0.12014588850516333,-0.03891199248436324
0.12014588849578486,-0.038911992470103754
0.12014588846844199,-0.038911992429143054
0.1201458884246535,-0.03891199236462995
0.12014588825360956,-0.0389119921095755
0.12014588811746504,-0.03891199190735432
0.12014588802267259,-0.03891199176795564
0.12014588782488336,-0.03891199147389696
0.12014588766609098,-0.03891199123866391
0.12014588749756425,-0.03891199098891722
0.12014588761266672,-0.03891199116828927
0.12014588340022282,-0.03891198492632002
0.12014588722582521,-0.03891199059350816
0.1201458868324584,-0.03891199000392076
0.12014588732626515,-0.03891199078583239
0.12014588663447445,-0.0389119897161527
0.1201458863412915,-0.03891198927826924
0.12014588611481322,-0.03891198894205463
0.120145885957135,-0.03891198871019004
0.12014588573215448,-0.03891198837636318
0.12014588551400722,-0.03891198805325161
0.12014588542627827,-0.03891198792837638
0.12014588508077216,-0.03891198741295502
0.12014588489991401,-0.0389119871479394
0.12014588463973144,-0.03891198676256919
0.12014588441711899,-0.03891198643438569
0.12014588418603933,-0.03891198609377341
0.12014588397991036,-0.03891198579063124
0.1201458837590496,-0.038911985465270624
0.12014588358278312,-0.03891198520875884
0.12014588345057116,-0.038911985018006724
0.12014588311694624,-0.038911984524023516
0.12014588292188302,-0.038911984239357794
0.1201458827470382,-0.03891198398550909
0.12014588244865126,-0.038911983545699615
0.12014588222579284,-0.03891198321967878
0.12014588199753767,-0.038911982886345606
0.12014588179362438,-0.03891198258978415
0.12014588153956324,-0.03891198221764172
0.12014588129542854,-0.03891198186104368
0.1201458810599041,-0.03891198151819219
0.12014588096895001,-0.038911981392962244
0.12014588057201182,-0.03891198080678285
0.12014588029483,-0.03891198040213497
0.12014588009510078,-0.03891198011469616
0.12014587978058383,-0.038911979655951466
0.12014587941735386,-0.03891197912461518
0.1201458790818581,-0.03891197863628069
0.12014587873081,-0.038911978124370056
0.12014587837344454,-0.03891197760335109
0.12014587812725122,-0.03891197724939265
0.12014587766780122,-0.03891197657567671
0.12014587733469202,-0.03891197609225187
0.12014587703605532,-0.03891197566029403
0.12014587664223132,-0.03891197508820952
0.12014587622135246,-0.038911974475763035
0.12014587579788524,-0.03891197385973335
0.12014587537769503,-0.038911973249424706
0.12014587500984221,-0.03891197271661468
0.12014587460427532,-0.03891197212800894
0.12014587413876555,-0.03891197145340577
0.12014587371586245,-0.038911970838636296
0.12014587325674506,-0.03891197017311905
0.12014587276162766,-0.03891196945344021
0.12014587227882895,-0.03891196875392434
0.12014587184076302,-0.03891196811868553
0.12014587134257744,-0.03891196739622959
0.12014587071999847,-0.038911966492554254
0.12014587015191944,-0.03891196566860919
0.12014586958070464,-0.038911964840935204
0.12014586897568645,-0.03891196396360939
0.12014586837489817,-0.03891196309284603
0.12014586780927518,-0.038911962274489245
0.12014586722325456,-0.03891196142399614
0.12014586654124998,-0.03891196043842719
0.12014586594171763,-0.038911959571478874
0.12014586531066584,-0.038911958657891474
0.12014586465462455,-0.038911957707704836
0.12014586407949995,-0.03891195687739317
0.12014586355477981,-0.03891195611715447
0.12014586305718593,-0.03891195539421784
0.1201458625461677,-0.038911954654380354
0.12014586204019738,-0.038911953920630515
0.12014586151049314,-0.038911953152414115
0.12014586093179629,-0.03891195231355058
0.12014586042586564,-0.03891195158002361
0.12014585984476082,-0.03891195073864339
0.12014588839704128,-0.03891199235871156
0.12014588835900179,-0.03891199230362944
0.1201458883196414,-0.038911992246731884
0.12014588828018348,-0.038911992189664575
0.12014588823881646,-0.03891199212974769
0.12014588819581223,-0.038911992067481964
0.12014588815290494,-0.038911992005394365
0.12014588811806176,-0.038911991954847694
0.12014588808088716,-0.03891199190078331
0.12014588804974435,-0.038911991855379434
0.12014588801876028,-0.03891199181032269
0.12014588798600062,-0.038911991762903365
0.12014588795390421,-0.03891199171628646
0.12014588792415681,-0.038911991673317395
0.12014588788644931,-0.038911991618713816
0.12014588785871823,-0.038911991578288584
0.12014588782270597,-0.03891199152616434
0.12014588779091212,-0.03891199148008715
0.12014588774677869,-0.038911991416305594
0.12014588771583411,-0.03891199137115217
0.12014588767654878,-0.03891199131438236
0.12014588764204712,-0.038911991264686335
0.12014588760081488,-0.03891199120471221
0.12014588755358038,-0.03891199113638182
0.12014588751691663,-0.03891199108325981
0.12014588747321414,-0.03891199102026473
0.12014588743129881,-0.03891199095964494
0.12014588738888056,-0.03891199089870248
0.1201458872961662,-0.038911990764177534
0.12014588720011005,-0.038911990624839674
0.12014588709944442,-0.038911990479058155
0.12014588700928597,-0.038911990348767155
0.1201458868939087,-0.0389119901813961
0.12014588681375966,-0.03891199006542515
0.12014588674109695,-0.03891198996019805
0.12014588665908467,-0.03891198984149681
0.12014588657867786,-0.038911989725292764
0.12014588973073327,-0.03891199430447898
0.12014588668108778,-0.03891198988342658
0.12014588629972241,-0.038911989322113226
0.12014588619451709,-0.038911989170058905
0.12014588610377364,-0.03891198903951364
0.12014588598033028,-0.038911988860750556
0.12014588586585084,-0.03891198869572142
0.12014588573886038,-0.038911988512133115
0.12014588560669744,-0.03891198832144814
0.12014588546204795,-0.03891198811265508
0.12014588531783095,-0.038911987904866496
0.12014588513706068,-0.03891198764371669
0.12014588497788294,-0.03891198741451227
0.12014588474649171,-0.03891198708093506
0.12014588449016365,-0.038911986711112144
0.12014588422941865,-0.03891198633581949
0.12014588393182793,-0.03891198590666913
0.12014588361776049,-0.038911985454493134
0.12014588326352268,-0.03891198494428562
0.12014588318531874,-0.038911984833797125
0.12014588312485786,-0.038911984746345156
0.1201458831487435,-0.038911984782153304
0.12014588322812118,-0.038911984898544624
0.12014588328703057,-0.03891198498422175
0.12014588330507632,-0.03891198501154714
0.1201458833181511,-0.03891198503193511
0.12014588329941318,-0.03891198500645006
0.12014588329738915,-0.03891198500474383
0.12014588330009013,-0.0389119850101138
0.12014588332709063,-0.03891198505287505
0.12014588340154947,-0.03891198516346015
0.12014588328234584,-0.038911984991463915
0.1201458831489351,-0.03891198479970833
0.12014588309110914,-0.03891198471782024
0.12014588302704078,-0.03891198462779964
0.12014588296648268,-0.038911984542803785
0.12014588287533334,-0.038911984413508315
0.12014588287077324,-0.038911984410667386
0.12014588276432471,-0.038911984258500495
0.12014588264722721,-0.03891198409179228
0.12014588261267715,-0.03891198404584568
0.1201458824895142,-0.038911983869451494
0.120145882482255,-0.038911983864123645
0.12014588233399875,-0.038911983650520614
0.12014588222521004,-0.03891198349624724
0.12014588219176936,-0.03891198345177046
0.12014588203392808,-0.03891198322616068
0.12014588268329787,-0.03891198418597053
0.12014588918591504,-0.03891199353779792
0.1201458817661478,-0.03891198284911271
0.12014588919444301,-0.038911993550690395
0.12014588164151029,-0.03891198267651622
0.12014588151758351,-0.03891198250023787
0.12014588148363115,-0.03891198245588634
0.12014588130260934,-0.03891198220124322
0.12014588344697967,-0.03891198535921794
0.12014588057371167,-0.03891198115707835
0.12014588026188565,-0.038911980712899
0.1201458800228799,-0.0389119803743888
0.1201458797263483,-0.0389119799522528
0.12014587943868146,-0.038911979543464086
0.12014587939654096,-0.038911979491865645
0.12014587912804497,-0.03891197910927112
0.12014587882436542,-0.03891197867489394
0.12014587877148136,-0.0389119786064291
0.12014587843333462,-0.03891197812291959
0.12014587877878113,-0.038911978634663585
0.12014587812469028,-0.038911977691318295
0.12014587792760764,-0.03891197741389056
0.1201458775846604,-0.03891197692548844
0.12014587737131746,-0.038911976625120165
0.1201458770832862,-0.03891197621718009
0.12014587687719723,-0.03891197592890627
0.12014587647586757,-0.0389119753570382
0.12014587631855309,-0.038911975140004135
0.12014587602989026,-0.03891197473286003
0.12014587572432163,-0.03891197430095586
0.12014587533022004,-0.038911973741678325
0.12014587505004522,-0.038911973347741435
0.12014587482483656,-0.038911973033802796
0.12014587447461635,-0.03891197253945062
0.1201458742541847,-0.03891197223310901


==> figures/performance_plots/KL_std_perto-True.csv <==
risk,return
0.06640343691579471,0.0726230371216519
0.06640344468046555,0.07262303960255422
0.06640345220923013,0.07262304156372441
0.06640346113141575,0.07262304470939868
0.06640346987222982,0.07262304741713271
0.06640347909179306,0.0726230504169166
0.06640348884510432,0.0726230536304371
0.06640349907418061,0.07262305707729615
0.06640350945252053,0.07262306035791224
0.06640352045496774,0.07262306397385064
0.06640353186245364,0.07262306768270294
0.06640354379792361,0.07262307160101036
0.06640355621269364,0.07262307566431829
0.0664035695031727,0.07262308030804257
0.06640358285255162,0.07262308458812898
0.0664035966070513,0.07262308888335661
0.06640361174450239,0.07262309428880394
0.06640362654074287,0.07262309882299965
0.06640364227242707,0.07262310393455643
0.06640365869199366,0.07262310931975352
0.06640367576803904,0.07262311492707568
0.06640369358985956,0.07262312083358519
0.06640371209068234,0.07262312695281992
0.066403731337911,0.07262313333737921
0.06640375145311335,0.07262314010969699
0.06640377209044489,0.07262314685279884
0.06640379376330596,0.07262315413406743
0.0664038160862462,0.07262316148720709
0.06640383933538462,0.07262316923011407
0.06640386350131731,0.07262317731194946
0.06640388561691524,0.07262318271936889
0.06640391455156718,0.07262319435954133
0.06640394151354387,0.07262320336723484
0.06640396961579584,0.0726232129032455
0.06640399849559774,0.07262322243647774
0.06640402855422982,0.07262323249303318
0.0664040597584362,0.07262324305669339
0.06640409209770898,0.07262325392754089
0.06640412546687902,0.07262326504387197
0.06640416010087248,0.0726232767079272
0.06640419581330256,0.07262328861513216
0.06640423263943822,0.07262330069572347
0.06640427087984409,0.0726233133114559
0.06640431051253423,0.07262332643674844
0.06640435154285146,0.07262334004148017
0.0664043939942016,0.07262335414966732
0.066404437895947,0.07262336877272103
0.06640448326335364,0.07262338386214216
0.06640453005232473,0.07262339945846111
0.06640457477044313,0.07262340382448551
0.06640462863948145,0.07262342401464399
0.06640468188679596,0.07262344224489985
0.06640473637162722,0.07262346042071968
0.06640479254229571,0.07262347911872766
0.06640485093856667,0.07262349889443857
0.06640491122026734,0.07262351939090829
0.06640497342070001,0.07262354058180893
0.06640503695226613,0.07262356174456926
0.06640510263388355,0.07262358373478038
0.066405170632485,0.07262360668267306
0.06640524010641632,0.07262362964277509
0.06640531193092997,0.07262365349415494
0.06640538639483905,0.07262367851210051
0.06640546349741203,0.0726237046724659
0.06640554294877445,0.0726237316263747
0.06640562425414968,0.07262375871842561
0.06640570809801079,0.07262378667103812
0.06640579452965018,0.07262381548570154
0.066405883594905,0.07262384515173245
0.06640597503782376,0.0726238751637161
0.0664060691720231,0.07262390625503075
0.06640616612394136,0.07262393843305322
0.06640626597313991,0.07262397162482702
0.0664063692179578,0.0726240058876606
0.06640647543752436,0.07262404124347492
0.06640658537478626,0.07262407759610186
0.06640669865554817,0.07262411511486176
0.06640681536802348,0.072624153789189
0.06640693545893542,0.07262419358549642
0.06640705886204722,0.07262423448147441
0.06640718555263608,0.07262427646259825
0.06640731563351931,0.07262431957827128
0.06640744937897726,0.07262436391448018
0.06640758690508566,0.07262440948801575
0.06640772833008941,0.07262445632081457
0.06640787372265329,0.07262450446560963
0.06640802317417746,0.07262455395191814
0.06640817682596746,0.07262460488054732
0.06640833469824774,0.07262465719390092
0.06640849684441451,0.07262471093609472
0.0664086539244282,0.07262476408369606
0.06640883420822158,0.07262482281010524
0.06640900968488657,0.0726248809790853
0.06640918992372706,0.07262494068851666
0.06640937495774113,0.0726250019861343
0.06640956490512173,0.07262506490610647
0.06640975983648256,0.07262512947314079
0.0664099598591477,0.07262519572348342
0.06641016506363105,0.07262526369538214
0.06641037546885813,0.07262533340868596
0.06641059159222804,0.07262540496741296
0.06641081311161665,0.07262547834323857
0.06641104026151824,0.07262555358419046
0.06641127327247896,0.0726256307157007
0.06641151237778507,0.07262570978261411
0.0664117574655592,0.07262579085781556
0.06641200851869129,0.07262587393894625
0.06641226568609988,0.07262595908907006
0.06641252899187175,0.07262604632288093
0.06641283098027498,0.07262614109797566
0.06641307383290246,0.07262622688833156
0.06641335662594007,0.0726263205494951
0.0664136458433909,0.07262641638666122
0.06641394271876873,0.07262651472828359
0.06641424791083614,0.072626615773127
0.06641455904282023,0.07262671886445918
0.06641487752368957,0.07262682433699835
0.06641520297603679,0.07262693211626378
0.06641553604367431,0.07262704242289754
0.06641587677966618,0.07262715527083806
0.06641622534236342,0.07262727071374102
0.06641658185350159,0.07262738879141965
0.0664169464406888,0.07262750954699079
0.06641731923788312,0.07262763302522486
0.06641770033163656,0.07262775926557216
0.06641808837818731,0.07262788774240367
0.0664184881057929,0.07262802021920309
0.06641889430355462,0.07262815473420234
0.06641930948745908,0.07262829222490834
0.06641973485862043,0.07262843316030929
0.06642016923567166,0.07262857709275225
0.06642061280050805,0.07262872406792026
0.06642106573246132,0.0726288741485767
0.06642152823529957,0.07262902740613406
0.06642200042334424,0.07262918387808821
0.06642248236682353,0.0726293435855442
0.06642297444978822,0.0726295066648487
0.06642347663026724,0.07262967309523716
0.06642398909969639,0.07262984293510165
0.06642451199205604,0.07263001622699372
0.06642504548856355,0.07263019303390772
0.06642558980285233,0.07263037342904341
0.0664261449975833,0.07263055743084063
0.06642671120533257,0.07263074508594296
0.06642729931290411,0.07263094046598285
0.06642788708116254,0.07263113567555173
0.06642848651071115,0.07263133461224051
0.06642909984706358,0.0726315380979641
0.06642972610958596,0.0726317455131297
0.06643036373339704,0.0726319566387103
0.06643101363125116,0.07263217174543242
0.06643166110531191,0.07263238603842208
0.06643233457162866,0.07263260939019316
0.06643302060712354,0.0726328369410086
0.06643371936767635,0.07263306874737306
0.06643443101036925,0.07263330485539471
0.06643515555588901,0.07263354527149074
0.06643589269399175,0.07263378988516826
0.06643664309119453,0.07263403892237846
0.06643740690223766,0.07263429243608911
0.06643818426708056,0.07263455047370423
0.06643897533602458,0.07263481308654601
0.06643978034853548,0.07263508035603991
0.06644059942621466,0.07263535232403015
0.06644143263946235,0.07263562901536526
0.0664422801310579,0.07263591048049275
0.06644314205686616,0.07263619677190322
0.06644401854815539,0.07263648793520283
0.06644490971114253,0.07263678400763479
0.06644581569604716,0.07263708503897498
0.06644673661367012,0.07263739106783261
0.06644767265670594,0.07263770216267272
0.06644862394160607,0.07263801836489028
0.06644959061774824,0.07263833972601144
0.06645057279727092,0.07263866628665853
0.06645157061613712,0.07263899809363668
0.06645258424426283,0.07263933520617535
0.06645361378163293,0.07263967765987524
0.06645465939432596,0.07264002551318581
0.06645572116864226,0.07264037879828383
0.06645679926785561,0.07264073757162472
0.06645789348154732,0.07264110175559005
0.06645900428998845,0.07264147152975328
0.06646013164218081,0.07264184687350002
0.06646127574330458,0.07264222786283606
0.06646247203559437,0.07264262651703439
0.06646364968371751,0.07264301879893628
0.06646484471214185,0.07264341696325274
0.06646605653532359,0.07264382076620239
0.06646728968465841,0.07264423169275537
0.06646853630612079,0.07264464721668454
0.06646980007841645,0.07264506858804425
0.06647108056697516,0.0726454956826925
0.06647238355254732,0.07264593023302897
0.06647370474689537,0.07264637085299344
0.06647504131281327,0.07264681681627588
0.06647639526813447,0.0726472687603299
0.06647776694030288,0.07264772675406982
0.06647915645299501,0.07264819085852858
0.0664805634342795,0.0726486609793932
0.0664819883102833,0.07264913724622572
0.06648343167009677,0.07264961983661032
0.0664848902216606,0.07265010785220513
0.06648637495694851,0.07265060438233534
0.06648788238865119,0.0726511084259905
0.0664894091553907,0.07265161905188959
0.06649095292603989,0.07265213570562808
0.06649251695120985,0.07265265913371875
0.0664940879841004,0.07265318530962558
0.06649568893318676,0.07265372156699779
0.06649730190125304,0.07265426210166524
0.06649893294103218,0.07265480893447994
0.06650058178953115,0.07265536200586416
0.06650224908962354,0.07265592148608528
0.06650393449414117,0.0726564872878926
0.06650563679481146,0.0726570590650563
0.06650735650287115,0.07265763700917129
0.06650909457924287,0.07265822147359555
0.06651085234823494,0.07265881332388896
0.06651262515082132,0.0726594101238904
0.06651442578089731,0.07266001619460022
0.06651623795539059,0.07266062688499454
0.06651823221532019,0.07266129491008583
0.06652008783183284,0.07266192018014377
0.06652195999045414,0.0726625514328281
0.06652369452730798,0.0726631408440138
0.06652561280197389,0.07266378817221877
0.06652753381092148,0.0726644372584872
0.06652961896560583,0.07266513816084864
0.06653144877208546,0.07266576075879994
0.06653343948772598,0.07266643408629639
0.06653558318266202,0.07266715590876606
0.06653759380714425,0.07266783759436925
0.06653962951729467,0.0726685281500655
0.06654167322844859,0.07266922237185501
0.0665437403015726,0.07266992484645919
0.06654583253194275,0.07267063725481523
0.06654781721497036,0.0726713132130043
0.06655004187644205,0.0726720704742419
0.06655215762910353,0.07267279028111877
0.06655430873396796,0.07267352125437782
0.0665565095063315,0.07267426970388992
0.06655874202082881,0.07267502957846622
0.06656086384194716,0.07267575667305157
0.0665630994958446,0.07267652046656091
0.06656535163949025,0.07267729057932612
0.06656762030302901,0.0726780670237728
0.06656990516234673,0.07267884970504655
0.06657220279506935,0.07267963773065537
0.06657451573186667,0.07268043170152758
0.06657684959620322,0.07268123336676614
0.06657919587409707,0.07268204031306977
0.06658156096458547,0.0726828543936173
0.06658395008019652,0.07268367750357821
0.06658635326840875,0.07268450651352892
0.0665887607926851,0.07268533789906068
0.06659118461740293,0.07268617588793261
0.06659362332815452,0.0726870200596876
0.06659607734375703,0.07268787061047817
0.06659854659432723,0.07268872754424577
0.06660101414760132,0.07268958411678268
0.06660351336725344,0.07269045324673705
0.06660602680659132,0.07269132794410633
0.06660854856200828,0.07269220743945325
0.06661107418913614,0.07269309037228816
0.0666136229848174,0.07269398174943995
0.06661618536936446,0.07269487912820419
0.06661876229795655,0.07269578286873919
0.06662135424225302,0.0726966931442532
0.0666240174737181,0.07269762816747417
0.06662656559069606,0.07269852792053093
0.06662918646030139,0.07269945302033606
0.06663188017270802,0.07270040333199386
0.06663452303209083,0.07270133929361096
0.0666371874670396,0.07270228360367155
0.06663984791341875,0.07270322973112363
0.06664253151006096,0.07270418529701508
0.06664529517228325,0.07270516623560506
0.06664799392200772,0.07270613060569303
0.06665070398725591,0.07270710098092899
0.06665342207913855,0.07270807635293472
0.06665614508050863,0.07270905586061314
0.0666588797372544,0.07271004149038326
0.0666616192369,0.07271103144871292
0.06666436168650215,0.07271202549210919
0.06666713734902735,0.07271303287257841
0.06666992225951635,0.07271404620880034
0.06667271274570909,0.07271506229559167
0.06667539547716304,0.07271604779091868
0.06667817807933923,0.0727170680648334
0.06668106326769624,0.07271812552874828
0.06668378442578864,0.07271912444796015
0.06639819043376204,0.07188445661575481
0.06638927362677902,0.07185036893629321
0.06638061996053887,0.07181610871167586
0.06637225608743934,0.07178171322504415
0.06636420718393124,0.07174722009614708
0.06635665312031752,0.07171264166977775
0.06634922304259579,0.07167809814328559
0.06634221313316209,0.07164343147411852
0.06633565130757445,0.07160883857425795
0.06632950786547752,0.07157430409870619
0.06632380509347256,0.07153985977036861
0.06631880576710503,0.07150568889821361
0.06631403791892491,0.0714714953501013
0.06630974954876857,0.0714374447819396
0.06630595446826197,0.07140355224359948
0.06630266499200078,0.07136983225931307
0.06629989002044455,0.07133629526102454
0.06629763830174003,0.07130295024951869
0.06629591842559572,0.0712698023857407
0.06629473800257235,0.0712368553041204
0.06629410331168126,0.07120411021197155
0.0662940215905484,0.07117157153909695
0.06621831600202382,0.06725978942591089
0.06613121369489136,0.06717140116581893
0.06604544786269179,0.06708345293120106
0.06596104263729609,0.06699596442607426
0.06587801686351677,0.06690894967009227
0.06579639195995908,0.06682242624446795
0.06571618630088709,0.06673640866462037
0.06563742039690264,0.06665091289651956
0.06556011148469691,0.06656595289647113
0.06548427922900117,0.06648154522780994
0.06540993874258844,0.06639770184974943
0.06533710739198566,0.06631443757315568
0.06526580814302813,0.0662317718003634
0.06519606184626406,0.06614971950273671
0.06512788045518285,0.06606829261269069
0.0650604131426095,0.06598733103155141
0.06499543849811154,0.06590719667980684
0.06493203379752205,0.06582770215778364
0.06487014342237853,0.06574880839887676
0.06480986923044038,0.06567059907571088
0.06475128418728941,0.06559310730607645
0.06469434579088694,0.06551631940214996
0.06463907606963003,0.06544024281726855
0.06458550312259617,0.06536489295493934
0.06453361732974548,0.06529028323957531
0.06448356498317787,0.0652164637851676
0.06443517392915667,0.06514337471330683
0.06438844733371783,0.06507129811054027
0.0643437021157815,0.06499977670489161
0.06429986834690293,0.06492857520258725
0.06425867452727438,0.06485866920605897
0.06421894035735136,0.06478947533636048
0.06418089793678564,0.06472107042371464
0.06414459285292526,0.06465346931332452
0.06411001499701291,0.06458667407226246
0.06407719198629364,0.06452069987688927
0.06404618269418179,0.06445557489819427
0.06401715736043943,0.06439134500661763
0.06398992388829637,0.06432797080643701
0.06396442865852531,0.06426542869106346
0.06394074158812682,0.06420373962908772
0.06391879627697979,0.06414282430827752
0.0638987447948426,0.0640828526560849
0.06388055388814903,0.06402378262883372
0.06386419511708259,0.06396560806793346
0.06384993069868027,0.06390837988956359
0.06383757196764107,0.06385207742895856
0.06382712100740252,0.06379669814085837
0.06381865164237636,0.06374226277225041
0.06381215936007022,0.06368878014282203
0.06380770357373627,0.06363626440194227
0.06380514418516475,0.06358467175884291
0.063804524125009,0.0635340177137967


==> figures/performance_plots/Markowitz_-cvar_perto-False.csv <==
risk,return
-0.21900424719012032,-0.03891199485292545
-0.2190042471865039,-0.03891199485120939
-0.21900424718977052,-0.03891199485285881
-0.21900424719003533,-0.038911994852918665
-0.21900424717430786,-0.0389119948457211
-0.21900424715484226,-0.03891199483693211
-0.21900424718251202,-0.03891199484961121
-0.21900424717822473,-0.03891199484768246
-0.21900424717357403,-0.03891199484550946
-0.21900424718674597,-0.03891199485148747
-0.21900424709729308,-0.03891199481036794
-0.21900424664493054,-0.03891199467707861
-0.21900424716751862,-0.038911994842286995
-0.21899892151785672,-0.03890973180229386
-0.20897647901493907,-0.033271063507532714
-0.20011986238407775,-0.028288941215899345
-0.18602495119901075,-0.019851282002474036
-0.17329186944272776,-0.011431740074679592
-0.1631537019772372,-0.003947728648785724
-0.15447840737933624,0.0027486241634614187
-0.14716019876682698,0.008775941215991574
-0.14114682208355622,0.014227499516289996
-0.13595150605399037,0.019185094384677994
-0.1319811039656258,0.023711107022600368
-0.1283422243344438,0.02785972490513557
-0.12530630007829027,0.031676651231122545
-0.12295157600487451,0.03519994091313017
-0.12077121725201671,0.03846217028254694
-0.11874681741822646,0.041491681294884564
-0.11686184091514373,0.04431163920618861
-0.1151026136484734,0.04694416577806799
-0.11345669573387275,0.0494072119489848
-0.11195901205385138,0.05171581471054024
-0.11057125138702402,0.05388469457726389
-0.10926487625881375,0.0559251557177948
-0.10803350657980311,0.057849563549545964
-0.10687026678021788,0.059667007155458106
-0.10576973967979898,0.06138677565443498
-0.10472747111253973,0.06301534545486855
-0.10373854683769561,0.06456065012300005
-0.10256808176265118,0.06584626402526937
-0.09957134075922608,0.06552424407865977
-0.09678535164741987,0.0652173772349735
-0.09412869935698931,0.06492483776423749
-0.0915929285999898,0.06464574412313827
-0.08916987829305555,0.0643790410041724
-0.08685219811420243,0.06412401513792834
-0.08463306958228878,0.0638795048303537
-0.08253338705547753,0.06364531836786279
-0.08055220557880534,0.06342056083431913
-0.07865027348795256,0.06320518611134864
-0.07682295935050666,0.06299782717294203
-0.0751237537607113,0.0627989693664309
-0.0735763606546538,0.06260708223116675
-0.07208627014175979,0.062422508245333935
-0.07065037416253186,0.06224474210232905
-0.06926569586576738,0.062072982472511716
-0.06792967168307697,0.06190754264497358
-0.06663971955603522,0.061747822642794006
-0.06539347534287675,0.06159342780545652
-0.06418881545512008,0.06144445142651946
-0.06302358886737171,0.061299956291801155
-0.061895976059126175,0.06116028329690068
-0.06080319459249576,0.06088406833916947
-0.05974396832318176,0.06055370406672194
-0.05871755003731169,0.06023313345389652
-0.05772217524747634,0.05992248925958217
-0.056812418051794385,0.05962137829620594
-0.05594511712356556,0.059328903757109835
-0.05510294532261572,0.0590448861100117
-0.054284833553205764,0.058768986802356635
-0.053489800143420474,0.05850094197321496
-0.052716888456894734,0.05824039190798528
-0.05196512034432643,0.05798692006053728
-0.05123365793975782,0.05774027349066253
-0.05052169561631307,0.057500206248407904
-0.04982868275504041,0.05726705541629388
-0.04915742077169042,0.05703877847127593
-0.04856528212949329,0.056817043196072475
-0.04798808622501661,0.05660081936252623
-0.04742504924636928,0.056389438122864746
-0.046876235917263386,0.05618393482676408
-0.046340955853469736,0.05598376523106122
-0.04581820084916871,0.05578763243680039
-0.045308078269414555,0.05559658749426368
-0.044810111899426665,0.05541031005338146
-0.044323515463503584,0.055228373925153715
-0.04384814694785211,0.05504985791701914
-0.0433836016191658,0.0548759007556991
-0.042929499465642874,0.05470597479877075
-0.04248544398517599,0.05453945730069494
-0.0420511701102804,0.05437666177224222
-0.041626346022920195,0.05421759854935859
-0.04121084910757935,0.05406247097403842
-0.040804068385248034,0.05391017501811775
-0.04040545712483579,0.053760078293021825
-0.04003258669112001,0.05361407462936986
-0.039679128623602435,0.05347098761410861
-0.03933294606214246,0.05333092748137558
-0.0389935470913063,0.053193282908725575
-0.03866118931208994,0.05305889619982307
-0.03833532374759418,0.052926992715822754
-0.03801583874214605,0.052797657708803625
-0.03770256166083225,0.05267084272129864
-0.037395314611427595,0.05254647723785052
-0.037093927315809135,0.05242449500904592
-0.036798237845957135,0.05230483594833656
-0.03650809615484283,0.05218745328317779
-0.03622338098072896,0.05207234578561486
-0.03594373428269441,0.05195904960025303
-0.03566908914195022,0.05184766108563084
-0.03539948495751779,0.05173848239577961
-0.035134660121525954,0.05163135369089649
-0.03487470089983349,0.05152588606011734
-0.0346192438782564,0.05142269109520136
-0.034367873169726004,0.05132051748640884
-0.034121477750020605,0.05122120701234897
-0.03387896236394752,0.05112302245247615
-0.03364049638439875,0.05102638565102377
-0.03340625596221491,0.05093177032269245
-0.033175797382478125,0.05083858266224261
-0.03294889668697867,0.05074636107157234
-0.03272578373790932,0.050655791191795155
-0.03250645124976139,0.05056701419034175
-0.032290527240757344,0.05047947364029965
-0.03207822227186526,0.050393605304175186
-0.03186948978200564,0.0503094115566594
-0.03166386666009501,0.05022624482082807
-0.031461414243625356,0.05014430901244325
-0.03126208239791361,0.050063615330784295
-0.031065811876567467,0.04998415339437504
-0.03087246105754311,0.04990578995949406
-0.030682178447164615,0.04982881188359769
-0.030494773003359132,0.04975302500149449
-0.030310106892019534,0.049678282528283164
-0.03012816553145917,0.0496046296475473
-0.02994889979975522,0.04953206000781675
-0.029772251101333844,0.049460549827248304
-0.029598160407982962,0.04939007259095925
-0.02942650988719096,0.04932050765895934
-0.02926064149530398,0.049252130744491515
-0.029103728041287937,0.04918469892205166
-0.028948953848946465,0.049118105122452876
-0.02863245254076932,0.0489673520711749
-0.02834098668810831,0.04881761405380901
-0.02805350773617493,0.048669914788495396
-0.02776974647969263,0.04852409228362098
-0.02748968298184871,0.04837999977288988
-0.02721409733565935,0.048238584943231785
-0.026941828908163545,0.04809873135271868
-0.026673260544413654,0.04796070897047692
-0.026408137173931197,0.04782445504075177
-0.026146406856305513,0.04769001511686589
-0.025888485914946028,0.04755755655689645
-0.0256334533543429,0.04742651969945878
-0.025381788153681823,0.047297207261078826
-0.025133711563161205,0.04716963055081447
-0.024888571231249098,0.04704377464413376
-0.024646557406177282,0.04691941556322713
-0.02440753276262142,0.04679662558711886
-0.02417151920213127,0.04667536898137651
-0.02393843512179869,0.046555618567648005
-0.023708221604045232,0.04643735009478229
-0.02348081250253062,0.046320542533399026
-0.023256143700564193,0.0462051783356348
-0.02303436576752381,0.04609113339514312
-0.02281505128587843,0.045978562422709195
-0.02259855671451202,0.04586723898684098
-0.022384603004980838,0.0457572702711964
-0.022173182160778505,0.04564864107345297
-0.02196415466592728,0.04554124479655815
-0.021757624908218382,0.04543512548884
-0.02155348137395539,0.045330307505466065
-0.021351764900094453,0.04522673047130688
-0.021152313800120517,0.04512421833570357
-0.020955079936325716,0.04502279494214632
-0.020760129104785082,0.04492261550804034
-0.020567391549585617,0.04482358553730135
-0.020376826995247975,0.04472567844216971
-0.02018839242128664,0.04462886572536343
-0.020002097969506007,0.04453317728144564
-0.01981768031035391,0.04443836674643567
-0.019635447464326796,0.04434476187926089
-0.019455217188459814,0.04425217617106969
-0.019276922498734073,0.04416057327649977
-0.019100547201410797,0.044069945803601865
-0.018925940208468387,0.04398011929799414
-0.018753393577428,0.04389152384502448
-0.018582643724441246,0.04380382471980504
-0.01841368142694771,0.04371702614219622
-0.018246489392509446,0.04363112862362498
-0.018081045126876288,0.0435461259465424
-0.01791732227894863,0.04346200554326876
-0.01775529634722121,0.04337875736014503
-0.017594935900281845,0.043296359474242554
-0.017476554628517146,0.04321468779710431
-0.0173641212277689,0.04313342656185439
-0.017253074889608536,0.04305363976185399
-0.01714333666189044,0.04297513153580719
-0.017034424676298034,0.04289669987610688
-0.016926583178091262,0.04281900487198562
-0.01681996227069454,0.04274245870161427
-0.016714339691272926,0.04266652425538815
-0.01660974946674481,0.04259131706574306
-0.016506177782784317,0.04251682994819032
-0.01640361205943221,0.04244305804269937
-0.016302042850459695,0.04237000406702715
-0.01620147860712185,0.042297716128522254
-0.016101862216115103,0.042226074430633594
-0.016003193089647885,0.04215510268458292
-0.015905459457057767,0.042084795528352675
-0.01580864634215738,0.04201513865926589
-0.0157127667550224,0.041946192548256905
-0.015617713654082363,0.0418776919188542
-0.015523571751600913,0.04180988920816187
-0.01543037523417544,0.04174290941286623
-0.015338090098190637,0.041676690877922425
-0.015246614728952543,0.041610971042756385
-0.01515594575736519,0.041545759957135796
-0.015065910068762893,0.04148051166606144
-0.014977033403571692,0.04141690054580996
-0.014888853560897369,0.04135358347420468
-0.014801420130838386,0.04129066575052588
-0.014714702122192681,0.041228053511965373
-0.01462861598183536,0.041165566966867836
-0.014543841327331691,0.041105548662043086
-0.01445950158131419,0.04104491469417985
-0.014375756406589344,0.04098441705404332
-0.014293012562283375,0.04092515353175378
-0.014210849184735192,0.04086604093854616
-0.014129257342871506,0.04080714085890794
-0.01404848687971779,0.040748999832442775
-0.013968625825682354,0.04069179918640501
-0.013889305915271806,0.04063478726458338
-0.013810648661220904,0.040578230861347576
-0.01373265236134827,0.04052213886618049
-0.013655313330212358,0.04046651471987246
-0.013578626887117707,0.04041136040341441
-0.013502585011793527,0.040356670011714044
-0.01342717995447236,0.04030243761669817
-0.0133524027673834,0.04024865584338253
-0.013278242505465292,0.040195313512111176
-0.013204648419400715,0.04014231921925139
-0.013131718314325976,0.04008987041587466
-0.013059400430310982,0.04003788316592881
-0.012987487834439539,0.0399858827523309
-0.012916240498960105,0.039934446477636235
-0.012845920063905848,0.03988438058219625
-0.01280636950129045,0.03983405946025317
-0.012767721621298576,0.03978416824392932
-0.012729384466880508,0.039734512909548984
-0.012691354140163287,0.03968531380238031
-0.012653625768901021,0.03963653594590239
-0.012616239289326252,0.039588032001568095
-0.012579131052971718,0.039540015608322925
-0.012542272805605664,0.039492428547804964
-0.012505693406141702,0.03944538160934896
-0.012469374693633309,0.03939848116126623
-0.012433383329013526,0.0393519345375902
-0.012397665880334264,0.039305791199142806
-0.012362216470329297,0.03925995359216876
-0.012327051595231106,0.039214291075371964
-0.012292158059727644,0.03916930610906395
-0.012257524661143595,0.03912459119262095
-0.012223152264247238,0.039080144139794354
-0.012189040613234427,0.03903607429420105
-0.012243554554860222,0.038906815504008804
-0.012365516471893788,0.03871287502480257
-0.01248654825257687,0.038520401646713644
-0.01260593541844886,0.03833007303235011
-0.012725761037715612,0.03813984395735188
-0.012843850543518923,0.03795190713784357
-0.012961370108331906,0.037765309878423275
-0.013078175059383005,0.03757971393820059
-0.013193959821134159,0.03739541599009613
-0.013308785770193258,0.03721254980271866
-0.013422815377621694,0.03703111958594122
-0.013536093646361215,0.03685099960601262
-0.013648434876479676,0.03667203296437424
-0.01376035316995128,0.03649437150081929
-0.01386996343121353,0.03631965137565149
-0.0139814079581237,0.03614304740486312
-0.014090525894248335,0.03596901591535176
-0.014110182849989895,0.035951122776697396
-0.014113852281702305,0.035960896893895034
-0.014117166470460478,0.035970754709125405
-0.014121026077408413,0.03598028216250633
-0.014124650998544546,0.03598983140559014
-0.014128043177583836,0.03599943050105916
-0.014131194181650951,0.03600907119310873
-0.014134461900566393,0.03601855645434171
-0.014138088523708342,0.03602778632485941
-0.01414150879693636,0.03603704528606753
-0.014144698561872076,0.036046335337219786
-0.014148313742817845,0.036055369520438335
-0.014152043026871156,0.036064284414442684
-0.014155379061896732,0.036073299425216664
-0.014158690068406766,0.03608225598948823
-0.014161975231942117,0.03609115498291986
-0.014165231578360188,0.03609999807396466
-0.014168460161500944,0.03610878536650064
-0.014171659092208017,0.03611751835654409
-0.014174838363219039,0.03612619314438515
-0.014178015669369541,0.03613480184138478
-0.014181202040549156,0.03614333935797125
-0.014184220192396131,0.03615189314432842
-0.014187109543792957,0.03616044732060445
-0.014190094236592517,0.036168892464835935
-0.014193530600982834,0.03617704352232801
-0.014196799693970119,0.03618521292103411
-0.014200012294621823,0.0361933380159909
-0.014202954485727318,0.03620154250859601
-0.014205773835607014,0.03620973747446463
-0.014209057029754465,0.03621766096064187
-0.014157446702773609,0.036281379823120234
-0.014089427031915786,0.03636184833800679
-0.014021729799807961,0.0364419286648143
-0.013954624122804618,0.03652133870346445
-0.013887796755429437,0.03660032358041152
-0.013821424415681896,0.036678806179147885
-0.013755475977901289,0.036756793366785286
-0.013689947353484057,0.03683428909200946
-0.013624404812600204,0.03691162326278527
-0.013559907674739066,0.03698799341020893
-0.013495582178024627,0.037064061738282104
-0.01343188409399612,0.03713948483265762
-0.013368689712764448,0.0372142809990406
-0.0133052747694562,0.037289178214238265
-0.013242337003059039,0.037363690555755065
-0.013179984827688335,0.03743743985255776
-0.01311812128364493,0.03751051695008853
-0.013056422776194218,0.037583489268435924
-0.012995172180672502,0.03765594436643601
-0.012934341686020612,0.03772788339289913
-0.012873896585130898,0.037799371916333695
-0.01281377211282317,0.037870477853117986
-0.01275393277179941,0.03794124210849067
-0.012694467191000208,0.03801156480575403
-0.01263527532305307,0.03808156671474403
-0.012576422406785944,0.03815117606232829
-0.012518151536187497,0.03822007637329276
-0.012460084513125379,0.0382887491542031
-0.012402362011146006,0.03835701462095535
-0.012344989886478487,0.038424853462201036
-0.012287937489042847,0.038492312714271476
-0.012231209571543165,0.038559397397190616
-0.012174808273605078,0.038626089066229545
-0.012118735975906446,0.03869239720216671
-0.012062989862664597,0.038758321410210766
-0.012007562059869838,0.03882386510083688
-0.011952485747640865,0.038889035566195336
-0.011897696006120305,0.038953832420966776
-0.01184321644332445,0.03901826099035419
-0.011789043810955774,0.03908232422913328
-0.011735177738829962,0.03914602662426328
-0.011681616585406325,0.03920937124083249
-0.011628356272108944,0.039272359647500775
-0.011575394285069188,0.03933499493997972
-0.011522728149443022,0.03939728015908219
-0.01147035534221464,0.039459218302477256
-0.011418273397449245,0.0395208123303943
-0.011366478736817896,0.03958206544980113
-0.011314969061143022,0.03964298073444053
-0.011263701880801209,0.03970357669688784
-0.011212765642829635,0.039763824128255194
-0.011162108235416425,0.03982374091145432
-0.011111577848419742,0.039883413142739674
-0.011061397777556875,0.03994271409875939
-0.011011423456681524,0.04000172123210911
-0.010961731633516028,0.040060386821110995
-0.010912430383644318,0.04011867324353942
-0.01086343276531196,0.04017663694461993
-0.010814776872998868,0.04023425772112834
-0.010766320718596721,0.04029159909265979
-0.010718097752013989,0.04034864634113681
-0.010670116740474503,0.040405396518647135
-0.010622384372302963,0.04046184812623028
-0.010574899406654717,0.040518002963525764
-0.010527659802069217,0.04057386313520938
-0.010480663865810952,0.040629430570789604
-0.0104339096588361,0.040684707218865614
-0.010387391587640673,0.040739696168637256
-0.010341093984518709,0.04079440356304986
-0.010295016363166464,0.04084882971354508
-0.01024910278675742,0.04090299087863621
-0.010203565928684669,0.040956823264315045
-0.0101583635160132,0.0410103482579807
-0.01011346056416805,0.041063585137565806
-0.0100688316644839,0.04111655063563597
-0.010024294022129333,0.041169277182529856
-0.00998862443366373,0.041221740023029536
-0.009958461078676043,0.041273939222192246
-0.0099284226741273,0.04132587362674192
-0.009898535077192233,0.0413775441923515
-0.009868797802276038,0.041428952843285564
-0.009839208532864883,0.04148010179561033
-0.009809764255853613,0.04153099362870553
-0.009780468292160832,0.041581629167265155
-0.009751319705539987,0.04163201028691958
-0.009722317597652871,0.04168213882597373
-0.009693461001118248,0.04173201658803332
-0.009664749244463805,0.04178164535176879
-0.009636180461925702,0.04183102693326832
-0.009607739666138912,0.041880164055071105
-0.009579491860412782,0.04192905451928129
-0.009551342809779366,0.04197770603167505
-0.009523330610561445,0.04202611788485911
-0.00949545326812498,0.0420742918161284
-0.009467707295509576,0.04212222949998178
-0.009440095799291103,0.042169932331517446
-0.009412631983274274,0.04221740207453315
-0.00938530111246526,0.042264640734127876
-0.00935810205874983,0.04231164993499489
-0.009331033718081532,0.04235843126619067
-0.009304095026905294,0.042404986278711546
-0.009277284981720075,0.04245131636576818
-0.009250601945147726,0.042497422800181865
-0.009224041465408565,0.04254330640261272
-0.00919735701162226,0.042588918530262476
-0.009171007961487848,0.042634339046827646
-0.009144799568816439,0.04267953862785574
-0.00911872433755306,0.04272451638278921
-0.009092793279046522,0.04276927771117973
-0.009067003602772855,0.0428138244966643
-0.00904135273027895,0.042858158662632984
-0.009015838175126887,0.04290228217352568
-0.008990457488858815,0.0429461970613255
-0.008965208172542377,0.04298990540807339
-0.008940087652905689,0.0430334093616751
-0.008915093245531332,0.04307671111398081
-0.008890222153976841,0.04311981289522469
-0.00886547147295475,0.043162716996629845
-0.008840838197648674,0.04320542569786577
-0.008816319255222652,0.04324794129019342
-0.008791911522036627,0.043290266078214984
-0.0087676118523055,0.043332402354222206
-0.008743417098040074,0.04337435240339471
-0.008719324123934691,0.04341611850661937
-0.008695329765149406,0.0434577030104667
-0.008671439348458387,0.043499109356728294
-0.008647522524437241,0.04354047763193729
-0.00862359831382709,0.043581735473042386
-0.00859954316669266,0.04362298778795047
-0.00857601189759051,0.04366365479307736
-0.008552994679042575,0.04370380226422576
-0.008529787514436896,0.04374402308070502
-0.008506293074482295,0.04378436676836664
-0.008483002426431857,0.043824444470886875
-0.008460187964097572,0.04386405974170081
-0.00843705634626325,0.04390381102643024
-0.008414265604230023,0.04394320737561022
-0.008392279098564756,0.0439819135885946
-0.008369111858219142,0.04402138619573412
-0.008346647451577557,0.04406024496745353
-0.0083242692757755,0.04409894196982554
-0.008301974245338456,0.04413747974757972
-0.008279765720661384,0.04417585627774
-0.008257646996711212,0.0442140697162149
-0.008235620464321736,0.044252118955973356
-0.008213687986540113,0.0442900033301906
-0.008191782326396885,0.04432776918112164
-0.008170056073100942,0.04436531343577845
-0.008148406511787283,0.04440270650740608
-0.008126962344996025,0.04443986132938952
-0.00810553740242073,0.04447690575119464
-0.008084153831504138,0.044513821590138815
-0.008062788070449354,0.04455062258145064
-0.008041308391145393,0.044587384986904115
-0.008019733417321715,0.04462409695234662
-0.007998996500454702,0.04466022729285794
-0.007978624907538626,0.044696046903855265
-0.007957861817940367,0.044731981786469456
-0.007937224332784345,0.04476774521788624
-0.007916772007358505,0.04480330040689713
-0.007896010447459833,0.0448389307994294
-0.00790114490740503,0.044832408612783974
-0.007910655793501115,0.0448174334760288
-0.007920047136252092,0.04480316971113503
-0.007929221148181249,0.044789088154609684
-0.007938735978233453,0.04477484691044797
-0.007948122704865283,0.04476067582126638
-0.007957497530455267,0.044746518634800864
-0.007967071036478304,0.04473215399584249
-0.007976526553939258,0.04471791285339652
-0.007985699133789248,0.044703997057331704
-0.007994611891786858,0.044690399390851586
-0.008003400109738368,0.044676979826459094
-0.008011962029062196,0.04466401287573915
-0.008021287820601432,0.044649758051227104
-0.008030192348361078,0.044636311921426156
-0.00803914001739715,0.044622769124900936
-0.008048035113066202,0.04460929171822497
-0.008056892975899172,0.04459587009777413
-0.008065722024673058,0.04458249532628915
-0.008074516276861569,0.0445691735381175
-0.008083274636215599,0.04455590585176778
-0.008091997941038235,0.04454269130012493
-0.008100694302580447,0.04452952103407912
-0.008109350128376783,0.04451640959901037
-0.008118003268109497,0.04450331411073733
-0.008126593944478244,0.044490308039203216
-0.008135102847797194,0.044477406571720036
-0.00814357005528748,0.04446456379734119
-0.008152000325303312,0.04445177493617377
-0.00816039433311488,0.0444390407619465
-0.008168754732532528,0.04442635740411422
-0.008177091830288169,0.04441371266344112
-0.008185426770249136,0.04440108115668173
-0.008193846198376204,0.04438835744313221
-0.008202179097950306,0.044375749131161234
-0.008210458296089703,0.04436321603069217
-0.00821869223884236,0.04435074797184391
-0.008226887606555466,0.04433833668616014
-0.008235042478951791,0.04432598497670758
-0.008243156143439732,0.04431369351562418
-0.008251223569146118,0.04430146985376303
-0.008259022283400868,0.044289622153253286
-0.008266996579217284,0.044277536703329325
-0.008275012409982472,0.04426539825552608
-0.008283002665951077,0.04425329976360679
-0.008290953061700163,0.044241261303366496
-0.008298855827061595,0.044229294353339124
-0.008306713448805151,0.04421739615285287
-0.008314547261114668,0.04420553611729872
-0.00832236115087743,0.04419370871395353
-0.008330348551713156,0.04418161454477303
-0.00833822570486545,0.044169676660182185
-0.00834595478067341,0.04415797087400931
-0.008353669075074956,0.04414627811375495
-0.008361336890935473,0.044134661250745104
-0.00836896959258399,0.04412309599133746
-0.008363540589491594,0.044137827854929895
-0.008346766407848545,0.044175395310942576
-0.008330133225517075,0.044212668945117634
-0.00831407408375032,0.044248777679013036
-0.008298283010981877,0.04428431735224938
-0.008281862819521002,0.0443210974068127
-0.008265323260288629,0.044358109543906184
-0.008249112749420326,0.04439445209515025
-0.00823312943908183,0.044430326269965015
-0.008215914388255786,0.044468655096478266
-0.008201213026830323,0.04450193113881316
-0.008183895979203276,0.044540438710146305
-0.008168352271734526,0.04457537550792908
-0.008153012305472164,0.04460988863338391
-0.008137727080749377,0.04464427715538421
-0.008122364831637429,0.0446788057015897
-0.008107158109343744,0.044713003935878286
-0.008090911926590547,0.04474927762209742
-0.008075438225684925,0.04478399567751645
-0.008059982394470136,0.04481865758160028
-0.00804456412064321,0.0448532254778414
-0.008028714218263905,0.04488854920092282
-0.008013394184452448,0.04492281297796233
-0.007998302181514228,0.044956584031066144
-0.007983450287343931,0.04498987889663587
-0.007968705731714319,0.045022978226190925
-0.007953589275561205,0.04505731899006353
-0.007938591945935868,0.045090966882484596
-0.007923647241839499,0.0451244919353748
-0.007908755515066389,0.04515789654757541
-0.00789391632250258,0.04519118270373105
-0.007879129725960731,0.0452243504824841
-0.007864395480332574,0.045257400560712945
-0.007849713943779877,0.04529033191272147
-0.007835085965010697,0.04532314210640771
-0.007820509374203581,0.0453558369449282
-0.007805983036149743,0.04538841967457479
-0.007791509220187347,0.04542088363143274
-0.007777087702487273,0.04545322773546082
-0.007762718837563024,0.04548545630011049
-0.007748395645863331,0.04551758423481531
-0.007734122501039764,0.04554959999187423
-0.007719899430766213,0.045581503281276185
-0.007705725883564518,0.04561329557168829
-0.007691601719834564,0.0456449770780659
-0.0076775268243971925,0.04567654793442651
-0.0076635014085142715,0.045708008932951155
-0.00764952479117495,0.0457393602677661
-0.007635596493193626,0.045770603077443614
-0.007621716412647725,0.04580173755883314
-0.0076078842478132175,0.04583276448079081
-0.007594099703066453,0.04586368457154408
-0.007580362652472201,0.04589449807846415
-0.0075666728544905954,0.04592520557481363
-0.007553030054456507,0.045955807665189065
-0.007539434053740544,0.04598630480239718
-0.007525884568528286,0.04601669767489825
-0.007512383276488919,0.04604698218642538
-0.007498927947815433,0.04607716377384404
-0.007485518241139574,0.04610724323495961
-0.0074721534357455105,0.04613722226765784
-0.007458832847692655,0.046167102414815295
-0.007445555541977882,0.04619688575948571
-0.0074323203002471,0.04622657496389856
-0.007419125516796433,0.046256173476645915
-0.007405970128337606,0.046285683371762316
-0.0073928514173126425,0.04631511036179338
-0.007379758780792323,0.04634447738880016
-0.007366710396614989,0.046373743671280075
-0.007353720915407255,0.046402877716405846
-0.0073408057896720905,0.046431847246217656
-0.00732802808041725,0.04646051948343491
-0.007316425367516533,0.04648881672647289
-0.007311899098786758,0.04651779134319218
-0.007307374283999284,0.0465467048910313
-0.007302982265678362,0.046575274503748654
-0.0072985908157412885,0.04660371297895809
-0.007294215933736328,0.04663209139115914
-0.007289868221124752,0.046660361570596234
-0.00728546960011335,0.04668861761943368
-0.007281285434206825,0.0467165120899427
-0.007277728709256332,0.046743457361206886
-0.007272698520802298,0.046772364741318524
-0.007268407131153443,0.0468001723132983
-0.007263048882770997,0.04682884604211567
-0.007259556576728248,0.04685556005421009
-0.007255762234812463,0.04688293097087406
-0.007251517867054048,0.04691031852779232
-0.007247323004573167,0.046937658784546706
-0.007243126806716311,0.046964852251505526
-0.007238879170890393,0.04699189322589791
-0.007234796132928502,0.04701908088859785
-0.007230679841796155,0.0470461108023359
-0.007226514231694882,0.04707298394543571
-0.007222378944162858,0.04709977759504832
-0.007218263614781871,0.047126487150213815
-0.007214164485792971,0.0471531181820429
-0.007210128003572517,0.047179699822640066
-0.007206075852820542,0.047206187321204636
-0.007202038607200652,0.04723259487977738
-0.007198011163479407,0.047258915737763044
-0.007193984250888362,0.047285177102628605
-0.007190145243814286,0.04731169173029351
-0.007185979186839132,0.0473373263479162
-0.007181991335919413,0.04736329495185624
-0.007178015107964682,0.04738919985995796
-0.007174044627067693,0.04741500817832842
-0.00717009875489005,0.04744072923411021
-0.0071661625465465765,0.047466373592084714
-0.007162236612978444,0.047491939901362405
-0.007158335794054523,0.04751741812724897
-0.007151086055038986,0.047544228532378864
-0.007100914830943998,0.047589725923219604
-0.007051451976580947,0.04763483140408784
-0.00700267847346539,0.047679396893746756
-0.006953015940820611,0.04772431922578711
-0.006902274607205991,0.047769624251622206
-0.006855346247084042,0.04781331765342807
-0.006807049701001651,0.04785747328180999
-0.006758413327115659,0.047901687887360204
-0.006708491202503031,0.04794640011063098
-0.006660359184714931,0.047990268231104846
-0.0066120283866585,0.04803417925709263
-0.006564098088385785,0.04807786402629887
-0.006516153969596033,0.048121380334935515
-0.006468320188134118,0.048164820276603834
-0.006420716527427012,0.048208126376773894
-0.006373051103143727,0.04825132499655316
-0.006325506468107897,0.048294402032803566
-0.006278199678152398,0.04833733900783451
-0.006231159303464924,0.048380124632587305
-0.006184350704205733,0.04842276192256835
-0.006137694527668163,0.04846526603938285
-0.006091130654379852,0.04850765036849195
-0.006044913410919862,0.048549868477399526
-0.005998701214729987,0.048591986759945846
-0.005952520677536647,0.04863400070507256
-0.0059063406389884094,0.04867591434726562
-0.005860260110152939,0.04871770779979726
-0.005814331277021973,0.0487593718555985
-0.005768571835961305,0.048800904741497814
-0.005722976897506396,0.04884230854368308
-0.005677539426607594,0.04888358539115127
-0.0056322496226706015,0.04892473733046552
-0.005587359282833174,0.04896570189739076
-0.005542326281319787,0.04900659438015375
-0.005497446234857356,0.049047358093153255
-0.0054527158790935205,0.04908799375382511
-0.005408132367685112,0.04912850230032666
-0.005363692967475423,0.049168884982241874
-0.005319407948760024,0.049209134028604704
-0.005275255738382344,0.049249264293532116
-0.005231229782309936,0.049289280170907876
-0.005187328900441678,0.04932918262753768
-0.005143551054914395,0.04936897338944352
-0.005099893442202568,0.04940865476993473
-0.005056353471544288,0.049448228873207
-0.005012928099008788,0.049487698083774616
-0.004969615327387455,0.04952706390544703
-0.004926412603041251,0.049566328221547495
-0.004883319070484518,0.0496054915684118
-0.0048403337565694,0.049644554575839696
-0.0047974564788114335,0.04968351728883651
-0.004754687349329825,0.049722379582332436
-0.00471202668789199,0.049761141252945576
-0.0046694746726633676,0.049799802317247545
-0.004627075010382074,0.049838328366254465
-0.0045848035130573676,0.04987673856112795
-0.0045426538909140455,0.04991503807264069
-0.004500713342855935,0.049953157515158206
-0.004459055646899257,0.049991043894185454
-0.004417464409269819,0.05002886553852047
-0.004375977034894277,0.05006659198888985
-0.004334568721981312,0.050104242369133654
-0.004293249035453718,0.050141808635692384
-0.004252032589349705,0.05017928306836729
-0.004210864089586627,0.05021671056120617
-0.004169836229505411,0.05025401249907295
-0.004128920395822472,0.050291211217254134
-0.004088122606887748,0.050328302564350044
-0.004046662973028699,0.05036584719783104
-0.004006107202349053,0.05040271222242786
-0.00396566335865971,0.05043947535475891
-0.003925330999273967,0.05047613695079463
-0.003885109468396921,0.05051269751745189
-0.0038449980007291586,0.05054915762940262
-0.0038049959448177052,0.05058551777793487
-0.0037651025215362593,0.050621778531164376
-0.003725316826595921,0.050657940526797576
-0.00368564920323832,0.050693997319415596
-0.0036461106454832586,0.05072994250184291
-0.0036066874757095194,0.05076578515159651
-0.003567406938325269,0.05080150741052081
-0.0035284805810847837,0.050836963309957364
-0.0034890365823613237,0.05087264145849057
-0.0034500314012813403,0.050908113234466715
-0.003411132856964422,0.05094348980895903
-0.00337234068139828,0.0509787711654147
-0.0033336549265940286,0.05101395702220747
-0.003295075720760552,0.05104904703379001
-0.00325660353252814,0.05108404062955595
-0.003218340009211059,0.0511188859957296
-0.0031803351838865426,0.05115355629963186
-0.0031422811653062746,0.05118820431561792
-0.003104176431261528,0.051222828349238955
-0.0030660047375236665,0.051257433699130404
-0.003027866658042815,0.05129197398326999
-0.0029901362081585247,0.05132628678394166
-0.0029524628992313013,0.05136052625614672
-0.0029148917610691554,0.051394672535837634
-0.0028774279234410668,0.05142872356868469
-0.002840071281757421,0.051462679601089384
-0.0028028192588116746,0.05149654182823548
-0.002765668056329993,0.05153031178587097
-0.002728620308267466,0.05156398872163513
-0.0026916713777033856,0.05159757436948609
-0.0026548110552053797,0.05163107233556556
-0.002618033857816247,0.05166448476106166
-0.00258133244045675,0.05169781481079329
-0.002544697093300382,0.051731067155117584
-0.0025081154748190886,0.051764248528368625
-0.0024717475594569736,0.051797300729895496
-0.0024354948745329476,0.05183025756709676
-0.0023993282109882313,0.05186313028630862
-0.0023632567443621208,0.051895915883945924
-0.0023272766288871577,0.051928617641229996
-0.0022913857125185636,0.05196123887306562
-0.0022555806433418577,0.05199378595630129
-0.0022198641750370046,0.05202627630050711
-0.0021841535491630044,0.05205879930434447
-0.0021483996335345335,0.05209137563185546
-0.002113350266736625,0.052123004052991535
-0.0020770292084529157,0.052156173245634686
-0.002042510624338084,0.05218738106729905
-0.002007183037514635,0.052219508939697706
-0.0019721290613363383,0.052251306795886444
-0.0019374602985923065,0.05228269213909846
-0.0019028067921153596,0.0523141657094791
-0.001868039754670401,0.05234581571871312
-0.0018332738041455746,0.05237749114442784
-0.0017985765091891922,0.05240913635649654
-0.0017641361069743716,0.05244032901893935
-0.00172966701747773,0.05247169369956116
-0.0016952870752222585,0.05250296599623426
-0.0016618314698267987,0.052532887552533145
-0.0016421735849187597,0.05254286473896699
-0.0016482750088858448,0.05251522998468163
-0.0016544248807654337,0.052487656623467355
-0.0016605773035228628,0.05246012576659091
-0.001666662856134894,0.05243269495893254
-0.001672768884051069,0.05240531572910424
-0.0016788831379701637,0.0523779948086797
-0.0016849924776366244,0.052350739364172214
-0.0016910463226738487,0.0523235754435631
-0.0016968070623621916,0.05229662415250404
-0.0017027683625969736,0.05226962863103242
-0.0017087201943036007,0.052242698476311446
-0.0017146542511979612,0.05221583778053688
-0.0017205824938484153,0.05218904020824829
-0.0017264937841643946,0.052162311179588146
-0.0017323882998557683,0.05213565041673948
-0.0017382664206260726,0.05210905763446928
-0.001744132385217175,0.05208253077390574
-0.0017500508140148802,0.052056017572676465
-0.0017558835590990895,0.05202959320805478
-0.00176157418002113,0.05200331725352156
-0.0017672273947805003,0.051977126490193676
-0.0017729024793697763,0.051950991135400484
-0.001778652463368188,0.051924885445536285
-0.0017845940680877297,0.051898763180102336
-0.0017906224414710504,0.05187266336130533
-0.0017968104400782673,0.05184653053490451
-0.0018031511275562939,0.051820398911258184
-0.0018086394803105631,0.051794698576688274
-0.0018130560900011525,0.051769502691819985
-0.0018182914253815463,0.05174401075420031
-0.0017993915403894279,0.05172890307246291
-0.0017802122830018127,0.051713987375125677
-0.0017610567995262373,0.05169911018286588
-0.0017419414115179511,0.051684253177433644
-0.001722882913951143,0.05166944358473731
-0.0017038670856742205,0.05165467653028145
-0.0016848961972695563,0.0516399477477542
-0.0016659710878060014,0.051625254469450224
-0.0016470919116473171,0.05161059702713303
-0.0016282585361744103,0.05159597532284856
-0.0016094707374967206,0.051581388857051595
-0.001590727998679134,0.05156684097183977
-0.0015720303587880662,0.05155233520612045
-0.0015533777618151083,0.05153787169931858
-0.0015347709289372687,0.05152345146118919
-0.0015162124554267645,0.05150904735896333
-0.0014977031330291022,0.05149467059262742
-0.0014792363265877864,0.051480330665761166
-0.0014608030729805672,0.05146603859643385
-0.0014424385836241227,0.05145175687573921
-0.0014268624691826874,0.05143382577918412
-0.0014120117489677998,0.051415014122568034
-0.0014066604751595511,0.05139623254822154
-0.0014162616401648248,0.05137813219267829
-0.001425792947187935,0.05135972446930352
-0.0014367358241330278,0.05134117150316755
-0.001446632472707661,0.051322907487805304
-0.0014567686011926287,0.051304605176694766
-0.0014666637338243873,0.051286341837022825
-0.001476343841396407,0.05126813140999
-0.0014859765112139286,0.05125021138176147
-0.0014957886500044746,0.05123225765302364
-0.0015037949438843894,0.05121313982158881
-0.0015157526191843542,0.05119628076657064
-0.0015254490348884672,0.051178330294004724
-0.001535192118720017,0.051160485748619276
-0.0015449209953745369,0.05114293681699719
-0.0015545901779010565,0.051125098912062655
-0.0015642406762274913,0.0511073425478773
-0.0015738698590241223,0.05108964148548903
-0.0015834812923777378,0.051071989957676485
-0.0015932071988343849,0.05105409691018851
-0.0016027497200105263,0.05103659790705821
-0.0016122880504243653,0.05101909383850418
-0.0016218296362472313,0.051001577679672
-0.0016313414525107612,0.050984112983450874
-0.0016408350176545753,0.050966677755646575
-0.0016503062529177367,0.05094927751933318
-0.0016597633436092943,0.05093190714905024
-0.001669196599147247,0.050914579637605
-0.001678664513135101,0.05089743011027786
-0.0016880722169356245,0.050880234049791154
-0.0016974434811403802,0.05086304570802302
-0.0017067266294887834,0.05084585768514651
-0.0017157098878536486,0.050828573812099584
-0.0017251160332873744,0.05081157559659335
-0.0017345096294505817,0.05079461064990213
-0.0017438276544650296,0.05077765686905163
-0.0017531273251347116,0.050760738695490165
-0.0017623793586237248,0.05074385100371218
-0.001771551722776483,0.0507269878835002
-0.0017806478923437785,0.05071014857573028
-0.0017896219349008327,0.05069331240636745
-0.001798552745768675,0.05067649163230694
-0.0018077852389126112,0.05065983485085832
-0.0018166164376925463,0.050643184535713606
-0.0018253677590890835,0.050626508346149145
-0.0018350985950277502,0.05060999216643868
-0.0018442667793841956,0.05059291379586104
-0.0018528066240947807,0.05057665835135416
-0.0018622226573072921,0.05056045782447714
-0.001871154837962472,0.05054402425878298
-0.0018801106585047526,0.050527754988187464
-0.0018890456172367773,0.05051136215935362
-0.0018979137771876857,0.050494909464462195
-0.001906595086796822,0.05047789820567346
-0.001915648737656179,0.05046227935728364
-0.0019236953652804016,0.0504465748323735
-0.0019334423476890534,0.05042905694159917
-0.0019422326780451577,0.05041391224181299
-0.001953254962087227,0.05040584114841353
-0.001965228595424214,0.05040271843824814
-0.001977564894145773,0.050399479929274286
-0.0019897668210702595,0.05039592059581918
-0.002001922859689111,0.0503926084225598
-0.00201398487247645,0.050389263092436826
-0.0020260715945021215,0.050385970760228486
-0.0020381751870996896,0.05038269969479916
-0.002050210146561756,0.050379418571157374
-0.0020617686224724484,0.05037608010424663
-0.0020743604921888864,0.050372957321690566
-0.002086248897608179,0.050369655094619485
-0.002098184263301524,0.050366392905097285
-0.002110043263343135,0.050363158326512246
-0.0021219633127188813,0.0503599047208423
-0.002133835931080791,0.050356669878893194
-0.002145650448358974,0.05035344495630075
-0.002157505249028739,0.050350223032689635
-0.002169269586294127,0.05034701163129528
-0.0021807238900746653,0.050343786519002315
-0.0021927976134422725,0.05034061261126883
-0.0022042077896724395,0.05033729055961702
-0.002216070916356663,0.05033415281844892
-0.002227558023903096,0.0503308989362804
-0.0022391275712642373,0.050327703326142975
-0.002250704029521754,0.05032451573009789
-0.002262277681827052,0.05032133505937595
-0.0022738436020903366,0.0503181597441595
-0.0022854049930595855,0.050314992079224734
-0.002296962072001446,0.05031183000312336
-0.0023085176573658475,0.05030867018758182
-0.00232015755521695,0.050305857318924965
-0.0023316070477342513,0.05030274604091599
-0.00234301752792994,0.05029967025074578
-0.0023543919970872946,0.05029658740944832
-0.0023657956521918743,0.05029346316127185
-0.002377213816246763,0.050290342317766905
-0.0023885548939289935,0.050287265811262576
-0.0023997599333334192,0.05028423222511191
-0.0024109814609962624,0.05028118121512372
-0.002422202910625246,0.050278126032341844
-0.0024334408116894308,0.05027506504586827
-0.0024446199144755325,0.050272016242783296
-0.0024557686061009404,0.05026897812960139
-0.002466846329914675,0.05026596425675764
-0.0024779636888139097,0.05026293577474339
-0.002489130912517338,0.05025989521215176
-0.0025001610270827144,0.05025689025200407
-0.0025113130920852186,0.05025384399375353
-0.0025222168979364672,0.05025087895520389
-0.0025331312086282073,0.05024790118540627
-0.0025440982184067183,0.050244911916550145
-0.00256341894897436,0.05020683270320688
-0.002607167333669775,0.050066636578877444
-0.0026501629037398184,0.04992931095702554
-0.0026938236224312954,0.049788854164791486
-0.0027364900375278236,0.049652965464619433
-0.002778947188104257,0.0495177867561647
-0.002821758925849628,0.04938094909911981
-0.002864155897537907,0.04924589726951656
-0.0029064549810945504,0.04911100228331893
-0.002948802065553726,0.04897576662250612
-0.0029911575700362555,0.04884036928595834
-0.003033512021743849,0.0487048838337365
-0.0030758111949691913,0.048569558573917405
-0.003118024408964916,0.04843452295523599
-0.0031601401393421325,0.04829982173502141
-0.003202153349395077,0.048165469718672645
-0.0032440657439754047,0.048031455327414575
-0.003285883199794483,0.04789775498932019
-0.0033276089722062206,0.047764357666120826
-0.003369248719509691,0.04763125032857609
-0.0034108210046765127,0.04749840387161155
-0.0034523979695799587,0.047365758321713046
-0.0034938565829909195,0.047233502410323217
-0.003535168232160449,0.047101576449817634
-0.0035763959490673343,0.04696990852497056
-0.0036175378477744462,0.046838498735507605
-0.003671144442840239,0.04670735149763839
-0.0037358275062343866,0.04657647980656908
-0.003800353736301925,0.04644590796022133
-0.003864702101505036,0.0463156777644376
-0.0039288315929971755,0.046185864233331105
-0.003992859161403791,0.04605628897487444
-0.004056725317472515,0.04592703603422367
-0.0041203963153172785,0.04579813205194478
-0.004184127434574622,0.0456692188544539
-0.0042477774185920615,0.045540508220559904
-0.004310916088533619,0.045412543923913536
-0.00437422683246047,0.04528445049815657
-0.0044374042497071645,0.04515662442936225
-0.004500448414986948,0.04502906472200855
-0.004563360431914358,0.04490176928584565
-0.0046261397082508655,0.044774738372991375
-0.004688782941340972,0.04464796752294516
-0.004751289690035322,0.044521453372466206
-0.004813734322798986,0.044395137144353794
-0.004875998345015299,0.0442691673104207
-0.004938169511281689,0.044143385326872155
-0.0050002446649089725,0.04401783468457847
-0.005062212294365758,0.043892550239564815
-0.005123864212158207,0.04376768790771333
-0.005185690340119381,0.04364212458356092
-0.005246706809353308,0.043517923713874224
-0.0053086981967086925,0.04339318919220494
-0.005365845753643431,0.04329160848823302
-0.005416390897638727,0.043227137587978935
-0.005466024847237042,0.043163704730508075
-0.005515730997338607,0.04310031566097527
-0.005566362951016069,0.04303603353222193
-0.005617625702270008,0.0429705716738251
-0.005667826854066839,0.04290662757757651
-0.005717716574945369,0.04284299258455123
-0.005767568257020288,0.04277943041228927
-0.005817308672830586,0.04271600479855236
-0.005866560502303097,0.04265308610598018
-0.00591780228400278,0.042588214189657435
-0.005966909341105056,0.04252542143675406
-0.006015680465525205,0.04246306306749812
-0.00606472093262467,0.04240047529302155
-0.006113806301337468,0.0423378690320622
-0.006162856653761755,0.04227532409367362
-0.006211808083317949,0.04221304678465343
-0.0062607702613844156,0.04215067732780238
-0.006309673132299025,0.04208840396512222
-0.006358447090295515,0.04202627098051215
-0.006407110755690129,0.04196426579865848
-0.00645567043281393,0.04190238524578445
-0.006504131382571697,0.04184062654183522
-0.006552499647329742,0.04177898582103375
-0.006600790563200665,0.04171745146070383
-0.006656601330590657,0.04165602502908417
-0.006719247914441604,0.04159478050716879
-0.0067816928406057705,0.04153371173395486
-0.006843904311206939,0.041472841720791624
-0.006905830260083076,0.041412207696370884
-0.006967543228352693,0.041351760272472865
-0.0070295699048143435,0.041291124640980205
-0.007091353770742857,0.041230689537815585
-0.007153087349702711,0.041170327278277546
-0.0072147681879160645,0.041110030725662265
-0.007277136932108667,0.04104918100155875
-0.007339326441820153,0.04098800101873712
-0.007400139380914284,0.04092844284442342
-0.007460901675102792,0.0408689120391851
-0.007521495783649398,0.040809611153159085
-0.007582066737707851,0.0407503027733941
-0.007642548190117314,0.04069101268442287
-0.00770354735029414,0.04063165937674821
-0.00776476811319097,0.04057161125415248
-0.007825662950119836,0.04051213327651561
-0.007886232009779724,0.040452995973440646
-0.0079465373640109,0.0403941144417916
-0.008006696277489029,0.04033535361857901
-0.008066710199632959,0.04027672751174115
-0.008126574575790987,0.04021824800967014
-0.008186284157968687,0.04015992320649049
-0.008245578022917886,0.0401020653254564
-0.008304189671729705,0.04004490744794961
-0.008363615274800286,0.0399868104958904
-0.008422944590672091,0.03992880400079419
-0.008482146462145635,0.03987092524928984
-0.008541227929537917,0.03981316990639039
-0.008600607664329019,0.03975515219440097
-0.00865879163601197,0.039698225093576144
-0.008717623380308187,0.03964070748341981
-0.00877683805967762,0.03958283015338391
-0.008835201707176355,0.03952577807893384
-0.008893174321372524,0.03946907752091007
-0.008951462620698911,0.039412089790962335
-0.00900958064265992,0.039355268406164476
-0.009067672104411117,0.039298473328109366
-0.009125677630229466,0.039241760096816215
-0.009184144618011519,0.03918456314516086
-0.009242345087373783,0.039127642949703015
-0.009300281978771726,0.03907101454691882
-0.00935808891672431,0.03901458801873958
-0.009416038152221768,0.038958438690788175
-0.00947110741829526,0.038904049639220485
-0.00952865800791188,0.03884799612722926
-0.009585633649104511,0.03879218252234028
-0.009642661085918075,0.03873643839380713
-0.009699587776691233,0.038680794651112654
-0.009756415398822047,0.038625250080506775
-0.009813144917256975,0.03856980382853486
-0.009869779269348884,0.03851445392388509
-0.00992632050065483,0.038459198839798446
-0.009982771870514485,0.03840403631116052
-0.01003913523180741,0.03834896485913988
-0.010095416984137783,0.03829398028236002
-0.010151623580070136,0.03823907867242552
-0.010207739573397153,0.03818426859043954
-0.01026376523491451,0.03812954962546964
-0.010319692814742197,0.03807492662996736
-0.01037552203190729,0.03802039972672609
-0.01043124763150985,0.0379659723039451
-0.010486862245250783,0.037911649237632766
-0.010542364379513015,0.037857431590556996
-0.010597875815783949,0.03780324293884474
-0.010653544643751227,0.03774897803918546
-0.010709423840288656,0.03769459884357223
-0.010765036894686586,0.03764042640119902
-0.010820053965560196,0.037586686352047184
-0.010874803437100386,0.037533157444766714
-0.010929289845407265,0.03747983756643013
-0.010983442276164787,0.03742677659117129
-0.01103752290009089,0.03737379502596984
-0.011091498397273055,0.0373209157184033
-0.011145248875556195,0.037268222327434826
-0.011199261243772733,0.03721537468320741
-0.011253080900667685,0.03716268936962882
-0.011305424940478564,0.0371110816470498
-0.011360515763684804,0.03705756642062261
-0.011411552683196768,0.03700693979283919
-0.011471175218715842,0.03695031898132415
-0.011524804527740705,0.03689797310045166
-0.01157584564792029,0.03684748601026658
-0.01162541403450433,0.03679802298763289
-0.011675684736964008,0.03674806669647876
-0.011733503173031594,0.03669258621972538
-0.011784226938064106,0.03664239086176499
-0.011837513021443759,0.03659042191652099
-0.011855813959388265,0.03656313355780405
-0.011868330456184033,0.03654002020613394
-0.011880833110021978,0.03651692268426679
-0.011893319379432499,0.03649386649964026
-0.011905796864979884,0.036470840758099386
-0.011918233798779902,0.03644787517755069
-0.011930636718124095,0.03642496860454626
-0.011943019728430244,0.036402100153883184
-0.011955383820946054,0.03637926834032191
-0.011967728636480025,0.036356473253328164
-0.011980053571963271,0.03633371446341849
-0.011992432376822348,0.03631086616213745
-0.012004648752082464,0.03628829109006813
-0.012016943882067262,0.03626559517587303
-0.01202910448275829,0.03624313769165482
-0.012041378496052036,0.036220477873351004
-0.012053596475939144,0.036197916901978495
-0.012065772104422667,0.03617543156679194
-0.012077910615774692,0.03615301251183805
-0.012090018106604221,0.036130649700138996
-0.01210217781871107,0.0361082108925654
-0.012114236948291604,0.036085940889436334
-0.012126288893424748,0.03606368510341765
-0.012138376824821724,0.036041366150587686
-0.01215043370131661,0.03601910394720582
-0.012162457375647454,0.03599690237980206
-0.0121744493253886,0.03597475860494286
-0.012186419829840167,0.03595265447988348
-0.012198363012113857,0.03593060039177468
-0.012210281202732957,0.035908592188163196
-0.012222086682765775,0.03588678032361317
-0.012233985984039906,0.03586480610277213
-0.012245859162649891,0.03584288075223399
-0.01225771872077186,0.035820984158062605
-0.012269560276313351,0.035799122084893636
-0.01228136994683727,0.03577731688971719
-0.012293140470859254,0.03575558163122117
-0.012304887761344871,0.035733888832633474
-0.01231662339281047,0.03571221778218826
-0.012328312222366212,0.03569063196117862
-0.012339989252284578,0.035669069345717855
-0.012351655230998071,0.03564752797278334
-0.012363311182585055,0.035626005763384774
-0.012374958877744889,0.03560449935326009
-0.012386601400222715,0.035583002972057735
-0.012398247312997226,0.03556150080131489
-0.012409826348066443,0.03554011979919509
-0.012421389119533022,0.03551876928665958
-0.012432931567339829,0.03549745627754478
-0.012444453233972613,0.035476181521944775
-0.012455954113433308,0.03545494501468926
-0.012467434495951465,0.0354337462167646
-0.012478894465023732,0.03541258496347376
-0.012490333681144586,0.03539146185566436
-0.012501449964308227,0.03537093011816011
-0.012512890669305228,0.035349803534186625
-0.012524196770144012,0.03532891479243816
-0.012535415936925427,0.03530816155622432
-0.01254679027135927,0.03528718253087295
-0.012558278550653132,0.035266009403825675
-0.012569716768779647,0.035244915558909025
-0.012581096939088739,0.03522391690018491
-0.012592425440689614,0.03520300592367273
-0.012603708469477302,0.035182176793674226
-0.012614959321477765,0.03516140740089681
-0.012626186552037144,0.035140679748421375
-0.012637390448968932,0.03511999355060695
-0.01264857155669114,0.03509934810307612
-0.012659730540207685,0.03507874248434627
-0.01267086808447724,0.03505817571042342
-0.012681984858389487,0.035037646798023764
-0.01269308145094336,0.035017154861396414
-0.01270415839888237,0.034996699079236866
-0.012715216087509895,0.03497627885373424
-0.012726254918349266,0.03495589354418646
-0.012737275152976532,0.03493554272449304
-0.012748277027259643,0.03491522600415089
-0.012759260716934983,0.034894943082215524
-0.012770226355190005,0.03487469372235489
-0.012781174038259199,0.034854477745460896
-0.012792103853026955,0.034834294987610245
-0.01280301584047712,0.03481414535676721
-0.012813910049290562,0.0347940287503182
-0.012824786482279922,0.03477394513865717
-0.012835645164703613,0.03475389445852636
-0.012846486084824872,0.034733876706461296
-0.012857308998547085,0.03471389225313714
-0.012868114012761646,0.03469394091118327
-0.012878901215343297,0.034674022522456646
-0.012889670569434164,0.034654137129846184
-0.012900422050047142,0.03463428475866695
-0.012911155621935982,0.034614465452216546
-0.012921871237001703,0.034594679276258034
-0.012932568893271094,0.03457492622282362
-0.012943248495207019,0.034555206437647604
-0.012953910040895128,0.034535519915147916
-0.012964553487417459,0.0345158667178227
-0.012975178786114377,0.03449624691850331
-0.012985785920524696,0.03447666053841809
-0.012996374841710836,0.03445710765291142
-0.013006945517151168,0.03443758831122977
-0.013017497945752105,0.0344181025115354
-0.01302803209762403,0.0343986502999185
-0.013038547963678808,0.034379231688896145
-0.013049045554628593,0.03435984665829635
-0.01305952484386501,0.034340495250423486
-0.013069985872342023,0.03432117739548022
-0.013080428653301805,0.03430189306987572
-0.013090853225346866,0.03428264220773351
-0.01310125960777351,0.03426342477560115
-0.01311164788675113,0.03424424062789073
-0.013122018092791817,0.03422508971199992
-0.013132370321605772,0.03420597186577361
-0.013142704645927254,0.03418688696531881
-0.013153021153954406,0.034167834860201016
-0.013163319928285316,0.034148815408426285
-0.013173603570964079,0.03412982423454469
-0.013183871442080166,0.034110862394509875
-0.0131941225133921,0.03409193160841072
-0.01320435782315677,0.03407303047903164
-0.013214578781673411,0.03405415701347816
-0.013224783399033985,0.03403531375801623
-0.01323497171955351,0.03401650063415344
-0.01324514380843686,0.03399771752778638
-0.013255299688072436,0.033978964397775785
-0.013265439447457806,0.03396024108996976
-0.0132755630932902,0.03394154758968423
-0.01328567071662383,0.03392288373987805
-0.013295762287983334,0.03390424958692696
-0.013305837944259219,0.033885644896848754
-0.013315897882937307,0.03386706932757274
-0.01332594346680282,0.0338485205454991
-0.013335973088845375,0.03383000131046634
-0.013345986717375845,0.03381151167253229
-0.013355984418548067,0.033793051516987783
-0.013365966244056818,0.0337746207539213
-0.013375932225880535,0.03375621932684077
-0.013385882411765174,0.03373784715364373
-0.013395816875996662,0.03371950410741264
-0.013405735542576512,0.03370119031411793
-0.013415638610974294,0.033682905438724244
-0.013425526044232876,0.03366464954206193
-0.013435397962955169,0.03364642242309037
-0.013445254312832328,0.03362822417217006
-0.013455095242652941,0.03361005454239532
-0.013464920690305528,0.03359191363768393
-0.013474734083575428,0.033573795771346594
-0.013484532335182148,0.033555706087009876
-0.013494314897510682,0.03353764549549609
-0.013504081723594958,0.033519614074516986
-0.013513832819543603,0.03350161181371826
-0.013523568232640004,0.033483638634606724
-0.013533287862757634,0.03346569469980069
-0.013542991768417235,0.03344777991062956
-0.01355267998137003,0.033429894211978756
-0.013562352354570041,0.03341203783778623
-0.013572008956993753,0.03339421066838889
-0.013581649831884222,0.03337641262516776
-0.013591274970696385,0.0333586437113534
-0.01360088437381197,0.033340903913099774
-0.013610478068446211,0.033323193171363626
-0.013620056203205473,0.033305511231451514
-0.013629618805335695,0.03328785803122357
-0.013639166002312868,0.03327023334763733
-0.013648697969661444,0.03325263688158942
-0.013658214838560882,0.033235068403984644
-0.013667716859177217,0.033217527499926965
-0.013677204230808884,0.03320001383584868
-0.013686676869749628,0.03318252751379225
-0.013696134814230874,0.033165068443370214
-0.01370557874760313,0.033147635547414504
-0.013715358883534881,0.03313022839087374
-0.013727865382485403,0.03311284644550178
-0.013740356026340406,0.03309548688328675
-0.013752829879537068,0.03307815090715545
-0.013765287081635276,0.033060838325942206
-0.013777728089780885,0.03304354853893808
-0.013790153348960776,0.03302628095920966
-0.013802563292453154,0.03300903501179297
-0.013814958445947921,0.032991810000680764
-0.013827339308917629,0.03297460525822389
-0.01383969569683609,0.032957435343277844
-0.013852034791970932,0.03294028992938402
-0.01386377489987352,0.03292389914719057
-0.013876034644862263,0.0329068585950221
-0.013888771096567823,0.03288923034040267
-0.013900951308699424,0.03287229826037374
-0.013913134110097819,0.0328553636450744
-0.013925317586259436,0.032838429012369226
-0.013937503662941754,0.03282149179383662
-0.013949320663860537,0.03280500745869372
-0.013961446610293367,0.032788146050907165
-0.013973573294262591,0.03277128432398221
-0.013985734375718442,0.032754378966601334
-0.013998009323124618,0.03273732503917534
-0.014010566572075405,0.032719896490883776
-0.014022757311217353,0.03270295543133944
-0.014034941560215041,0.032686022829836466
-0.014047115927169106,0.03266910287157375
-0.014059275287406412,0.03265220192425685
-0.014071410336940276,0.03263533168447921
-0.014083506199860174,0.03261851085470719
-0.014095538238791257,0.032601770299144045
-0.014107488860170886,0.03258512890034829
-0.014119248000924949,0.032568723940388455
-0.014131100837190458,0.03255222244918787
-0.014143073835121181,0.032535583123133184
-0.01415503251320427,0.03251896395273394
-0.014166976848146376,0.03250236496361356
-0.014178906871527994,0.03248578610448856
-0.014190822503117081,0.032469227478781885
-0.01420272377898736,0.032452689027827865
-0.014214610663482145,0.03243617079192676
-0.014223477247184665,0.03242382696849256
-0.014235156050487434,0.032407592391968824
-0.014246816877821304,0.032391382681893253
-0.014258473025170944,0.032375179524268244
-0.014270119885743457,0.03235898931650798
-0.014281748236013867,0.032342824780193374
-0.014293359730309116,0.03232668364132488
-0.014304952658185774,0.03231056825452458
-0.014316529931148049,0.0322944746231874
-0.014328089906284376,0.03227840500865793
-0.014339631813634913,0.03226236046896943
-0.014351155919146744,0.032246340640302525
-0.014362662099565493,0.032230345692584206
-0.014374151496281051,0.032214374064422555
-0.014385621892967451,0.03219842879103065
-0.014397075370212549,0.03218250702589488
-0.01440851158222589,0.03216660923107694
-0.014419930465358296,0.032150735507599594
-0.014431330643570037,0.03213488773823749
-0.014442715705928783,0.032119061021978736
-0.014454084702784904,0.032103256659935075
-0.014465436046684705,0.032087476822392824
-0.014476772765511148,0.03207171737915834
-0.014488094368513879,0.032055979003884384
-0.014499402777106716,0.03204025907808129
-0.014510696963352653,0.032024559007266314
-0.014522026183314704,0.032008811571900615
-0.014533586083985908,0.03199274985670871
-0.014544940384393345,0.03197696928199871
-0.014558268208677685,0.03195850537583373
-0.014569620825584662,0.031942733951771586
-0.01458073230539362,0.03192729177664601
-0.014591365785783126,0.0319124965675242
-0.014602012697332765,0.03189768062343748
-0.014612683169980873,0.0318828300019904
-0.01462348139575495,0.03186780505919326
-0.014635383266041418,0.0318513059116215
-0.014646779333629062,0.03183548940845752
-0.014656748921464992,0.03182156280887859
-0.014668026085076622,0.031805904479911724
-0.014679248011058717,0.03179032342772145
-0.01469040072255689,0.031774837428214485
-0.014701477616490854,0.031759454061447874
-0.01471247637302671,0.03174417481306683
-0.014723400700821121,0.031728992910461044
-0.014734257530434142,0.031713896976279514
-0.014745054921128571,0.031698873517178906
-0.014755815331319843,0.03168389087660534
-0.014766646980609152,0.03166882085187818
-0.014777501214601071,0.03165372496219261
-0.01478836197462465,0.031638624695883195
-0.014799208329566922,0.03162354291498912
-0.014810043509198761,0.0316084756524712
-0.0148208692186275,0.03159342101994184
-0.014831686271887377,0.031578378034492885
-0.014842495651283519,0.031563345531359165
-0.014853298970461752,0.03154832166298221
-0.0148640996574656,0.031533302718943675
-0.014874873537774726,0.03151832412395338
-0.01488563079556046,0.031503368837519696
-0.014896371861898863,0.031488436183264884
-0.01490709690949815,0.03147352594141694
-0.014917806115147857,0.03145863791337024
-0.014928502060511996,0.03144376759017961
-0.0149391875257591,0.03142891030016937
-0.014949852563058303,0.03141409308921195
-0.01496047500074701,0.03139933169563267
-0.014971033168930531,0.03138465795855432
-0.014981603987527708,0.03136996646444399
-0.014992168546328516,0.031355280762802036
-0.015002721631881164,0.03134060915533544
-0.015013261129892186,0.03132595524274233
-0.01502378613030992,0.03131132073091975
-0.01503429645035114,0.03129670620842762
-0.015044792369553523,0.03128211156874591
-0.015055274461599934,0.03126753626569428
-0.01506574352046561,0.03125297942505609
-0.015076200472029004,0.031238439966802627
-0.015086646426280171,0.031223916539739313
-0.0150970823484028,0.031209407950101072
-0.015107509541773652,0.031194912533534357
-0.015117929069596046,0.031180428905024704
-0.015128342365867388,0.031165955162724423
-0.015138750471313307,0.031151489874497486
-0.015149154490062502,0.031137031478382402
-0.015159554649843527,0.0311225795025771
-0.015169950237603404,0.031108134659379224
-0.015180338777410313,0.03109369995766238
-0.01519075145031812,0.031079235833427515
-0.015201231058881076,0.031064687326818215
-0.015211663720573768,0.03105019396920807
-0.01522196597799815,0.031035870964759786
-0.015232202991713501,0.031021635785250752
-0.015242413968566878,0.031007437280805735
-0.015252613699474851,0.030993255673701363
-0.01526281069069711,0.030979079337774072
-0.015273002674996367,0.030964911011232978
-0.015283186412324803,0.03095075490665169
-0.015293361282395349,0.03093661191166303
-0.015303529599737737,0.030922479079685077
-0.015313698818905581,0.030908346946666266
-0.01532387907583876,0.030894203248999632
-0.015334068010844882,0.030880052710105535
-0.015344251439730032,0.03086592360393442
-0.01535360815706125,0.030852848602416542
-0.015363457042057447,0.03083913721745294
-0.015373546697016592,0.030825111624360624
-0.015383562493946129,0.030811188456102746
-0.015393618224268804,0.030797213491885488
-0.015403032459914255,0.030784093697738563
-0.01541403337605181,0.030768825929983548
-0.01542343346263854,0.030755558040539976
-0.015433746610144529,0.030741390264224306
-0.015443656855128008,0.030727551060410814
-0.015453924518722089,0.030713294443401064
-0.015463975503412455,0.0306993333017478
-0.015473989648287077,0.030685424468139936
-0.015484022042073305,0.03067149379211515
-0.0154941169400925,0.030657490998057965
-0.015504068914566217,0.030643710167269845
-0.015513595409946226,0.030630473649573466
-0.015523158201126706,0.03061715901209253
-0.01553314140122551,0.03060329103012638
-0.015543100701326964,0.030589445176636927
-0.015553670523671022,0.03057459211047398
-0.015562178262060132,0.030562454971754076
-0.015572387146120184,0.030548751760248703
-0.015582735370387709,0.030534369870418094
-0.015592845388952456,0.030520355676516325
-0.015601737098737294,0.03050794524277283
-0.015612467089032252,0.030493066685011196
-0.01562226383704908,0.030479420054457848
-0.015631403478354983,0.030466700334237547
-0.015640507477297838,0.030454050095121647
-0.01565006698118646,0.030440804529264
-0.015659727276994204,0.03042734626973122
-0.015669395066790073,0.03041389918482029
-0.01567893600055661,0.03040075675316677
-0.015688587289059946,0.030387481904071943
-0.015698286069675074,0.030374073104984765
-0.015707928568359147,0.03036069490034486
-0.015717468203715796,0.030347414535388487
-0.015726882899730368,0.03033425507715275
-0.015736264462173466,0.03032107512267724
-0.01574652979851064,0.030306770627206474
-0.015755791455763047,0.030293794205957587
-0.015765776660219628,0.030279939152428974
-0.015775562358445145,0.03026637076609888
-0.015785988586710688,0.030251758060005084
-0.01579442900685452,0.030240130335559907
-0.015803444118405754,0.030227566954592222
-0.01581290162013488,0.030214420983289653
-0.015822344909486388,0.03020129484022364
-0.01583176192370148,0.030188204509082377
-0.015841142135232255,0.030175163667239064
-0.01585048425396965,0.030162173693344223
-0.0158598004629183,0.030149218453308278
-0.015869104641465664,0.030136279891159357
-0.01587844267169816,0.03012328291052521
-0.015887909093665678,0.030109836030555597
-0.01589705950070381,0.030097273918413037
-0.01590639127751484,0.030084419451021714
-0.015915724688825957,0.030071434449576842
-0.015925228286637044,0.030057992826786686
-0.0159343367256697,0.030045441321859087
-0.015943531052160006,0.030032767401394943
-0.015952738018210087,0.030019965011144043
-0.015961931049707764,0.030007183700883105
-0.01597113214632117,0.029994393756149002
-0.0159803544884629,0.02998157492459593
-0.015989608035633544,0.029968712986773463
-0.015998932901238033,0.029955766735315605
-0.01600816926627187,0.02994292898281555
-0.016017378642081633,0.029930124339096066
-0.016026581314135556,0.02991733464743014
-0.01603576764469691,0.029904570938092748
-0.016044931701949695,0.029891839196985327
-0.016054075960854994,0.029879134474361697
-0.016063188794907392,0.029866473164033895
-0.016072281382867315,0.029853838326571163
-0.016081372334922614,0.0298412038737318
-0.016090472467668426,0.02982855528856763
-0.016099615505159294,0.02981584527288342
-0.016108757226761212,0.029803132611722863
-0.016117842931702004,0.029790483928256745
-0.016126564370426102,0.029778311925010518
-0.016136110276422973,0.029764951660786722
-0.01614427920516588,0.0297536484483877
-0.0161526343522145,0.02974216091214605
-0.016163466449823492,0.02972708955259172
-0.01617171295785688,0.02971561442650097
-0.01618063792017082,0.02970320747229029
-0.01618958821352965,0.029690762810414866
-0.0161985270065511,0.0296783334138493
-0.01620744257258026,0.029665940609053316
-0.016216345809079796,0.02965356488833036
-0.01622523688848013,0.029641206014904924
-0.016234115931440214,0.029628863826637104
-0.016242982940035976,0.02961653833531968
-0.016251837972894544,0.029604229469003818
-0.01626068095201495,0.02959193735785369
-0.016269511922955917,0.029579661950434554
-0.016278330804814608,0.029567403384861583
-0.016287137518620123,0.02955516180054684
-0.016295932060227874,0.029542937230416757
-0.01630471432750095,0.029530729861339713
-0.016313484288407922,0.029518539786593103
-0.016322241928828817,0.029506367085356717
-0.016330996067823594,0.029494198123197566
-0.016339742321490294,0.029482039473358868
-0.016348474736142763,0.0294699004016199
-0.016357192202569874,0.029457782825412043
-0.016365894071754334,0.029445688101163672
-0.01637459537399993,0.029433591490937647
-0.016383282590247114,0.02942151537671346
-0.016391960545642105,0.029409451646030666
-0.01640061972964085,0.029397417189147658
-0.01640926436911516,0.02938540619054469
-0.016417897587776325,0.029373415183333158
-0.01642652532852728,0.029361434546922978
-0.016435150685083715,0.029349457760619365
-0.016443771978134344,0.029337483820484407
-0.01645238105688095,0.029325516386370595
-0.01646096754282194,0.029313563705417853
-0.016469532910220044,0.029301651882669793
-0.01647805548736048,0.02928981369948192
-0.016486499612985636,0.029278085507173465
-0.01649515933848895,0.02926601738780912
-0.016504007135871697,0.02925370187237959
-0.016513071244381308,0.02924111050351121
-0.016520808352385296,0.02923035676663079
-0.0165293095542692,0.0292185394837632
-0.016537807333499962,0.029206727242396462
-0.016546290612103887,0.029194935015633337
-0.016556145916969543,0.02918132192102618
-0.0165646107207432,0.02916956078045366
-0.01657338544807567,0.029157389387293734
-0.016581941421304532,0.02914549500557737
-0.01658841957970714,0.029136460419110895
-0.01659764646212105,0.02912357995543545
-0.016605376986355752,0.029112801638857592
-0.016613735007534693,0.029101181299584146
-0.0166221248686317,0.02908951916843914
-0.016630498193420707,0.029077879592413446
-0.01663886081867966,0.02906625488944659
-0.01664721276459988,0.02905464503138222
-0.01665555405349348,0.02904304998744723
-0.016663884703115087,0.029031469732570314
-0.016672204734973623,0.02901990423702766
-0.016680514185469446,0.029008353450932535
-0.016688813078404363,0.028996817341570735
-0.016697101414992713,0.02898529590613491
-0.016705379218332993,0.02897378911287288
-0.016713646505643966,0.02896229693749688
-0.01672190329669656,0.028950819352412987
-0.016730149614507,0.028939356326144132
-0.016738385478569467,0.028927907831556895
-0.01674661090713405,0.02891647384261242
-0.016754825922357133,0.028905054329267786
-0.01676303054081472,0.028893649267932805
-0.016771224784738237,0.028882258627984613
-0.016779408676831982,0.028870882378244925
-0.01678758223177993,0.028859520497633358
-0.016795745470839635,0.028848172956889236
-0.016803898414196116,0.02883683972789488
-0.016812041082040336,0.028825520782755677
-0.01682017349326095,0.028814216095110177
-0.01682829566712269,0.028802925638152673
-0.016836407622845526,0.02879164938513206
-0.016844509381138916,0.02878038730744747
-0.01685260096038879,0.028769139379408837
-0.01686068237930542,0.028757905574898334
-0.016868753659067485,0.028746685864799722
-0.01687681481871948,0.02873548022261003
-0.01688486587522184,0.02872428862439529
-0.016892906849304803,0.028713111041679708
-0.016900937758677546,0.02870194744945831
-0.016908958624424764,0.02869079781890997
-0.01691696946356137,0.028679662126020456
-0.016924970297254635,0.028668540341732537
-0.01693296114325134,0.028657432441197943
-0.016940942018403383,0.0286463384006977
-0.016948912944290045,0.02863525819062474
-0.016956873939111702,0.028624191785708034
-0.016964825019755936,0.028613139162083055
-0.01697276620618397,0.02860210029225363
-0.016980697517560876,0.02859107514970279
-0.016988618971699423,0.028580063709531447
-0.01699653058623175,0.028569065947103345
-0.017004432380590063,0.028558081835552675
-0.017012324373620744,0.028547111348805738
-0.017020206581918593,0.028536154463477046
-0.01702807902564255,0.02852521115188441
-0.017035941721997287,0.028514281389881522
-0.017043794688966014,0.028503365152528062
-0.01705163794543858,0.028492462413627226
-0.017059471508829933,0.02848157314896165
-0.01706729539712676,0.02847069733338856
-0.017075109628979294,0.028459834941149224
-0.01708291422174289,0.028448985948066892
-0.017090709193517996,0.028438150329009034
-0.017098494561464308,0.028427328059931038
-0.01710627034454569,0.028416519114756397
-0.017114036559405122,0.02840572347016242
-0.017121793224232254,0.028394941100875426
-0.017129540356937017,0.028384171982184948
-0.01713727797422107,0.02837341609059623
-0.017145006095073027,0.028362673400059633
-0.017152724734842997,0.028351943888763633
-0.017160433913469695,0.028341227529551004
-0.017168133646557265,0.028330524300338906
-0.017175823951691364,0.028319834176712674
-0.01718350484654751,0.028309157134199243
-0.01719117634860979,0.028298493148585013
-0.01719883847494139,0.028287842196048883
-0.017206491242158485,0.02827720425341634
-0.01721413466810151,0.028266579296043544
-0.01722176876913289,0.028255967300993803
-0.017229393562857197,0.02824536824396945
-0.01723700906684295,0.02823478210070012
-0.017244615296280904,0.028224208849600956
-0.017252212270020665,0.02821364846499399
-0.01725980000341186,0.028203100925133933
-0.01726737851385329,0.028192566206005708
-0.017274947818476428,0.02818204428385483
-0.01728250793353688,0.028171535136007217
-0.01729005887655464,0.02816103873823252
-0.017297600662611604,0.02815055506932098
-0.017305133309681826,0.028140084104517356
-0.017312656833024718,0.028129625822382986
-0.0173201712516896,0.02811918019686602
-0.017327676579328155,0.0281087472085278
-0.0173351728334908,0.028098326833169943
-0.017342660031370333,0.028087919046988343
-0.01735013818907218,0.028077523827520705
-0.017357607323025822,0.028067141152031645
-0.0173650674521753,0.028056770994436965
-0.017372518592450027,0.028046413332580452
-0.01737996075614519,0.028036068148849454
-0.017387393962318528,0.028025735417126375
-0.017394818224936024,0.028015415117723833
-0.0174022335611641,0.028005107226901742
-0.017409639984482556,0.027994811725635355
-0.017417037517164297,0.027984528583689654
-0.01742442616861345,0.027974257787226994
-0.01743180595865115,0.027963999309136855
-0.01743917690042778,0.027953753130838855
-0.01744653901227557,0.027943519227114907
-0.017453892311863645,0.027933297573611474
-0.01746123680677722,0.027923088158896454
-0.017468572523745843,0.027912890946962476
-0.01747589947199615,0.027902705924324325
-0.017483217663785657,0.02789253307357799
-0.017490527119621724,0.027882372366728872
-0.01749782786039346,0.027872223775256378
-0.01750511988450974,0.02786208729965756
-0.017512403234661897,0.02785196288328674
-0.017519677905811427,0.027841850531105435
-0.01752694391097116,0.027831750224800465
-0.01753420127877698,0.027821661925841276
-0.017541450008097606,0.027811585634223288
-0.017548690133846186,0.027801521303271178
-0.017555921669618238,0.027791468913902613
-0.01756314460924528,0.02778142847269511
-0.017570369950670288,0.027771386260857227
-0.017577576010914874,0.027761369275329018
-0.01758477352797914,0.0277513641662155
-0.017591962516946766,0.027741370912211873
-0.017599142992894102,0.0277313894924715
-0.017606314971272814,0.027721419885429806
-0.017613478466076454,0.027711462071726797
-0.017620633492612198,0.027701516029883685
-0.01762778006654259,0.027691581738258277
-0.017634918201441953,0.027681659177850516
-0.017642047912531673,0.027671748327518373
-0.0176491692144258,0.027661849166870398
-0.01765628212262262,0.027651961674438442
-0.01766338665181916,0.027642085829706207
-0.017670482815551034,0.02763222161374931
-0.017677570629594283,0.027622369004736733
-0.017684650108153694,0.027612527982828688
-0.017691721265395432,0.02760269852826464
-0.017698784117002393,0.027592880619328106
-0.01770583867653232,0.027583074237053456
-0.017712884958639808,0.0275732793610958
-0.017719922979605226,0.02756349596885771
-0.017726952750389966,0.02755372404487737
-0.01773397428767692,0.02754396356610856
-0.017740987607331556,0.027534214510543702
-0.017747992721540696,0.02752447686106928
-0.017754989644545544,0.027514750597826047
-0.01776197839171761,0.027505035699629247
-0.017768958977376303,0.027495332146386806
-0.017775931414352623,0.027485639920285243
-0.017782895726009804,0.02747595898917405
-0.017789851922139405,0.027466289339211282
-0.017796800008729245,0.02745663096167155
-0.017803740010417995,0.027446983822979987
-0.01781067193223475,0.027437347915583946
-0.017817595786456857,0.027427723222129812
-0.017824511599503105,0.027418109706894053
-0.01783141937334867,0.027408507366185157
-0.017838319123381643,0.027398916178636618
-0.017845210870714615,0.027389336115535994
-0.01785209461994037,0.027379767169729865
-0.01785897039680785,0.027370209306283103
-0.01786583819972098,0.02736066252621856
-0.017872698055977857,0.027351126792706047
-0.01787954997300994,0.02734160209486874
-0.017886393969254354,0.027332088407332866
-0.017893230045768267,0.027322585727746717
-0.017900058236912264,0.027313094009947955
-0.017906878537382657,0.02730361325975567
-0.01791369098221723,0.027294143430195608
-0.017920495562176415,0.027284684532250674
-0.017927292298154332,0.027275236537453614
-0.017934081214064996,0.02726579941342372
-0.017940862303703814,0.027256373167176853
-0.01794763561078586,0.02724695774037057
-0.017954401119217853,0.027237553152987273
-0.017961158900904193,0.027228159311989245
-0.017967908939021993,0.02721877623594109
-0.017974651215348417,0.02720940394760725
-0.01798138577657572,0.02720004238454526
-0.01798811261443251,0.02719069155683477
-0.017994831736215924,0.027181351453732787
-0.018001543149159697,0.02717202206465515
-0.018008246903317475,0.02716270332315499
-0.01801494299894422,0.027153395227697066
-0.018021631407031797,0.027144097815355896
-0.018028312199942373,0.027134810990238265
-0.018034985325501806,0.027125534819624944
-0.018041682768344804,0.02711622802996422
-0.018048340918200692,0.027106972661626764
-0.018054991482969424,0.02709772783878182
-0.01806163445517365,0.027088493570121372
-0.018068269862848232,0.027079269817819107
-0.018074897716458885,0.027070056567067975
-0.01808151802187466,0.027060853809034006
-0.018088130814568757,0.027051661496217478
-0.018094736089126668,0.02704247963456529
-0.01810133384390511,0.02703330822514539
-0.018107924121367396,0.027024147211297863
-0.0181145069178584,0.027014996596684285
-0.018121082245800467,0.027005856363981662
-0.018127650110541235,0.026996726505072302
-0.018134210569455435,0.026987606943843133
-0.01814076358954588,0.026978497722372298
-0.018147309208814914,0.02696939878986619
-0.01815384740627932,0.026960310172710018
-0.018160378242294595,0.026951231790884152
-0.01816690169043648,0.026942163677888153
-0.018173417775144383,0.026933105800714962
-0.018179926522269282,0.02692405812446612
-0.018186427926398994,0.02691502065519086
-0.018192922016381282,0.0269059933540981
-0.018199408792198425,0.02689697622017708
-0.018205888264590537,0.026887969238339002
-0.01821236047775644,0.026878972349735183
-0.01821882538639467,0.026869985612583355
-0.018225283035192698,0.0268610089674058
-0.018231733452967514,0.02685204237550082
-0.01823817665371975,0.026843085817513383
-0.018244612609588776,0.026834139328884964
-0.018251041336887826,0.026825202887239257
-0.018257462934951254,0.026816276361671592
-0.018263877260866743,0.0268073599380605
-0.01827028445612392,0.02679845343038296
-0.01827668447485675,0.026789556897592874
-0.018283077367733994,0.026780670272445087
-0.018289463144226796,0.026771793541543288
-0.018295841754001584,0.026762926769722993
-0.018302213441142138,0.026754069636807033
-0.018308578341844028,0.026745221963742367
-0.018314935973732075,0.026736384380293375
-0.018321286688345744,0.02672755642586212
-0.018327630315109474,0.026718738322476232
-0.018333966804329097,0.026709930134116013
-0.0183402963152844,0.02670113165157989
-0.01834661876673471,0.026692342980099943
-0.018352934184050696,0.026683564085530638
-0.018359242607608597,0.02667479491411903
-0.018365544072959848,0.02666603541844269
-0.018371838508332457,0.026657285691335082
-0.018378125985411414,0.026648545638160697
-0.018384406688700637,0.026639815017644362
-0.018390680239682954,0.026631094322108632
-0.01839694691928449,0.026622383183874745
-0.018403206480025604,0.026613681923774654
-0.01840945925398193,0.026604990108767424
-0.0184157049600769,0.02659630810432059
-0.018421944092157302,0.026587635265865637
-0.018428176298564598,0.02657897205072494
-0.018434401440872574,0.026570318638497403
-0.018440758217852193,0.02656149440229754
-0.018446967574727455,0.026552862739575647
-0.01845317008861431,0.026544240589811786
-0.018459365764905294,0.026535627945085974
-0.0184655546213509,0.026527024781139243
-0.018471736669413125,0.026518431082040394
-0.018477911921213567,0.026509846830953695
-0.018484080382298772,0.026501272019689378
-0.018490242068616287,0.026492706626365707
-0.01849639699698014,0.02648415062801081
-0.01850254517031028,0.026475604019976753
-0.018508686606608447,0.026467066777647232
-0.01851482131134456,0.02645853889297896
-0.018520949297086493,0.026450020348532857
-0.018527070586430345,0.026441511113864734
-0.018533185186213278,0.026433011179044067
-0.018539293103782304,0.026424520533602357
-0.018545394339101785,0.02641603917645502
-0.01855148891990467,0.02640756707053487
-0.018557576864526942,0.026399104190946956
-0.018563658173703285,0.0263906505357398
-0.018569732848219712,0.026382206102914887
-0.018575800923724003,0.02637377084502471
-0.018581862386954515,0.02636534477837656
-0.01858791725952098,0.02635692787385098
-0.018593965576532312,0.02634852008463268
-0.018600007291905512,0.026340121469972208
-0.01860604254869924,0.026331731842526112
-0.018612071311483323,0.026323351247513598
-0.0186180935303278,0.02631497974885407
-0.018624109253604648,0.02630661728247853
-0.01863011845162685,0.02629826388618491
-0.0186361214076361,0.026289919196216864
-0.018642114725307826,0.026281587567382237
-0.018648101212751386,0.026273265384317023
-0.018654081466605927,0.026264951882389285
-0.018660055426922343,0.02625664714042134
-0.018666023151155137,0.026248351083644504
-0.01867198449939672,0.026240063894653012
-0.018677939519699906,0.02623178551075601
-0.01868388824416752,0.02622351588976266
-0.018689830611678986,0.02621525511145373
-0.018695766577460218,0.026207003234181483
-0.01870184570730393,0.026198565037245485
-0.018707731677396203,0.02619037838196394
-0.01871397154237552,0.026181728286509817
-0.018719668019841335,0.026173792779022636
-0.01872547699021161,0.026165710422520142
-0.01873357462354304,0.026154615167779043
-0.01873787937207642,0.026148518500148772
-0.018743144074784834,0.026141151260372784
-0.018748913932615466,0.026133121722850285
-0.018754803020632118,0.02612493638029014
-0.018760728206647738,0.026116703924918164
-0.018766606329474248,0.026108533745891855
-0.01877245317324835,0.026100405216486416
-0.01877827846722779,0.02609230559933408
-0.018784077263376078,0.02608424144335926
-0.018789958056846984,0.02607606957671906
-0.018796089163290296,0.026067566484090882
-0.018801822041865264,0.02605958960269431
-0.01880758566869297,0.026051573774367034
-0.01881334638628804,0.026043562337545227
-0.018819108735424844,0.026035549247377176
-0.018824873868530292,0.02602753293460459
-0.018830641296416355,0.026019514014183943
-0.018836409879053845,0.026011493973432286
-0.018842178585807716,0.02600347416722656
-0.018847946641612257,0.025995455613071167
-0.018853718134414593,0.02598743289615538
-0.01885948321130199,0.02597941905009114
-0.01886524163760668,0.02597141439643762
-0.018871087741368194,0.02596329336748102
-0.018876847453332814,0.025955287562531203
-0.018882601399637298,0.02594728979271557
-0.018888349356507766,0.02593930035527599
-0.018894090898749386,0.025931319815360055
-0.018899825422664388,0.025923348976463048
-0.018905552835373405,0.02591538797036392
-0.01891127278553167,0.02590743726603626
-0.01891698348028741,0.025899499243804348
-0.01892268227467363,0.02589157743037436
-0.01892836785790579,0.02588367358461242
-0.018934037317683707,0.02587579159920905
-0.018939687894215445,0.025867935169519345
-0.018945331100724258,0.025860088966096952
-0.018951004392830074,0.02585220287962631
-0.01895667162886423,0.025844325204863374
-0.0189623321569885,0.025836456814930953
-0.018967986190812997,0.02582859742529487
-0.018973633220813125,0.02582074771865802
-0.01897927362791609,0.02581290718544854
-0.01898490758274288,0.02580507559751165
-0.018990534945502874,0.025797253141758146
-0.018996156231887103,0.025789439127457476
-0.01900177143512216,0.025781633563080983
-0.01900737993623803,0.025773837277082493
-0.019012982903276143,0.02576604870465793
-0.019018579719009412,0.025758268671466807
-0.019024170335797768,0.025750497240796432
-0.01902975537898245,0.0257427335741385
-0.01903533463714675,0.025734977953954605
-0.019040907819329052,0.02572723076937442
-0.019046475602465928,0.02571949111269176
-0.019052037019497776,0.02571176027860943
-0.0190575925872427,0.025704037573902386
-0.01906314266673663,0.025696322514169916
-0.019068686539751405,0.025688616060334
-0.019074224730639064,0.025680917509245324
-0.019079756779636196,0.02567322747543059
-0.0190852830546448,0.025665545465283823
-0.01909080342694193,0.025657871650072446
-0.019096318278165696,0.025650205518240314
-0.019101826935924524,0.02564254796844862
-0.019107329981030385,0.025634898222894997
-0.019112826883196814,0.025627256989907
-0.0191183188225354,0.0256196226910254
-0.019123804580696877,0.02561199695467267
-0.019129284477891306,0.025604379352269037
-0.019134758890259545,0.025596769380746613
-0.019140228033473223,0.02558916675172058
-0.019145691539032606,0.025581571957612886
-0.019151149665349292,0.02557398465295603
-0.01915660234655251,0.025566404925754252
-0.019162048888942008,0.025558833702659378
-0.019167491304247716,0.02555126829610356
-0.019172928018784886,0.02554371080832346
-0.01917835928629405,0.025536160900112907
-0.019183785161676577,0.025528618497985156
-0.019189205675895448,0.025521083560210166
-0.019194621242902988,0.025513555533912248
-0.01920003093502742,0.025506035657715396
-0.019205435469829293,0.025498522972616997
-0.019210835075538443,0.025491017173422795
-0.019216228102434264,0.025483520463775895
-0.019221616139171706,0.025476030720805298
-0.019226998746145908,0.025468548531349847
-0.01923237536817576,0.025461074636901556
-0.01923774696940874,0.02545360774860665
-0.01924311226282401,0.02544614958604919
-0.019248472148359487,0.025438698946149006
-0.019253826951671157,0.02543125539310975
-0.019259175616015572,0.02542382033908726
-0.019264518875840065,0.025416392801951203
-0.01926985673827821,0.02540897277177682
-0.01927518940987707,0.02540155997196996
-0.019280516366565446,0.025394155103020226
-0.019285838105658062,0.025386757499673836
-0.01929115490027652,0.025379366794590057
-0.019296466411309037,0.02537198344249442
-0.019301773140243485,0.025364606772693365
-0.019307075324124682,0.025357236467992202
-0.01931237298857651,0.02534987249414252
-0.019317666348483382,0.02534251456417611
-0.019322967237029778,0.02533514682340675
-0.01932826455152128,0.025327784133399856
-0.01933355321873578,0.02532043329130627
-0.01933883400905351,0.025313093266276086
-0.019344107135001638,0.025305763774265137
-0.01934937284762755,0.025298444479525957
-0.019354631531301528,0.02529113486765355
-0.019359883220385583,0.025283834892808624
-0.019365127943119526,0.025276544514737247
-0.01937036574610525,0.02526926367317066
-0.019375596987847462,0.02526199188888838
-0.019380821741840065,0.02525472906311687
-0.019386040052963526,0.025247475135378752
-0.019391252212382797,0.025240229715216018
-0.019396458079701005,0.025232992990041298
-0.01940165770433711,0.025225764892944605
-0.01940685128212485,0.02521854516083946
-0.019412038614977024,0.025211334057980532
-0.01941721968193424,0.02520413161127046
-0.01942239445650206,0.025196937854836735
-0.019427612401594952,0.025189687309153507
-0.019432825534145805,0.02518244521308903
-0.01943779590659014,0.025175524200266912
-0.019442410942870376,0.02516906616467409
-0.019447687535137047,0.025161739230387493
-0.019452852140159516,0.02515455957636775
-0.019458125064585576,0.025147239796745716
-0.019463390125126694,0.025139932553850518
-0.019468941944104857,0.02513226105441425
-0.019474555281190405,0.025124525364183952


==> figures/performance_plots/Markowitz_-cvar_perto-True.csv <==
risk,return
-0.21900424719012032,-0.03891199485292545
-0.2190042471865039,-0.03891199485120939
-0.21900424718977052,-0.03891199485285881
-0.21900424719003533,-0.038911994852918665
-0.21900424717430786,-0.0389119948457211
-0.21900424715484226,-0.03891199483693211
-0.21900424718251202,-0.03891199484961121
-0.21900424717822473,-0.03891199484768246
-0.21900424717357403,-0.03891199484550946
-0.21900424718674597,-0.03891199485148747
-0.21900424709729308,-0.03891199481036794
-0.21900424664493054,-0.03891199467707861
-0.21900424716751862,-0.038911994842286995
-0.21899892151785672,-0.03890973180229386
-0.20897647901493907,-0.033271063507532714
-0.20011986238407775,-0.028288941215899345
-0.18602495119901075,-0.019851282002474036
-0.17329186944272776,-0.011431740074679592
-0.1631537019772372,-0.003947728648785724
-0.15447840737933624,0.0027486241634614187
-0.14716019876682698,0.008775941215991574
-0.14114682208355622,0.014227499516289996
-0.13595150605399037,0.019185094384677994
-0.1319811039656258,0.023711107022600368
-0.1283422243344438,0.02785972490513557
-0.12530630007829027,0.031676651231122545
-0.12295157600487451,0.03519994091313017
-0.12077121725201671,0.03846217028254694
-0.11874681741822646,0.041491681294884564
-0.11686184091514373,0.04431163920618861
-0.1151026136484734,0.04694416577806799
-0.11345669573387275,0.0494072119489848
-0.11195901205385138,0.05171581471054024
-0.11057125138702402,0.05388469457726389
-0.10926487625881375,0.0559251557177948
-0.10803350657980311,0.057849563549545964
-0.10687026678021788,0.059667007155458106
-0.10576973967979898,0.06138677565443498
-0.10472747111253973,0.06301534545486855
-0.10373854683769561,0.06456065012300005
-0.10256808176265118,0.06584626402526937


==> figures/performance_plots/Markowitz_std_perto-False.csv <==
risk,return
0.12014589010989109,-0.03891199485292545
0.12014589010891003,-0.03891199485120939
0.1201458901097306,-0.03891199485285881
0.12014589010985804,-0.038911994852918665
0.1201458901053919,-0.0389119948457211
0.12014589009984701,-0.03891199483693211
0.12014589010763446,-0.03891199484961121
0.12014589010638282,-0.03891199484768246
0.12014589010507017,-0.03891199484550946
0.12014589010885408,-0.03891199485148747
0.12014589008332839,-0.03891199481036794
0.12014588991787338,-0.03891199467707861
0.12014589010343563,-0.038911994842286995
0.12014410696267604,-0.03890973180229386
0.1170628848424214,-0.033271063507532714
0.11441128150454713,-0.028288941215899345
0.11265474394848216,-0.019851282002474036
0.11174821651623565,-0.011431740074679592
0.11141201499261286,-0.003947728648785724
0.11148957772566016,0.0027486241634614187
0.11186473129126764,0.008775941215991574
0.11244983899195397,0.014227499516289996
0.1131827794065026,0.019185094384677994
0.11401492609464141,0.023711107022600368
0.11491222364025322,0.02785972490513557
0.11584755216917592,0.031676651231122545
0.11680306271383391,0.03519994091313017
0.11776429645954006,0.03846217028254694
0.1187218773705604,0.041491681294884564
0.11966686719451096,0.04431163920618861
0.12059584873175891,0.04694416577806799
0.12150458161569215,0.0494072119489848
0.12238997902361612,0.05171581471054024
0.12325125352676522,0.05388469457726389
0.12408597599536506,0.0559251557177948
0.12489603824341884,0.057849563549545964
0.12567998289094628,0.059667007155458106
0.12643892388399589,0.06138677565443498
0.12717238654015503,0.06301534545486855
0.12788156832541045,0.06456065012300005
0.12827441844007512,0.06584626402526937
0.12618330971071604,0.06552424407865977
0.12420574454594109,0.0652173772349735
0.12233353300369071,0.06492483776423749
0.1205594277255015,0.06464574412313827
0.11887639167672953,0.0643790410041724
0.11727832200243417,0.06412401513792834
0.11575898765778223,0.0638795048303537
0.11431373760198807,0.06364531836786279
0.11293746222769101,0.06342056083431913
0.11162643066663212,0.06320518611134864
0.1103755374721061,0.06299782717294203
0.10918225780217179,0.0627989693664309
0.10804181136749785,0.06260708223116675
0.10695196651671611,0.062422508245333935
0.1059096093284081,0.06224474210232905
0.10491150022664267,0.062072982472511716
0.10395586462528303,0.06190754264497358
0.10304001055499981,0.061747822642794006
0.10216160875092238,0.06159342780545652
0.10131911834211964,0.06144445142651946
0.10050968089944093,0.061299956291801155
0.09973232303832716,0.06116028329690068
0.09873329260278568,0.06088406833916947
0.09765508710759305,0.06055370406672194
0.09661108974669069,0.06023313345389652
0.09560012186448895,0.05992248925958217
0.09462085667389482,0.05962137829620594
0.09367124540488644,0.059328903757109835
0.09275025063095034,0.0590448861100117
0.09185665892617374,0.058768986802356635
0.09098939865213104,0.05850094197321496
0.09014733151276963,0.05824039190798528
0.08932925278719402,0.05798692006053728
0.08853422309643494,0.05774027349066253
0.08776133765430344,0.057500206248407904
0.08701043831032451,0.05726705541629388
0.08627851475570725,0.05703877847127593
0.0855670653430222,0.056817043196072475
0.084874346777996,0.05660081936252623
0.08419905299389073,0.056389438122864746
0.08354208565447656,0.05618393482676408
0.08290233174501908,0.05598376523106122
0.0822777572754423,0.05578763243680039
0.08166932051564631,0.05559658749426368
0.08107629415321434,0.05541031005338146
0.08049759293670765,0.055228373925153715
0.07993226649545813,0.05504985791701914
0.07938091093551193,0.0548759007556991
0.07884271151770467,0.05470597479877075
0.07831675834320745,0.05453945730069494
0.07780306319274834,0.05437666177224222
0.07730132076435235,0.05421759854935859
0.07681157313895223,0.05406247097403842
0.07633231643794278,0.05391017501811775
0.07586251103395646,0.053760078293021825
0.07540418575135366,0.05361407462936986
0.07495573442158224,0.05347098761410861
0.07451710869726133,0.05333092748137558
0.074087332326296,0.053193282908725575
0.07366729969161015,0.05305889619982307
0.07325585220866047,0.052926992715822754
0.07285293242393433,0.052797657708803625
0.07245831928506835,0.05267084272129864
0.0720717699926573,0.05254647723785052
0.07169305313376745,0.05242449500904592
0.07132195084406541,0.05230483594833656
0.07095826778434339,0.05218745328317779
0.07060187265535894,0.05207234578561486
0.07025204357111653,0.05195904960025303
0.06990877984888395,0.05184766108563084
0.06957234498142124,0.05173848239577961
0.06924235342211536,0.05163135369089649
0.06891855544893523,0.05152588606011734
0.06860109528151351,0.05142269109520136
0.06828856872065762,0.05132051748640884
0.06798326114079209,0.05122120701234897
0.06768275520592582,0.05112302245247615
0.06738753344356431,0.05102638565102377
0.06709812587386164,0.05093177032269245
0.06681363652475492,0.05083858266224261
0.0665334772651873,0.05074636107157234
0.0662583992711465,0.050655791191795155
0.06598849828952116,0.05056701419034175
0.06572297679379062,0.05047947364029965
0.06546236644395528,0.050393605304175186
0.06520661608397393,0.0503094115566594
0.06495477432938,0.05022624482082807
0.06470705177969072,0.05014430901244325
0.06446340285288,0.050063615330784295
0.06422375660185119,0.04998415339437504
0.06398786926995452,0.04990578995949406
0.06375609678495377,0.04982881188359769
0.0635281024270924,0.04975302500149449
0.06330363590283375,0.049678282528283164
0.06308271271069,0.0496046296475473
0.0628652760280227,0.04953206000781675
0.06265124666685924,0.049460549827248304
0.06244054303866288,0.04939007259095925
0.06223295580634072,0.04932050765895934
0.06202881934393103,0.049252130744491515
0.06182775575755717,0.04918469892205166
0.06162959259635764,0.049118105122452876
0.061187228911062146,0.0489673520711749
0.060749490740618514,0.04881761405380901
0.060319348364985856,0.048669914788495396
0.059896304367612035,0.04852409228362098
0.059480262157089195,0.04837999977288988
0.05907281946836571,0.048238584943231785
0.05867169491375228,0.04809873135271868
0.05827758122056724,0.04796070897047692
0.057890054678016785,0.04782445504075177
0.05750905240375163,0.04769001511686589
0.05713524380999646,0.04755755655689645
0.05676701412916072,0.04742651969945878
0.05640518849582543,0.047297207261078826
0.05605005870261446,0.04716963055081447
0.055700688910776314,0.04704377464413376
0.055357216829795226,0.04691941556322713
0.05501947530168752,0.04679662558711886
0.054687458034971555,0.04667536898137651
0.0543610241580238,0.046555618567648005
0.054040065034886925,0.04643735009478229
0.0537244657791322,0.046320542533399026
0.05341411731781035,0.0462051783356348
0.05310911693054536,0.04609113339514312
0.05280900140970702,0.045978562422709195
0.05251406034108457,0.04586723898684098
0.05222399248540986,0.0457572702711964
0.05193876053266045,0.04564864107345297
0.0516581183311895,0.04554124479655815
0.05138219384819943,0.04543512548884
0.05111085488953879,0.045330307505466065
0.05084408631471415,0.04522673047130688
0.05058157630518567,0.04512421833570357
0.050323267918672455,0.04502279494214632
0.050069310258020104,0.04492261550804034
0.04981954614868399,0.04482358553730135
0.049573894391397,0.04472567844216971
0.04933227017556902,0.04462886572536343
0.049094681714005675,0.04453317728144564
0.04886067834754396,0.04443836674643567
0.048630767288346366,0.04434476187926089
0.048404619365365775,0.04425217617106969
0.04818212299829629,0.04416057327649977
0.04796323687148039,0.044069945803601865
0.04774768728497047,0.04398011929799414
0.04753599848110753,0.04389152384502448
0.04732768983113469,0.04380382471980504
0.047122734153220054,0.04371702614219622
0.04692109469205339,0.04363112862362498
0.0467227258870751,0.0435461259465424
0.04652757493639871,0.04346200554326876
0.046335592649191244,0.04337875736014503
0.04614671640659376,0.043296359474242554
0.04596076310456824,0.04321468779710431
0.045777321631918756,0.04313342656185439
0.045597618681713664,0.04305363976185399
0.04542139718601435,0.04297513153580719
0.04524718556606059,0.04289669987610688
0.0450757403879254,0.04281900487198562
0.04490751885585313,0.04274245870161427
0.044741849763670245,0.04266652425538815
0.04457883981702018,0.04259131706574306
0.04441845026997909,0.04251682994819032
0.04426064571226355,0.04244305804269937
0.04410539986541576,0.04237000406702715
0.0439527388379039,0.042297716128522254
0.04380249551993313,0.042226074430633594
0.043654669583923146,0.04215510268458292
0.0435092274639461,0.042084795528352675
0.043366126013934386,0.04201513865926589
0.04322540488734125,0.041946192548256905
0.0430867471346707,0.0418776919188542
0.04295040446302854,0.04180988920816187
0.042816481795699024,0.04174290941286623
0.04268488205170894,0.041676690877922425
0.042555301171750465,0.041610971042756385
0.04242772803666278,0.041545759957135796
0.042301587993583814,0.04148051166606144
0.042178566860526304,0.04141690054580996
0.042057252569603465,0.04135358347420468
0.04193774594059052,0.04129066575052588
0.04181993586197964,0.041228053511965373
0.04170361525203959,0.041165566966867836
0.04159105611424596,0.041105548662043086
0.041479228963500786,0.04104491469417985
0.04136882650821023,0.04098441705404332
0.04126094298133039,0.04092515353175378
0.04115445475066245,0.04086604093854616
0.04104940125712,0.04080714085890794
0.04094632814916569,0.040748999832442775
0.040845393266785136,0.04069179918640501
0.04074581008504567,0.04063478726458338
0.040647832878403144,0.040578230861347576
0.040551451843429315,0.04052213886618049
0.04045665189189142,0.04046651471987246
0.04036341659470853,0.04041136040341441
0.04027172197508697,0.040356670011714044
0.04018154433758515,0.04030243761669817
0.04009285864198852,0.04024865584338253
0.04000563672426483,0.040195313512111176
0.03991977762916322,0.04014231921925139
0.039835446833960314,0.04008987041587466
0.039752547488571856,0.04003788316592881
0.03967065404772012,0.0399858827523309
0.039590248479480464,0.039934446477636235
0.039511990765915446,0.03988438058219625
0.03943448927669265,0.03983405946025317
0.039358304326875766,0.03978416824392932
0.039283269940176634,0.039734512909548984
0.03920954637163981,0.03968531380238031
0.03913709013842012,0.03963653594590239
0.03906581902583501,0.039588032001568095
0.03899581263671861,0.039540015608322925
0.03892699490247174,0.039492428547804964
0.038859465980314034,0.03944538160934896
0.038792867359486116,0.03939848116126623
0.03872745835922718,0.0393519345375902
0.03866319375203107,0.039305791199142806
0.03859997652389534,0.03925995359216876
0.038537738139165036,0.039214291075371964
0.03847681036162667,0.03916930610906395
0.03841686912854365,0.03912459119262095
0.03835790667115702,0.039080144139794354
0.038299993808994376,0.03903607429420105
0.0382347389722691,0.038906815504008804
0.03816391340887428,0.03871287502480257
0.03809388662609357,0.038520401646713644
0.038024707277310915,0.03833007303235011
0.03795616374582863,0.03813984395735188
0.037888505025541364,0.03795190713784357
0.0378217311210868,0.037765309878423275
0.03775554536533464,0.03757971393820059
0.03768997452727562,0.03739541599009613
0.0376251289670194,0.03721254980271866
0.03756108990437033,0.03703111958594122
0.037497796332806976,0.03685099960601262
0.037435044219547624,0.03667203296437424
0.03737319925133775,0.03649437150081929
0.03731233729490925,0.03631965137565149
0.037251473478064234,0.03614304740486312
0.03719133227324542,0.03596901591535176
0.03718588277565228,0.035951122776697396
0.03719008326837731,0.035960896893895034
0.03719419591939835,0.035970754709125405
0.037198468102630715,0.03598028216250633
0.03720267110769105,0.03598983140559014
0.03720684824227713,0.03599943050105916
0.03721097522761549,0.03600907119310873
0.03721510449297329,0.03601855645434171
0.03721931974567338,0.03602778632485941
0.03722349668965544,0.03603704528606753
0.037227614675649265,0.036046335337219786
0.037231872670771785,0.036055369520438335
0.03723617388524263,0.036064284414442684
0.03724035929421736,0.036073299425216664
0.03724454320809977,0.03608225598948823
0.037248724780646086,0.03609115498291986
0.03725290238769591,0.03609999807396466
0.03725707588906351,0.03610878536650064
0.03726124439378884,0.03611751835654409
0.03726541042417745,0.03612619314438515
0.037269578204293434,0.03613480184138478
0.0372737498558593,0.03614333935797125
0.03727788094953779,0.03615189314432842
0.037281984287632054,0.03616044732060445
0.037286115880608525,0.036168892464835935
0.03729035137307809,0.03617704352232801
0.037294545280926385,0.03618521292103411
0.03729871197776692,0.0361933380159909
0.037302823188785035,0.03620154250859601
0.0373068857132988,0.03620973747446463
0.03731110185752558,0.03621766096064187
0.03731041462317455,0.036281379823120234
0.03730839911229261,0.03636184833800679
0.03730651059507959,0.0364419286648143
0.03730476803249698,0.03652133870346445
0.03730311092059879,0.03660032358041152
0.0373015953478425,0.036678806179147885
0.03730020605514256,0.036756793366785286
0.037298940390185054,0.03683428909200946
0.037297711730204144,0.03691162326278527
0.03729672569070394,0.03698799341020893
0.03729580768396515,0.037064061738282104
0.03729505133524256,0.03713948483265762
0.037294397253040464,0.0372142809990406
0.03729376107530791,0.037289178214238265
0.037293324701898146,0.037363690555755065
0.03729296006781589,0.03743743985255776
0.03729265655506827,0.03751051695008853
0.037292492526799184,0.037583489268435924
0.0372924363140522,0.03765594436643601
0.03729247040021535,0.03772788339289913
0.03729260348351508,0.037799371916333695
0.037292827823843244,0.037870477853117986
0.0372931406151155,0.03794124210849067
0.03729354526552133,0.03801156480575403
0.03729403882413832,0.03808156671474403
0.03729462411085541,0.03815117606232829
0.0372952911268742,0.03822007637329276
0.03729604591447398,0.0382887491542031
0.03729688394085311,0.03835701462095535
0.03729779889634863,0.038424853462201036
0.03729879362845498,0.038492312714271476
0.03729987075685275,0.038559397397190616
0.03730102300125899,0.038626089066229545
0.03730225326099617,0.03869239720216671
0.03730355858471918,0.038758321410210766
0.03730493569478468,0.03882386510083688
0.037306396895147385,0.038889035566195336
0.037307918098575164,0.038953832420966776
0.03730950795527959,0.03901826099035419
0.03731116482721126,0.03908232422913328
0.03731288927025362,0.03914602662426328
0.03731468071807789,0.03920937124083249
0.037316536268218216,0.039272359647500775
0.03731845482077387,0.03933499493997972
0.037320435283304323,0.03939728015908219
0.03732247654954932,0.039459218302477256
0.03732457754148613,0.0395208123303943
0.03732673701336126,0.03958206544980113
0.03732895412603568,0.03964298073444053
0.03733122615205852,0.03970357669688784
0.037333559076947284,0.039763824128255194
0.03733594512545185,0.03982374091145432
0.03733839162210781,0.039883413142739674
0.0373408749296082,0.03994271409875939
0.03734339884927261,0.04000172123210911
0.037345956326107106,0.040060386821110995
0.03734858031134398,0.04011867324353942
0.03735126996014841,0.04017663694461993
0.03735401695148704,0.04023425772112834
0.03735680391557054,0.04029159909265979
0.037359633814020556,0.04034864634113681
0.03736250686433662,0.040405396518647135
0.037365423348312735,0.04046184812623028
0.03736838239679945,0.040518002963525764
0.03737138295715201,0.04057386313520938
0.03737442398649032,0.040629430570789604
0.03737750433693453,0.040684707218865614
0.0373806219096636,0.040739696168637256
0.03738377175219783,0.04079440356304986
0.03738695196943191,0.04084882971354508
0.03739014408511595,0.04090299087863621
0.03739340920653831,0.040956823264315045
0.037396741927597246,0.0410103482579807
0.037400137826081384,0.041063585137565806
0.03740359467617652,0.04111655063563597
0.03740703757619236,0.041169277182529856
0.03741051033136836,0.041221740023029536
0.03741400958070038,0.041273939222192246
0.03741753283201787,0.04132587362674192
0.03742108742837992,0.0413775441923515
0.03742467287582335,0.041428952843285564
0.037428288242503056,0.04148010179561033
0.037431932532725365,0.04153099362870553
0.03743560608751077,0.041581629167265155
0.03743930835435999,0.04163201028691958
0.03744303879247207,0.04168213882597373
0.03744679683949313,0.04173201658803332
0.03745058204005595,0.04178164535176879
0.037454393564834494,0.04183102693326832
0.037458226502884585,0.041880164055071105
0.037462100882361675,0.04192905451928129
0.03746598730604084,0.04197770603167505
0.03746989734508385,0.04202611788485911
0.03747383010432366,0.0420742918161284
0.03747778407334925,0.04212222949998178
0.037481760045305776,0.042169932331517446
0.03748576311698562,0.04221740207453315
0.03748978767672385,0.042264640734127876
0.037493833179986454,0.04231164993499489
0.03749789908759036,0.04235843126619067
0.0375019848700071,0.042404986278711546
0.03750608992312637,0.04245131636576818
0.03751021340957166,0.042497422800181865
0.03751435339976588,0.04254330640261272
0.037518404162855234,0.042588918530262476
0.03752255610149941,0.042634339046827646
0.03752672922241695,0.04267953862785574
0.03753091981171689,0.04272451638278921
0.03753513314328932,0.04276927771117973
0.037539368302185565,0.0428138244966643
0.03754362447675697,0.042858158662632984
0.03754790091742416,0.04290228217352568
0.037552196928817415,0.0429461970613255
0.03755651183173444,0.04298990540807339
0.037560844961464876,0.0430334093616751
0.037565195645659,0.04307671111398081
0.03756956320167106,0.04311981289522469
0.0375739469470574,0.043162716996629845
0.037578346171581935,0.04320542569786577
0.037582760157578624,0.04324794129019342
0.03758718818596661,0.043290266078214984
0.03759162953456024,0.043332402354222206
0.037596083485690754,0.04337435240339471
0.03760054933118188,0.04341611850661937
0.037605026385412674,0.0434577030104667
0.03760951776760959,0.043499109356728294
0.03761403970484386,0.04354047763193729
0.03761856549356624,0.043581735473042386
0.037623098390744666,0.04362298778795047
0.03762760980434443,0.04366365479307736
0.03763212400828474,0.04370380226422576
0.03763665757251667,0.04374402308070502
0.03764119771219869,0.04378436676836664
0.0376457440816748,0.043824444470886875
0.03765030188358641,0.04386405974170081
0.03765486305185858,0.04390381102643024
0.03765943458711607,0.04394320737561022
0.037664025480837866,0.0439819135885946
0.03766860334651914,0.04402138619573412
0.03767319876225811,0.04406024496745353
0.03767780097013939,0.04409894196982554
0.03768240950706453,0.04413747974757972
0.03768702410229806,0.04417585627774
0.037691644565834355,0.0442140697162149
0.037696270743042305,0.044252118955973356
0.03770090251137129,0.0442900033301906
0.037705537584553,0.04432776918112164
0.03771018085699802,0.04436531343577845
0.03771482870693119,0.04440270650740608
0.03771948528267694,0.04443986132938952
0.0377241440678002,0.04447690575119464
0.037728803512872416,0.044513821590138815
0.03773346125470178,0.04455062258145064
0.03773810549911562,0.044587384986904115
0.0377427371864973,0.04462409695234662
0.037747441789427384,0.04466022729285794
0.03775217685032508,0.044696046903855265
0.037756866622184804,0.044731981786469456
0.03776156567781984,0.04476774521788624
0.037766274922274634,0.04480330040689713
0.037770951743711936,0.0448389307994294
0.037752093017657716,0.044832408612783974
0.037728227373413276,0.0448174334760288
0.03770520720500576,0.04480316971113503
0.037682468600648215,0.044789088154609684
0.037660039195223156,0.04477484691044797
0.037637838450884024,0.04476067582126638
0.03761588477550522,0.044746518634800864
0.037594104670937704,0.04473215399584249
0.037572603486944876,0.04471791285339652
0.0375514590855543,0.044703997057331704
0.03753067423296991,0.044690399390851586
0.03751020134579113,0.044676979826459094
0.03749022233907438,0.04466401287573915
0.03746978620821783,0.044649758051227104
0.03745003889529141,0.044636311921426156
0.0374304545681413,0.044622769124900936
0.03741111637599824,0.04460929171822497
0.03739202334122825,0.04459587009777413
0.03737317074461823,0.04458249532628915
0.037354558208050635,0.0445691735381175
0.03733618397217158,0.04455590585176778
0.037318045677637544,0.04454269130012493
0.03730013877150578,0.04452952103407912
0.03728246536315899,0.04451640959901037
0.03726501027923879,0.04450331411073733
0.037247797375370706,0.044490308039203216
0.03723082483709828,0.044477406571720036
0.03721407647323272,0.04446456379734119
0.03719754925505909,0.04445177493617377
0.03718124232837737,0.0444390407619465
0.03716515220536979,0.04442635740411422
0.03714927337074245,0.04441371266344112
0.03713359644517102,0.04440108115668173
0.037118087876793604,0.04438835744313221
0.03710280976807672,0.044375749131161234
0.03708774747808384,0.04436321603069217
0.037072895889577545,0.04435074797184391
0.03705825063377708,0.04433833668616014
0.037043810926664096,0.04432598497670758
0.037029575210526154,0.04431369351562418
0.03701554449723878,0.04430146985376303
0.037001821379708616,0.044289622153253286
0.03698819503803598,0.044277536703329325
0.03697472807342489,0.04426539825552608
0.036961450500699634,0.04425329976360679
0.03694836747475467,0.044241261303366496
0.03693548146509638,0.044229294353339124
0.03692279037908269,0.04421739615285287
0.03691028225780629,0.04420553611729872
0.036897954348615924,0.04419370871395353
0.03688568646820359,0.04418161454477303
0.03687363359107038,0.044169676660182185
0.036861829274829776,0.04415797087400931
0.036850190759472864,0.04414627811375495
0.03683873749391432,0.044134661250745104
0.036827458637786484,0.04412309599133746
0.03682450340487208,0.044137827854929895
0.03682885799264788,0.044175395310942576
0.03683336131095425,0.044212668945117634
0.036837736543044106,0.044248777679013036
0.03684215747689333,0.04428431735224938
0.036847192918148745,0.0443210974068127
0.03685253220858449,0.044358109543906184
0.03685788782914365,0.04439445209515025
0.03686331815694003,0.044430326269965015
0.03686974871545393,0.044468655096478266
0.0368747903544256,0.04450193113881316
0.03688171737510211,0.044540438710146305
0.03688771669116836,0.04457537550792908
0.03689378921506993,0.04460988863338391
0.03690002845755319,0.04464427715538421
0.036906517998533776,0.0446788057015897
0.036913102283057976,0.044713003935878286
0.036920565514782906,0.04474927762209742
0.03692772543118636,0.04478399567751645
0.036935063176611195,0.04481865758160028
0.03694256465383849,0.0448532254778414
0.03695047809752373,0.04488854920092282
0.03695823929507697,0.04492281297796233
0.03696601888079676,0.044956584031066144
0.03697383283635762,0.04498987889663587
0.03698177698335696,0.045022978226190925
0.03699049853065325,0.04505731899006353
0.03699901758328353,0.045090966882484596
0.03700767431537903,0.0451244919353748
0.03701646858080273,0.04515789654757541
0.037025399431369,0.04519118270373105
0.03703446497944091,0.0452243504824841
0.03704366355443519,0.045257400560712945
0.037052992734518814,0.04529033191272147
0.03706244945585508,0.04532314210640771
0.03707203434858256,0.0453558369449282
0.037081747036184755,0.04538841967457479
0.03709158250241659,0.04542088363143274
0.037101537842586525,0.04545322773546082
0.03711161471722125,0.04548545630011049
0.03712181700465021,0.04551758423481531
0.03713213771644492,0.04554959999187423
0.03714257486492138,0.045581503281276185
0.037153127353237246,0.04561329557168829
0.03716379347883612,0.0456449770780659
0.0371745715090969,0.04567654793442651
0.03718546055812877,0.045708008932951155
0.03719645847018621,0.0457393602677661
0.03720756404389839,0.045770603077443614
0.03721877567337564,0.04580173755883314
0.037230092055862064,0.04583276448079081
0.03724151188051731,0.04586368457154408
0.03725303361188381,0.04589449807846415
0.037264655894278284,0.04592520557481363
0.03727637740365534,0.045955807665189065
0.0372881967578852,0.04598630480239718
0.037300112711209955,0.04601669767489825
0.037312121837300816,0.04604698218642538
0.037324225093274474,0.04607716377384404
0.037336421325711903,0.04610724323495961
0.037348709805140635,0.04613722226765784
0.037361089720937726,0.046167102414815295
0.037373560498097126,0.04619688575948571
0.03738612179585302,0.04622657496389856
0.03739877357961139,0.046256173476645915
0.03741151515301479,0.046285683371762316
0.03742434733496574,0.04631511036179338
0.03743727805066074,0.04634447738880016
0.037450288395312586,0.046373743671280075
0.03746336424564407,0.046402877716405846
0.037476491899252215,0.046431847246217656
0.03748961889652328,0.04646051948343491
0.037502717618126666,0.04648881672647289
0.037516185189577986,0.04651779134319218
0.03752974290702639,0.0465467048910313
0.03754329002854547,0.046575274503748654
0.03755686487266283,0.04660371297895809
0.03757054468694496,0.04663209139115914
0.03758429379930164,0.046660361570596234
0.037598113643270106,0.04668861761943368
0.03761197474602379,0.0467165120899427
0.03762577603966448,0.046743457361206886
0.037639925668385824,0.046772364741318524
0.03765400014533802,0.0468001723132983
0.03766810695707856,0.04682884604211567
0.03768223367399749,0.04685556005421009
0.03769661018261172,0.04688293097087406
0.03771090658963657,0.04691031852779232
0.037725296014186845,0.046937658784546706
0.03773971153191536,0.046964852251505526
0.03775411627622819,0.04699189322589791
0.037768774705610006,0.04701908088859785
0.037783433217623966,0.0470461108023359
0.03779807506351271,0.04707298394543571
0.037812786389662956,0.04709977759504832
0.03782755713801894,0.047126487150213815
0.037842386462405196,0.0471531181820429
0.03785732048198902,0.047179699822640066
0.037872282073731924,0.047206187321204636
0.03788729745662418,0.04723259487977738
0.037902359272627605,0.047258915737763044
0.037917478275816416,0.047285177102628605
0.03793289984528518,0.04731169173029351
0.037947792903328746,0.0473373263479162
0.03796303007724831,0.04736329495185624
0.03797832011262104,0.04738919985995796
0.03799364498185069,0.04741500817832842
0.038009020150820354,0.04744072923411021
0.03802443785473458,0.047466373592084714
0.038039898452185764,0.047491939901362405
0.03805540454526275,0.04751741812724897
0.038069145371889955,0.047544228532378864
0.038060225880202005,0.047589725923219604
0.03805165268884035,0.04763483140408784
0.03804329495341654,0.047679396893746756
0.038034442816289996,0.04772431922578711
0.03802496478581732,0.047769624251622206
0.03801760923132679,0.04781331765342807
0.03800942534502136,0.04785747328180999
0.038001002689339466,0.047901687887360204
0.03799186585143917,0.04794640011063098
0.037983657074741786,0.047990268231104846
0.03797532794936363,0.04803417925709263
0.03796718781339337,0.04807786402629887
0.037958944802583765,0.048121380334935515
0.037950749653611275,0.048164820276603834
0.03794266474123212,0.048208126376773894
0.03793447437485058,0.04825132499655316
0.03792631461809514,0.048294402032803566
0.03791826657861598,0.04833733900783451
0.03791034549245965,0.048380124632587305
0.03790252566159256,0.04842276192256835
0.037894753750142014,0.04846526603938285
0.03788699048372028,0.04850765036849195
0.03787940895388157,0.048549868477399526
0.037871780371999494,0.048591986759945846
0.037864121973645984,0.04863400070507256
0.03785640990247535,0.04867591434726562
0.0378487098236693,0.04871770779979726
0.03784105760893811,0.0487593718555985
0.037833466641102785,0.048800904741497814
0.03782593467573392,0.04884230854368308
0.0378184577593481,0.04888358539115127
0.03781102930203547,0.04892473733046552
0.03780383833187506,0.04896570189739076
0.03779646972229886,0.04900659438015375
0.03778915056172888,0.049047358093153255
0.03778187835463869,0.04908799375382511
0.03777465107820504,0.04912850230032666
0.03776746707568055,0.049168884982241874
0.037760330253641436,0.049209134028604704
0.0377532312154962,0.049249264293532116
0.03774616750402944,0.049289280170907876
0.0377391390932764,0.04932918262753768
0.03773214566673375,0.04936897338944352
0.037725186633423974,0.04940865476993473
0.03771826143630388,0.049448228873207
0.03771136932438378,0.049487698083774616
0.037704509811751066,0.04952706390544703
0.037697682193704486,0.049566328221547495
0.037690886225504594,0.0496054915684118
0.037684121599992515,0.049644554575839696
0.03767738822892216,0.04968351728883651
0.03767068612172039,0.049722379582332436
0.03766401538290712,0.049761141252945576
0.037657376144640556,0.049799802317247545
0.037650779306975975,0.049838328366254465
0.03764421849039439,0.04987673856112795
0.037637692103979374,0.04991503807264069
0.03763122124448881,0.049953157515158206
0.03762482803813714,0.049991043894185454
0.0376184564713661,0.05002886553852047
0.03761211489432396,0.05006659198888985
0.03760579683032613,0.050104242369133654
0.0375995041021952,0.050141808635692384
0.03759324392646447,0.05017928306836729
0.03758700422551064,0.05021671056120617
0.037580801603122924,0.05025401249907295
0.037574628819890314,0.050291211217254134
0.03756848777859921,0.050328302564350044
0.03756213897927123,0.05036584719783104
0.0375560568542093,0.05040271222242786
0.037550005371455565,0.05043947535475891
0.037543984312970714,0.05047613695079463
0.03753799339611594,0.05051269751745189
0.03753203229851009,0.05054915762940262
0.037526100734704276,0.05058551777793487
0.037520198371453505,0.050621778531164376
0.03751432482526013,0.050657940526797576
0.03750848394742479,0.050693997319415596
0.03750268015316704,0.05072994250184291
0.03749690854075923,0.05076578515159651
0.03749117855839481,0.05080150741052081
0.03748555789434464,0.050836963309957364
0.037479669223720855,0.05087264145849057
0.03747401763907221,0.050908113234466715
0.03746839602337486,0.05094348980895903
0.03746280406223929,0.0509787711654147
0.037457241506058565,0.05101395702220747
0.03745170812193265,0.05104904703379001
0.03744620378661487,0.05108404062955595
0.03744077497678035,0.0511188859957296
0.03743544317371522,0.05115355629963186
0.03743006399057131,0.05118820431561792
0.037424635141690955,0.051222828349238955
0.037419147467451896,0.051257433699130404
0.037413650305854286,0.05129197398326999
0.037408333299430864,0.05132628678394166
0.037403020292755995,0.05136052625614672
0.03739773374363854,0.051394672535837634
0.037392476245517454,0.05142872356868469
0.03738724777409126,0.051462679601089384
0.03738204698422556,0.05149654182823548
0.03737687179553471,0.05153031178587097
0.037371723703121404,0.05156398872163513
0.03736660010356711,0.05159757436948609
0.037361495246903444,0.05163107233556556
0.03735640618151522,0.05166448476106166
0.037351329213953864,0.05169781481079329
0.037346259860657066,0.051731067155117584
0.037341193046433394,0.051764248528368625
0.03733621576464581,0.051797300729895496
0.037331272741411826,0.05183025756709676
0.037326348454429725,0.05186313028630862
0.037321448052225425,0.051895915883945924
0.03731657074489247,0.051928617641229996
0.03731171714497324,0.05196123887306562
0.03730688913347451,0.05199378595630129
0.03730210154429745,0.05202627630050711
0.03729735279795206,0.05205879930434447
0.037292618314178974,0.05209137563185546
0.037287771586152776,0.052123004052991535
0.03728303340482731,0.052156173245634686
0.03727832377795573,0.05218738106729905
0.03727364367851964,0.052219508939697706
0.037268952349168216,0.052251306795886444
0.03726428223606622,0.05228269213909846
0.037259701408621795,0.0523141657094791
0.03725516664590508,0.05234581571871312
0.037250659551186414,0.05237749114442784
0.037246191766801835,0.05240913635649654
0.0372416206057708,0.05244032901893935
0.037237153780175974,0.05247169369956116
0.03723270202808094,0.05250296599623426
0.037228023875498936,0.052532887552533145
0.03721985071697009,0.05254286473896699
0.037204924696266586,0.05251522998468163
0.037190089708846866,0.052487656623467355
0.03717529043273627,0.05246012576659091
0.037160531027897716,0.05243269495893254
0.03714583663477754,0.05240531572910424
0.037131202446449574,0.0523779948086797
0.03711662412030854,0.052350739364172214
0.03710208409765087,0.0523235754435631
0.03708749879525297,0.05229662415250404
0.03707303685668364,0.05226962863103242
0.03705862679136543,0.052242698476311446
0.03704426549874279,0.05221583778053688
0.03702995691300196,0.05218904020824829
0.037015696860707346,0.052162311179588146
0.037001485192600415,0.05213565041673948
0.036987321897521956,0.05210905763446928
0.036973208134043915,0.05208253077390574
0.03695914851927865,0.052056017572676465
0.036945099261894876,0.05202959320805478
0.0369310699861554,0.05200331725352156
0.03691708783274395,0.051977126490193676
0.0369031739555433,0.051950991135400484
0.03688934823615023,0.051924885445536285
0.036875664413767016,0.051898763180102336
0.036862071568092285,0.05187266336130533
0.0368485792622343,0.05184653053490451
0.0368352136848777,0.051820398911258184
0.03682154019776016,0.051794698576688274
0.03680744348455972,0.051769502691819985
0.036793749177801954,0.05174401075420031
0.036769678825143357,0.05172890307246291
0.03674557699514868,0.051713987375125677
0.0367215534961566,0.05169911018286588
0.036697605526751005,0.051684253177433644
0.03667376879542787,0.05166944358473731
0.03665002915275125,0.05165467653028145
0.03662638427520272,0.0516399477477542
0.03660283219447632,0.051625254469450224
0.03657937312766041,0.05161059702713303
0.03655600672455945,0.05159597532284856
0.036532732232535683,0.051581388857051595
0.036509551965195154,0.05156684097183977
0.03648646877839893,0.05155233520612045
0.03646348256216859,0.05153787169931858
0.03644059434219844,0.05152345146118919
0.036417782608236915,0.05150904735896333
0.036395056783532005,0.05149467059262742
0.03637242155572715,0.051480330665761166
0.036349881238268045,0.05146603859643385
0.03632742128631061,0.05145175687573921
0.03630316789492631,0.05143382577918412
0.036278565437420376,0.051415014122568034
0.03625976249268079,0.05139623254822154
0.03625063675740286,0.05137813219267829
0.03624123393006261,0.05135972446930352
0.036232589435166065,0.05134117150316755
0.03622363389979761,0.051322907487805304
0.03621483517746024,0.051304605176694766
0.036205977282079374,0.051286341837022825
0.03619708755473211,0.05126813140999
0.036188459470527755,0.05125021138176147
0.03617997157546801,0.05123225765302364
0.03616945699498981,0.05121313982158881
0.036163265349973585,0.05119628076657064
0.03615484503177027,0.051178330294004724
0.03614659469793559,0.051160485748619276
0.03613862782718916,0.05114293681699719
0.03613043007677154,0.051125098912062655
0.036122336832816015,0.0511073425478773
0.03611432408337451,0.05108964148548903
0.03610638889302844,0.051071989957676485
0.0360983728633002,0.05105409691018851
0.036090615202951835,0.05103659790705821
0.03608289704282315,0.05101909383850418
0.036075217721049956,0.051001577679672
0.036067608316458555,0.050984112983450874
0.03606005794508161,0.050966677755646575
0.03605256830467679,0.05094927751933318
0.03604514038252247,0.05093190714905024
0.03603777816767792,0.050914579637605
0.03603062888395746,0.05089743011027786
0.03602344755645616,0.050880234049791154
0.03601629411712554,0.05086304570802302
0.03600913132606161,0.05084585768514651
0.03600175028089639,0.050828573812099584
0.03599490186698747,0.05081157559659335
0.03598811623227151,0.05079461064990213
0.035981336930806955,0.05077765686905163
0.03597461773406195,0.050760738695490165
0.035967936638986536,0.05074385100371218
0.03596126956230694,0.0507269878835002
0.03595461791809053,0.05071014857573028
0.03594793736523446,0.05069331240636745
0.03594128291567217,0.05067649163230694
0.03593497994194899,0.05065983485085832
0.03592847371707962,0.050643184535713606
0.03592194638562133,0.050626508346149145
0.03591620029643794,0.05060999216643868
0.0359097152619158,0.05059291379586104
0.035903478964883086,0.05057665835135416
0.03589791693736565,0.05056045782447714
0.03589189487805751,0.05054402425878298
0.03588605400167416,0.050527754988187464
0.03588014665870804,0.05051136215935362
0.035874194120365493,0.050494909464462195
0.03586774887459587,0.05047789820567346
0.035862617487429596,0.05046227935728364
0.03585682668884796,0.0504465748323735
0.035850807171562755,0.05042905694159917
0.03584597266114693,0.05041391224181299
0.035847729563666345,0.05040584114841353
0.03585369330185509,0.05040271843824814
0.035859805576298365,0.050399479929274286
0.035865624819551994,0.05039592059581918
0.03587158802281097,0.0503926084225598
0.03587747705920191,0.050389263092436826
0.035883420379550536,0.050385970760228486
0.03588939387563948,0.05038269969479916
0.035895323599251745,0.050379418571157374
0.03590092778171491,0.05037608010424663
0.03590731227162884,0.050372957321690566
0.03591315443951432,0.050369655094619485
0.03591905602254371,0.050366392905097285
0.035924932527695276,0.050363158326512246
0.03593084107481207,0.0503599047208423
0.035936736925627946,0.050356669878893194
0.03594260799569636,0.05035344495630075
0.03594851130926904,0.050350223032689635
0.03595436988918806,0.05034701163129528
0.03596003047542158,0.050343786519002315
0.03596611730632553,0.05034061261126883
0.03597169312517129,0.05033729055961702
0.03597768232065226,0.05033415281844892
0.035983362385425086,0.0503308989362804
0.03598913803191975,0.050327703326142975
0.0359949278671815,0.05032451573009789
0.03600072508232676,0.05032133505937595
0.036006525501592335,0.0503181597441595
0.036012332624042825,0.050314992079224734
0.03601814514238723,0.05031183000312336
0.03602396249067098,0.05030867018758182
0.03603007856496287,0.050305857318924965
0.0360358723900178,0.05030274604091599
0.036041670872403245,0.05029967025074578
0.03604744608715876,0.05029658740944832
0.0360532144942066,0.05029346316127185
0.03605899833023623,0.050290342317766905
0.03606476921521477,0.050287265811262576
0.0360704893455517,0.05028423222511191
0.03607621142532485,0.05028118121512372
0.03608193441892091,0.050278126032341844
0.03608766754656959,0.05027506504586827
0.03609337635400527,0.050272016242783296
0.03609907738242378,0.05026897812960139
0.036104754434531476,0.05026596425675764
0.036110450083404085,0.05026293577474339
0.03611617242505001,0.05025989521215176
0.036121837260408164,0.05025689025200407
0.03612755385965609,0.05025384399375353
0.03613317452743034,0.05025087895520389
0.03613879658154144,0.05024790118540627
0.03614444760381476,0.050244911916550145
0.036130978294854975,0.05020683270320688
0.03606207231543673,0.050066636578877444
0.035994904546737275,0.04992931095702554
0.03592621400808685,0.049788854164791486
0.03586027168964632,0.049652965464619433
0.03579490277240769,0.0495177867561647
0.035728835507397354,0.04938094909911981
0.03566395076915911,0.04924589726951656
0.03559932801696204,0.04911100228331893
0.03553472211171146,0.04897576662250612
0.035470232323115435,0.04884036928595834
0.0354059046059017,0.0487048838337365
0.03534187422846792,0.048569558573917405
0.035278209491335276,0.04843452295523599
0.035214932968864486,0.04829982173502141
0.03515205093273022,0.048165469718672645
0.03508955614177703,0.048031455327414575
0.03502743606207279,0.04789775498932019
0.0349656850221233,0.047764357666120826
0.034904297652439166,0.04763125032857609
0.034843266355659666,0.04749840387161155
0.03478259827928542,0.047365758321713046
0.03472233834775621,0.047233502410323217
0.03466242740583205,0.047101576449817634
0.034602858723802817,0.04696990852497056
0.034543630962722616,0.046838498735507605
0.03448474488221137,0.04670735149763839
0.03442620524695865,0.04657647980656908
0.034368022483700265,0.04644590796022133
0.034310215013941485,0.0463156777644376
0.034252813688069754,0.046185864233331105
0.034195756210082806,0.04605628897487444
0.034139068287348355,0.04592703603422367
0.034082747418725884,0.04579813205194478
0.03402668542315108,0.0456692188544539
0.03397095325028475,0.045540508220559904
0.03391568285985429,0.045412543923913536
0.033860654225710156,0.04528445049815657
0.0338059696100827,0.04515662442936225
0.033751627958796965,0.04502906472200855
0.03369762808340418,0.04490176928584565
0.03364396944769273,0.044774738372991375
0.03359064596535228,0.04464796752294516
0.03353765437671246,0.044521453372466206
0.0334850005163289,0.044395137144353794
0.03343271684492986,0.0442691673104207
0.033380741316111795,0.044143385326872155
0.03332910530469114,0.04401783468457847
0.03327782747232106,0.043892550239564815
0.033226881272925265,0.04376768790771333
0.03317574673595239,0.04364212458356092
0.03312531699414201,0.043517923713874224
0.03307539549619387,0.04339318919220494
0.03303999879517172,0.04329160848823302
0.0330284791277516,0.043227137587978935
0.03301720257358581,0.043163704730508075
0.033006103489323056,0.04310031566097527
0.03299508926964577,0.04303603353222193
0.032983781104991935,0.0429705716738251
0.03297294016709129,0.04290662757757651
0.032962215829121726,0.04284299258455123
0.032951622244045235,0.04277943041228927
0.03294115511935582,0.04271600479855236
0.03293082331912234,0.04265308610598018
0.03292054678078306,0.042588214189657435
0.03291041105083228,0.04252542143675406
0.032900460855330965,0.04246306306749812
0.032890631449799645,0.04240047529302155
0.03288092073151622,0.0423378690320622
0.03287133108015716,0.04227532409367362
0.03286196847442292,0.04221304678465343
0.03285264277180891,0.04215067732780238
0.03284344492119988,0.04208840396512222
0.03283435928600186,0.04202627098051215
0.032825388789846456,0.04196426579865848
0.03281653482942837,0.04190238524578445
0.03280779839853408,0.04184062654183522
0.032799180261408205,0.04177898582103375
0.03279068193812914,0.04171745146070383
0.03278230263551753,0.04165602502908417
0.032774032617837,0.04159478050716879
0.03276587343098248,0.04153371173395486
0.032757822401488626,0.041472841720791624
0.03274987517358059,0.041412207696370884
0.03274203791957479,0.041351760272472865
0.03273434811960052,0.041291124640980205
0.03272675936615166,0.041230689537815585
0.032719292944539374,0.041170327278277546
0.03271194095279145,0.041110030725662265
0.03270467748418429,0.04104918100155875
0.032697154665861095,0.04098800101873712
0.0326901165039558,0.04092844284442342
0.03268316018974841,0.0408689120391851
0.03267637190754471,0.040809611153159085
0.03266965596479456,0.0407503027733941
0.03266298877705684,0.04069101268442287
0.03265670352544757,0.04063165937674821
0.03265008178548126,0.04057161125415248
0.032643812789636364,0.04051213327651561
0.03263770230266339,0.040452995973440646
0.032631718389346094,0.0403941144417916
0.03262582592808344,0.04033535361857901
0.03262003663373553,0.04027672751174115
0.03261435643899989,0.04021824800967014
0.03260878765323263,0.04015992320649049
0.03260341040119874,0.0401020653254564
0.03259823232468619,0.04004490744794961
0.03259292133621425,0.0399868104958904
0.032587707365059546,0.03992880400079419
0.03258259884175961,0.03987092524928984
0.032577596454007034,0.03981316990639039
0.03257267922477732,0.03975515219440097
0.03256790007534781,0.039698225093576144
0.032563184097992276,0.03964070748341981
0.03255853600672899,0.03958283015338391
0.032554046123053106,0.03952577807893384
0.0325496529486924,0.03946907752091007
0.03254533777525048,0.039412089790962335
0.03254112426773173,0.039355268406164476
0.03253700082186049,0.039298473328109366
0.03253297000096837,0.039241760096816215
0.032528967686044075,0.03918456314516086
0.03252508642958173,0.039127642949703015
0.032521338801324434,0.03907101454691882
0.03251774608549582,0.03901458801873958
0.032514555320364895,0.038958438690788175
0.032510816214141425,0.038904049639220485
0.03250758587899499,0.03884799612722926
0.03250423586846561,0.03879218252234028
0.03250105814035213,0.03873643839380713
0.032497972763826,0.038680794651112654
0.032494979522650375,0.038625250080506775
0.032492078000042585,0.03856980382853486
0.03248926827320421,0.03851445392388509
0.03248655016516103,0.038459198839798446
0.032483923774340735,0.03840403631116052
0.032481388853343944,0.03834896485913988
0.032478946199405445,0.03829398028236002
0.032476596887812875,0.03823907867242552
0.03247433652003833,0.03818426859043954
0.03247216458398899,0.03812954962546964
0.032470079043914114,0.03807492662996736
0.03246807938519592,0.03802039972672609
0.03246616413677799,0.0379659723039451
0.0324643314698562,0.037911649237632766
0.03246258069675104,0.037857431590556996
0.032460937598775726,0.03780324293884474
0.03245942546016862,0.03774897803918546
0.0324580528013274,0.03769459884357223
0.03245673153636044,0.03764042640119902
0.03245540144878046,0.037586686352047184
0.0324541223157961,0.037533157444766714
0.03245289470859902,0.03747983756643013
0.03245170567355648,0.03742677659117129
0.0324506021780454,0.03737379502596984
0.03244957776301004,0.0373209157184033
0.03244861082992284,0.037268222327434826
0.03244778672699526,0.03721537468320741
0.03244702457185326,0.03716268936962882
0.032446107078898195,0.0371110816470498
0.03244576543767554,0.03705756642062261
0.03244480711648198,0.03700693979283919
0.03244548670363405,0.03695031898132415
0.03244521637632621,0.03689797310045166
0.03244457925073189,0.03684748601026658
0.03244373623340978,0.03679802298763289
0.03244308985171118,0.03674806669647876
0.032443754918532706,0.03669258621972538
0.0324433914167009,0.03664239086176499
0.03244359379520984,0.03659042191652099
0.03243737963516078,0.03656313355780405
0.03243017485467165,0.03654002020613394
0.0324229860395018,0.03651692268426679
0.03241582857689501,0.03649386649964026
0.0324086999885036,0.036470840758099386
0.03240159959929042,0.03644787517755069
0.0323945307908234,0.03642496860454626
0.032387488570535784,0.036402100153883184
0.03238047252081499,0.03637926834032191
0.032373482395847766,0.036356473253328164
0.03236651742704678,0.03633371446341849
0.032359540202186114,0.03631086616213745
0.032352655874903075,0.03628829109006813
0.032345754246229826,0.03626559517587303
0.03233893967359576,0.03624313769165482
0.0323320752529682,0.036220477873351004
0.03232525445815036,0.036197916901978495
0.03231847035964949,0.03617543156679194
0.032311719966558385,0.03615301251183805
0.032305000397850905,0.036130649700138996
0.03229827642155965,0.0361082108925654
0.03229161387852275,0.036085940889436334
0.0322849690819859,0.03606368510341765
0.0322783178625917,0.036041366150587686
0.032271697496800006,0.03601910394720582
0.03226510912873191,0.03599690237980206
0.03225855169656213,0.03597475860494286
0.032252019631578956,0.03595265447988348
0.03224551602262699,0.03593060039177468
0.032239039529823814,0.035908592188163196
0.032232634153784134,0.03588678032361317
0.03222619306705832,0.03586480610277213
0.03221978021764488,0.03584288075223399
0.03221339017590519,0.035820984158062605
0.032207023889448155,0.035799122084893636
0.03220068726874278,0.03577731688971719
0.03219438428379939,0.03575558163122117
0.032188106811899514,0.035733888832633474
0.032181848231752255,0.03571221778218826
0.03217562834363347,0.03569063196117862
0.032169428224090774,0.035669069345717855
0.03216324701941413,0.03564752797278334
0.03215708397910974,0.035626005763384774
0.0321509379757477,0.03560449935326009
0.03214480712566357,0.035583002972057735
0.032138686394304276,0.03556150080131489
0.03213261484605493,0.03554011979919509
0.03212656473345083,0.03551876928665958
0.032120538042645315,0.03549745627754478
0.032114534916882986,0.035476181521944775
0.0321085552894794,0.03545494501468926
0.032102598930829694,0.0354337462167646
0.032096665726864225,0.03541258496347376
0.03209075579854243,0.03539146185566436
0.03208504141754457,0.03537093011816011
0.03207915201797088,0.035349803534186625
0.03207334370773456,0.03532891479243816
0.03206757758134669,0.03530816155622432
0.032061777716330404,0.03528718253087295
0.032055935624154146,0.035266009403825675
0.03205012483129978,0.035244915558909025
0.032044350394959856,0.03522391690018491
0.032038611375218136,0.03520300592367273
0.03203290762226306,0.035182176793674226
0.03202723302792584,0.03516140740089681
0.032021581618164915,0.035140679748421375
0.03201595331728974,0.03511999355060695
0.032010347946091915,0.03509934810307612
0.03200476526605767,0.03507874248434627
0.03199920501501936,0.03505817571042342
0.03199366692526325,0.035037646798023764
0.03198815074407866,0.035017154861396414
0.03198265623063244,0.034996699079236866
0.03197718319081859,0.03497627885373424
0.031971731419144424,0.03495589354418646
0.03196630075719352,0.03493554272449304
0.03196089105515083,0.03491522600415089
0.031955502182778046,0.034894943082215524
0.031950134024606655,0.03487469372235489
0.031944786478438916,0.034854477745460896
0.031939459446602515,0.034834294987610245
0.03193415284747457,0.03481414535676721
0.03192886659839532,0.0347940287503182
0.031923600632982586,0.03477394513865717
0.03191835487870694,0.03475389445852636
0.03191312927649149,0.034733876706461296
0.03190792384837341,0.03471389225313714
0.03190273849794201,0.03469394091118327
0.031897573134941015,0.034674022522456646
0.031892427712749194,0.034654137129846184
0.03188730218145252,0.03463428475866695
0.0318821964954766,0.034614465452216546
0.0318771106145845,0.034594679276258034
0.0318720444827976,0.03457492622282362
0.031866998078037494,0.034555206437647604
0.03186197134543542,0.034535519915147916
0.03185696424527763,0.0345158667178227
0.031851976740291305,0.03449624691850331
0.03184700878211841,0.03447666053841809
0.03184206033440636,0.03445710765291142
0.03183713135521076,0.03443758831122977
0.031832221791514646,0.0344181025115354
0.0318273316008835,0.0343986502999185
0.031822460733663134,0.034379231688896145
0.031817609133062426,0.03435984665829635
0.03181277675610285,0.034340495250423486
0.03180796353530117,0.03432117739548022
0.03180316941339865,0.03430189306987572
0.03179839432395137,0.03428264220773351
0.031793638207767434,0.03426342477560115
0.03178890098121674,0.03424424062789073
0.03178418258115013,0.03422508971199992
0.03177948292064659,0.03420597186577361
0.03177480192136404,0.03418688696531881
0.03177013949933356,0.034167834860201016
0.031765495572459126,0.034148815408426285
0.03176086914388957,0.03412982423454469
0.03175626039357779,0.034110862394509875
0.03175166964496997,0.03409193160841072
0.0317470966324654,0.03407303047903164
0.03174254097300509,0.03405415701347816
0.03173800298074465,0.03403531375801623
0.03173348259210074,0.03401650063415344
0.031728979736048074,0.03399771752778638
0.03172449435752249,0.033978964397775785
0.03172002637750701,0.03396024108996976
0.03171557574699141,0.03394154758968423
0.0317111423870239,0.03392288373987805
0.03170672626182344,0.03390424958692696
0.031702327276839616,0.033885644896848754
0.03169794531369081,0.03386706932757274
0.03169357983160475,0.0338485205454991
0.03168923137973794,0.03383000131046634
0.03168489992321187,0.03381151167253229
0.03168058539305568,0.033793051516987783
0.0316762877257846,0.0337746207539213
0.03167200686506381,0.03375621932684077
0.031667742749694354,0.03373784715364373
0.031663495309487116,0.03371950410741264
0.03165926452600029,0.03370119031411793
0.03165505028768363,0.033682905438724244
0.03165085256328248,0.03366464954206193
0.03164667126949276,0.03364642242309037
0.03164250638124775,0.03362822417217006
0.031638357806887306,0.03361005454239532
0.031634225524329984,0.03359191363768393
0.03163010837786012,0.033573795771346594
0.0316260073439305,0.033555706087009876
0.03162192255841339,0.03353764549549609
0.03161785399279651,0.033519614074516986
0.03161380160137669,0.03350161181371826
0.03160976532540151,0.033483638634606724
0.031605745151725345,0.03346569469980069
0.031601741017332825,0.03344777991062956
0.031597752867544446,0.033429894211978756
0.03159378070090124,0.03341203783778623
0.03158982444958956,0.03339421066838889
0.031585884053454895,0.03337641262516776
0.03158195946695031,0.0333586437113534
0.03157805064079193,0.033340903913099774
0.0315741575171426,0.033323193171363626
0.031570280003222505,0.033305511231451514
0.031566418040534804,0.03328785803122357
0.031562571542245746,0.03327023334763733
0.03155874040887929,0.03325263688158942
0.03155492455370525,0.033235068403984644
0.03155112385922079,0.033217527499926965
0.031547338223020305,0.03320001383584868
0.03154356761473971,0.03318252751379225
0.03153981197125212,0.033165068443370214
0.03153607107080586,0.033147635547414504
0.03153234479914382,0.03313022839087374
0.031528633028834324,0.03311284644550178
0.0315249352719116,0.03309548688328675
0.031521251686738784,0.03307815090715545
0.031517582205983725,0.033060838325942206
0.03151392669887728,0.03304354853893808
0.03151028503787215,0.03302628095920966
0.03150665709783386,0.03300903501179297
0.031503042735975324,0.032991810000680764
0.03149944181389268,0.03297460525822389
0.031495857304903604,0.032957435343277844
0.031492287057759534,0.03294028992938402
0.031488832611047075,0.03292389914719057
0.031485297352538535,0.0329068585950221
0.031481695147533954,0.03288923034040267
0.03147819773864088,0.03287229826037374
0.031474709597191584,0.0328553636450744
0.03147123112691648,0.032838429012369226
0.0314677619276415,0.03282149179383662
0.031464357873659116,0.03280500745869372
0.031460917132034825,0.032788146050907165
0.03145748582384214,0.03277128432398221
0.03145405779383857,0.032754378966601334
0.031450617107853136,0.03273732503917534
0.03144712811683568,0.032719896490883776
0.03144372450805633,0.03270295543133944
0.03144033157654641,0.032686022829836466
0.03143694986979336,0.03266910287157375
0.031433580233771005,0.03265220192425685
0.03143022425533989,0.03263533168447921
0.03142688445838251,0.03261851085470719
0.031423564951959554,0.032601770299144045
0.03142026727340729,0.03258512890034829
0.03141700946602748,0.032568723940388455
0.03141375352345389,0.03255222244918787
0.03141049182362277,0.032535583123133184
0.03140724256807491,0.03251896395273394
0.03140400572755903,0.03250236496361356
0.03140078126018871,0.03248578610448856
0.03139756914886635,0.032469227478781885
0.03139436935033613,0.032452689027827865
0.03139118183703284,0.03243617079192676
0.03138866522615034,0.03242382696849256
0.031385538462981394,0.032407592391968824
0.031382424405436524,0.032391382681893253
0.03137932014185892,0.032375179524268244
0.03137622666628871,0.03235898931650798
0.03137314594726024,0.032342824780193374
0.03137007759422229,0.03232668364132488
0.03136702193963282,0.03231056825452458
0.03136397832835414,0.0322944746231874
0.031360947078714986,0.03227840500865793
0.03135792831935426,0.03226236046896943
0.03135492195908416,0.032246340640302525
0.03135192798911996,0.032230345692584206
0.03134894613606309,0.032214374064422555
0.031345976829414965,0.03219842879103065
0.031343019600076405,0.03218250702589488
0.03134007448372502,0.03216660923107694
0.031337141463524426,0.032150735507599594
0.03133422079066631,0.03213488773823749
0.031331311691965937,0.032119061021978736
0.03132841433253779,0.032103256659935075
0.031325529006174996,0.032087476822392824
0.03132265506185381,0.03207171737915834
0.03131979257062093,0.032055979003884384
0.03131694111239603,0.03204025907808129
0.03131410086813424,0.032024559007266314
0.03131126177854473,0.032008811571900615
0.0313083844940591,0.03199274985670871
0.031305557422890394,0.03197696928199871
0.03130235311089251,0.03195850537583373
0.031299549092334254,0.031942733951771586
0.03129680069219426,0.03192729177664601
0.03129415014506761,0.0319124965675242
0.03129150236689054,0.03189768062343748
0.031288855430735646,0.0318828300019904
0.03128619098694151,0.03186780505919326
0.031283342182681154,0.0318513059116215
0.03128059481838718,0.03183548940845752
0.031278090273626914,0.03182156280887859
0.03127537813790042,0.031805904479911724
0.03127268591706917,0.03179032342772145
0.031270015210250274,0.031774837428214485
0.03126736609611899,0.031759454061447874
0.03126473767045114,0.03174417481306683
0.03126212789289242,0.031728992910461044
0.03125953401662328,0.031713896976279514
0.03125695274271163,0.031698873517178906
0.03125437917903425,0.03168389087660534
0.031251806588817294,0.03166882085187818
0.031249240712339057,0.03165372496219261
0.031246684227287786,0.031638624695883195
0.03124413711137311,0.03162354291498912
0.03124159905849909,0.0316084756524712
0.031239070045035264,0.03159342101994184
0.031236550003746914,0.031578378034492885
0.031234038869414102,0.031563345531359165
0.031231536579858787,0.03154832166298221
0.031229043141213126,0.031533302718943675
0.031226564356698377,0.03151832412395338
0.031224096334705576,0.031503368837519696
0.03122163891327586,0.031488436183264884
0.0312191920428226,0.03147352594141694
0.031216755690584828,0.03145863791337024
0.0312143287429157,0.03144376759017961
0.031211910121831964,0.03142891030016937
0.03120951003492434,0.03141409308921195
0.03120712328950429,0.03139933169563267
0.031204755240317475,0.03138465795855432
0.031202391914867136,0.03136996646444399
0.031200035294888878,0.031355280762802036
0.03119768694403224,0.03134060915533544
0.031195347611381742,0.03132595524274233
0.03119301768190092,0.03131132073091975
0.031190697333524996,0.03129670620842762
0.0311883866211868,0.03128211156874591
0.03118608552428289,0.03126753626569428
0.031183793968308258,0.03125297942505609
0.031181511843921712,0.031238439966802627
0.031179239002259537,0.031223916539739313
0.03117697530613417,0.031209407950101072
0.03117472056008852,0.031194912533534357
0.03117247459728313,0.031180428905024704
0.03117023719216771,0.031165955162724423
0.031168008171919878,0.031151489874497486
0.031165787351311897,0.031137031478382402
0.03116357466687937,0.0311225795025771
0.03116137018574602,0.031108134659379224
0.03115917422555242,0.03109369995766238
0.03115698331806727,0.031079235833427515
0.03115479487632715,0.031064687326818215
0.03115261713993598,0.03105019396920807
0.031150461844978584,0.031035870964759786
0.031148322024757452,0.031021635785250752
0.031146193124703164,0.031007437280805735
0.031144073356769462,0.030993255673701363
0.03114196174227875,0.030979079337774072
0.03113985844952919,0.030964911011232978
0.031137763772301263,0.03095075490665169
0.0311356777550831,0.03093661191166303
0.031133600194258763,0.030922479079685077
0.0311315304906675,0.030908346946666266
0.031129467914573796,0.030894203248999632
0.031127412894230436,0.030880052710105535
0.031125368654951163,0.03086592360393442
0.031123416066324905,0.030852848602416542
0.031121422286073695,0.03083913721745294
0.03111940423655679,0.030825111624360624
0.03111740416742009,0.030811188456102746
0.03111540531944005,0.030797213491885488
0.031113512401966373,0.030784093697738563
0.031111385658497547,0.030768825929983548
0.031109420140175814,0.030755558040539976
0.031107469457941125,0.030741390264224306
0.03110549408381031,0.030727551060410814
0.031103507902115267,0.030713294443401064
0.0311015595125818,0.0306993333017478
0.031099623501245503,0.030685424468139936
0.031097692743066105,0.03067149379211515
0.03109576469437998,0.030657490998057965
0.031093870644124794,0.030643710167269845
0.031092026605782322,0.030630473649573466
0.031090176042538022,0.03061715901209253
0.031088283827845124,0.03060329103012638
0.031086396431261095,0.030589445176636927
0.031084385151483263,0.03057459211047398
0.03108263150136012,0.030562454971754076
0.03108086228038112,0.030548751760248703
0.031078946480005136,0.030534369870418094
0.031077076655495407,0.030520355676516325
0.031075369214274763,0.03050794524277283
0.031073421679333243,0.030493066685011196
0.031071606513736673,0.030479420054457848
0.031069900998535557,0.030466700334237547
0.031068193899772237,0.030454050095121647
0.031066460359898705,0.030440804529264
0.031064668446628044,0.03042734626973122
0.03106289933725316,0.03041389918482029
0.03106121427498688,0.03040075675316677
0.031059524367064523,0.030387481904071943
0.031057803010864856,0.030374073104984765
0.031056076720866778,0.03036069490034486
0.03105435426389368,0.030347414535388487
0.03105263584601632,0.03033425507715275
0.03105090057438433,0.03032107512267724
0.031049120292641456,0.030306770627206474
0.03104738140892309,0.030293794205957587
0.031045646803042677,0.030279939152428974
0.03104394644069621,0.03026637076609888
0.03104212768574344,0.030251758060005084
0.031040633195801182,0.030240130335559907
0.0310390290123874,0.030227566954592222
0.03103738503086768,0.030214420983289653
0.031035748782883527,0.03020129484022364
0.031034121491789003,0.030188204509082377
0.031032504095807295,0.030175163667239064
0.031030896542933607,0.030162173693344223
0.031029297561674624,0.030149218453308278
0.03102770585682497,0.030136279891159357
0.03102611190055227,0.03012328291052521
0.031024409360291206,0.030109836030555597
0.031022911897539775,0.030097273918413037
0.031021385649025145,0.030084419451021714
0.03101981760161963,0.030071434449576842
0.031018157507271837,0.030057992826786686
0.03101667660174999,0.030045441321859087
0.03101518311453891,0.030032767401394943
0.031013659037441462,0.030019965011144043
0.031012143486009426,0.030007183700883105
0.03101063355001314,0.029994393756149002
0.03100912692464238,0.02998157492459593
0.031007622341389495,0.029968712986773463
0.03100611474943616,0.029955766735315605
0.03100462157019006,0.02994292898281555
0.031003137052280336,0.029930124339096066
0.031001658480174967,0.02991733464743014
0.03100018688161514,0.029904570938092748
0.030998722897759217,0.029891839196985327
0.03099726646912846,0.029879134474361697
0.030995818296221923,0.029866473164033895
0.030994377739655746,0.029853838326571163
0.030992943372918254,0.0298412038737318
0.0309915139372741,0.02982855528856763
0.030990085480048758,0.02981584527288342
0.030988658977970436,0.029803132611722863
0.030987234296961843,0.029790483928256745
0.030985835514791404,0.029778311925010518
0.030984226435033964,0.029764951660786722
0.03098300939204403,0.0297536484483877
0.03098184521730063,0.02974216091214605
0.030980241294596825,0.02972708955259172
0.030978961502440415,0.02971561442650097
0.03097760679878599,0.02970320747229029
0.03097625330757535,0.029690762810414866
0.030974906179033757,0.0296783334138493
0.030973568705002195,0.029665940609053316
0.030972237851193688,0.02965356488833036
0.030970913578314937,0.029641206014904924
0.030969595854666306,0.029628863826637104
0.0309682846661419,0.02961653833531968
0.03096697999008421,0.029604229469003818
0.030965681824241986,0.02959193735785369
0.030964390148145282,0.029579661950434554
0.0309631049608177,0.029567403384861583
0.03096182626199801,0.02955516180054684
0.030960554041512434,0.029542937230416757
0.030959288306098304,0.029530729861339713
0.030958029055115195,0.029518539786593103
0.030956776288789414,0.029506367085356717
0.03095552853949988,0.029494198123197566
0.0309542864614937,0.029482039473358868
0.030953051032572836,0.0294699004016199
0.03095182246881922,0.029457782825412043
0.030950600949067694,0.029445688101163672
0.030949383593562044,0.029433591490937647
0.03094817302065571,0.02942151537671346
0.030946968264535968,0.029409451646030666
0.030945771384374786,0.029397417189147658
0.0309445818337248,0.02938540619054469
0.0309433993952156,0.029373415183333158
0.03094222291364775,0.029361434546922978
0.030941051342621158,0.029349457760619365
0.03093988392967031,0.029337483820484407
0.03093871982984582,0.029325516386370595
0.030937559521101044,0.029313563705417853
0.030936408477911945,0.029301651882669793
0.030935267171777563,0.02928981369948192
0.030934134994942162,0.029278085507173465
0.030932992996849144,0.02926601738780912
0.030931849280663632,0.02925370187237959
0.030930702072190654,0.02924111050351121
0.030929625757608277,0.02923035676663079
0.030928516660221558,0.0292185394837632
0.03092741300723992,0.029206727242396462
0.03092631533296894,0.029194935015633337
0.030925152577448642,0.02918132192102618
0.030924066640150686,0.02916956078045366
0.03092297364922746,0.029157389387293734
0.030921916004788236,0.02914549500557737
0.0309209556253061,0.029136460419110895
0.030919797302133525,0.02912357995543545
0.030918792039175278,0.029112801638857592
0.030917742371237858,0.029101181299584146
0.030916695873189803,0.02908951916843914
0.030915655298811514,0.029077879592413446
0.030914620321499605,0.02906625488944659
0.03091359092278707,0.02905464503138222
0.030912567084208666,0.02904304998744723
0.03091154878749071,0.029031469732570314
0.030910536014336354,0.02901990423702766
0.030909528745441058,0.029008353450932535
0.030908526962548238,0.028996817341570735
0.030907530648737677,0.02898529590613491
0.030906539785902194,0.02897378911287288
0.030905554356175143,0.02896229693749688
0.030904574341650698,0.028950819352412987
0.030903599724432664,0.028939356326144132
0.030902630486767436,0.028927907831556895
0.03090166661090548,0.02891647384261242
0.030900708079218093,0.028905054329267786
0.030899754874185194,0.028893649267932805
0.030898806978202235,0.028882258627984613
0.030897864373732348,0.028870882378244925
0.03089692704347435,0.028859520497633358
0.030895994970086993,0.028848172956889236
0.030895068136214846,0.02883683972789488
0.030894146524640675,0.028825520782755677
0.03089323011821259,0.028814216095110177
0.03089231889982185,0.028802925638152673
0.03089141285241702,0.02879164938513206
0.030890511958992395,0.02878038730744747
0.03088961620262509,0.028769139379408837
0.03088872556643763,0.028757905574898334
0.030887840033603373,0.028746685864799722
0.030886959587370855,0.02873548022261003
0.030886084211038625,0.02872428862439529
0.03088521388798361,0.028713111041679708
0.03088434860159122,0.02870194744945831
0.030883488335341158,0.02869079781890997
0.030882633072771018,0.028679662126020456
0.030881782797447414,0.028668540341732537
0.03088093749301912,0.028657432441197943
0.030880097143208673,0.0286463384006977
0.030879261731727992,0.02863525819062474
0.030878431242423465,0.028624191785708034
0.03087760565914728,0.028613139162083055
0.030876784965811598,0.02860210029225363
0.030875969146408333,0.02859107514970279
0.03087515818495817,0.028580063709531447
0.030874352065559277,0.028569065947103345
0.030873550772346173,0.028558081835552675
0.03087275428951796,0.028547111348805738
0.030871962601332435,0.028536154463477046
0.030871175692080723,0.02852521115188441
0.030870393546120808,0.028514281389881522
0.03086961614789039,0.028503365152528062
0.03086884348182744,0.028492462413627226
0.03086807553249539,0.02848157314896165
0.03086731228441534,0.02847069733338856
0.03086655372222625,0.028459834941149224
0.030865799830642634,0.028448985948066892
0.030865050594363827,0.028438150329009034
0.030864305998176137,0.028427328059931038
0.030863566026919895,0.028416519114756397
0.03086283066549769,0.02840572347016242
0.030862099898826396,0.028394941100875426
0.03086137371192767,0.028384171982184948
0.030860652089818738,0.02837341609059623
0.030859935017616698,0.028362673400059633
0.030859222480446296,0.028351943888763633
0.030858514463521145,0.028341227529551004
0.030857810952081757,0.028330524300338906
0.03085711193141663,0.028319834176712674
0.030856417386886645,0.028309157134199243
0.030855727303898326,0.028298493148585013
0.030855041667877923,0.028287842196048883
0.03085436046433359,0.02827720425341634
0.03085368367880932,0.028266579296043544
0.030853011296890907,0.028255967300993803
0.03085234330423379,0.02824536824396945
0.03085167968656044,0.02823478210070012
0.030851020429554756,0.028224208849600956
0.030850365519055036,0.02821364846499399
0.03084971494086551,0.028203100925133933
0.030849068680887853,0.028192566206005708
0.03084842672505823,0.02818204428385483
0.03084778905935113,0.028171535136007217
0.03084715566980282,0.02816103873823252
0.030846526542472687,0.02815055506932098
0.030845901663501648,0.028140084104517356
0.0308452810190406,0.028129625822382986
0.030844664595332947,0.02811918019686602
0.03084405237860746,0.0281087472085278
0.030843444355196332,0.028098326833169943
0.030842840511446735,0.028087919046988343
0.03084224083374944,0.028077523827520705
0.0308416453085556,0.028067141152031645
0.030841053922359106,0.028056770994436965
0.030840466661704643,0.028046413332580452
0.03083988351315624,0.028036068148849454
0.030839304463355394,0.028025735417126375
0.030838729498959456,0.028015415117723833
0.030838158606687847,0.028005107226901742
0.030837591773296383,0.027994811725635355
0.03083702898560699,0.027984528583689654
0.03083647023044473,0.027974257787226994
0.030835915494713335,0.027963999309136855
0.030835364765343033,0.027953753130838855
0.030834818029312924,0.027943519227114907
0.030834275273665245,0.027933297573611474
0.0308337364854278,0.027923088158896454
0.030833201651744857,0.027912890946962476
0.030832670759752802,0.027902705924324325
0.030832143796627454,0.02789253307357799
0.030831620749623687,0.027882372366728872
0.030831101606050043,0.027872223775256378
0.030830586353137623,0.02786208729965756
0.03083007497840046,0.02785196288328674
0.030829567469130948,0.027841850531105435
0.030829063812758576,0.027831750224800465
0.030828563996850945,0.027821661925841276
0.03082806800883244,0.027811585634223288
0.030827575836409424,0.027801521303271178
0.03082708746718767,0.027791468913902613
0.030826602888661545,0.02778142847269511
0.030826122625754588,0.027771386260857227
0.030825645578538126,0.027761369275329018
0.03082517228632758,0.0277513641662155
0.030824702736692487,0.027741370912211873
0.030824236917558603,0.0277313894924715
0.030823774816735167,0.027721419885429806
0.03082331642226121,0.027711462071726797
0.03082286172195405,0.027701516029883685
0.030822410703873097,0.027691581738258277
0.030821963356044684,0.027681659177850516
0.030821519666547822,0.027671748327518373
0.030821079623468983,0.027661849166870398
0.0308206432149944,0.027651961674438442
0.030820210429266918,0.027642085829706207
0.030819781254522616,0.02763222161374931
0.03081935567905799,0.027622369004736733
0.030818933691152805,0.027612527982828688
0.030818515279145167,0.02760269852826464
0.030818100431441522,0.027592880619328106
0.030817689136445267,0.027583074237053456
0.030817281382646874,0.0275732793610958
0.030816877158504043,0.02756349596885771
0.03081647645256909,0.02755372404487737
0.030816079253438988,0.02754396356610856
0.030815685549710023,0.027534214510543702
0.03081529533002817,0.02752447686106928
0.030814908583047262,0.027514750597826047
0.03081452529759784,0.027505035699629247
0.03081414546233331,0.027495332146386806
0.030813769066135595,0.027485639920285243
0.03081339609778388,0.02747595898917405
0.030813026546166796,0.027466289339211282
0.03081266040020749,0.02745663096167155
0.030812297648933312,0.027446983822979987
0.030811938281303016,0.027437347915583946
0.030811582286209466,0.027427723222129812
0.030811229652971252,0.027418109706894053
0.030810880370477047,0.027408507366185157
0.03081053442782999,0.027398916178636618
0.030810191814404794,0.027389336115535994
0.030809852519202464,0.027379767169729865
0.030809516531664128,0.027370209306283103
0.03080918384076858,0.02736066252621856
0.0308088544361647,0.027351126792706047
0.030808528307032297,0.02734160209486874
0.03080820544279888,0.027332088407332866
0.030807885832675748,0.027322585727746717
0.030807569466585416,0.027313094009947955
0.03080725633354233,0.02730361325975567
0.030806946423618628,0.027294143430195608
0.030806639725789575,0.027284684532250674
0.030806336229831005,0.027275236537453614
0.030806035925664672,0.02726579941342372
0.030805738802420227,0.027256373167176853
0.0308054448506135,0.02724695774037057
0.030805154059172498,0.027237553152987273
0.03080486642121926,0.027228159311989245
0.030804581923880615,0.02721877623594109
0.030804300556040207,0.02720940394760725
0.030804022308493887,0.02720004238454526
0.03080374717063368,0.02719069155683477
0.030803475132174286,0.027181351453732787
0.03080320618285448,0.02717202206465515
0.03080294031390817,0.02716270332315499
0.030802677514912218,0.027153395227697066
0.03080241777471041,0.027144097815355896
0.03080216108519203,0.027134810990238265
0.0308019074344775,0.027125534819624944
0.030801658318536665,0.02711622802996422
0.03080141071059129,0.027106972661626764
0.030801166114929293,0.02709772783878182
0.0308009245211178,0.027088493570121372
0.030800685919858944,0.027079269817819107
0.030800450301335356,0.027070056567067975
0.03080021765559494,0.027060853809034006
0.03079998797374169,0.027051661496217478
0.03079976124550856,0.02704247963456529
0.0307995374608043,0.02703330822514539
0.030799316611083816,0.027024147211297863
0.030799098686220213,0.027014996596684285
0.03079888367671421,0.027005856363981662
0.030798671572791744,0.026996726505072302
0.03079846236667437,0.026987606943843133
0.030798256047286404,0.026978497722372298
0.03079805260618895,0.02696939878986619
0.030797852032787107,0.026960310172710018
0.03079765431957579,0.026951231790884152
0.030797459455801295,0.026942163677888153
0.030797267432679593,0.026933105800714962
0.030797078241509977,0.02692405812446612
0.030796891872418936,0.02691502065519086
0.030796708316905626,0.0269059933540981
0.030796527565364433,0.02689697622017708
0.030796349608637096,0.026887969238339002
0.030796174438965814,0.026878972349735183
0.03079600204496673,0.026869985612583355
0.030795832418965382,0.0268610089674058
0.03079566555269632,0.02685204237550082
0.030795501437311988,0.026843085817513383
0.030795340062219304,0.026834139328884964
0.030795181418700295,0.026825202887239257
0.0307950255016546,0.026816276361671592
0.030794872295591597,0.0268073599380605
0.030794721797315093,0.02679845343038296
0.03079457399555059,0.026789556897592874
0.030794428883264825,0.026780670272445087
0.030794286451673036,0.026771793541543288
0.03079414668932206,0.026762926769722993
0.030794009597991535,0.026754069636807033
0.030793875174861624,0.026745221963742367
0.030793743389057326,0.026736384380293375
0.030793614247482785,0.02672755642586212
0.03079348773329944,0.026718738322476232
0.030793363835123395,0.026709930134116013
0.030793242551309986,0.02670113165157989
0.03079312386908834,0.026692342980099943
0.030793007780656603,0.026683564085530638
0.030792894278969807,0.02667479491411903
0.030792783356817753,0.02666603541844269
0.03079267500187785,0.026657285691335082
0.03079256920871988,0.026648545638160697
0.03079246597806043,0.026639815017644362
0.03079236528170809,0.026631094322108632
0.030792267124793802,0.026622383183874745
0.030792171487820957,0.026613681923774654
0.03079207837739808,0.026604990108767424
0.030791987770096466,0.02659630810432059
0.030791899683032836,0.026587635265865637
0.030791814089185045,0.02657897205072494
0.030791730972653166,0.026570318638497403
0.030791657794419607,0.02656149440229754
0.030791579536367773,0.026552862739575647
0.030791503740978287,0.026544240589811786
0.030791430400035465,0.026535627945085974
0.030791359505838427,0.026527024781139243
0.03079129105047665,0.026518431082040394
0.030791225026068462,0.026509846830953695
0.030791161424454695,0.026501272019689378
0.030791100237973452,0.026492706626365707
0.030791041459065426,0.02648415062801081
0.030790985079571297,0.026475604019976753
0.03079093109199174,0.026467066777647232
0.03079087948831576,0.02645853889297896
0.030790830260852727,0.026450020348532857
0.030790783402539167,0.026441511113864734
0.030790738905440578,0.026433011179044067
0.030790696761766306,0.026424520533602357
0.03079065696319059,0.02641603917645502
0.03079061950307512,0.02640756707053487
0.03079058437425407,0.026399104190946956
0.030790551568594986,0.0263906505357398
0.03079052107800908,0.026382206102914887
0.03079049289637939,0.02637377084502471
0.030790467014867574,0.02636534477837656
0.03079044342664179,0.02635692787385098
0.03079042212560228,0.02634852008463268
0.03079040310119972,0.026340121469972208
0.030790386355067378,0.026331731842526112
0.03079037187709206,0.026323351247513598
0.030790359655045355,0.02631497974885407
0.030790349683756053,0.02630661728247853
0.0307903419536525,0.02629826388618491
0.030790336477704086,0.026289919196216864
0.030790333011743144,0.026281587567382237
0.030790331735276656,0.026273265384317023
0.0307903326826034,0.026264951882389285
0.03079033584340846,0.02625664714042134
0.03079034121400681,0.026248351083644504
0.030790348779198243,0.026240063894653012
0.030790358534598876,0.02623178551075601
0.03079037047482125,0.02622351588976266
0.030790384589138478,0.02621525511145373
0.030790400867722636,0.026207003234181483
0.030790428210413192,0.026198565037245485
0.03079044597067039,0.02619037838196394
0.030790486903995808,0.026181728286509817
0.03079049991840994,0.026173792779022636
0.030790521750931974,0.026165710422520142
0.030790677899834227,0.026154615167779043
0.030790620247686903,0.026148518500148772
0.030790616086787896,0.026141151260372784
0.030790644779602628,0.026133121722850285
0.03079068344400091,0.02612493638029014
0.030790726857888973,0.026116703924918164
0.03079076979159178,0.026108533745891855
0.03079081320306584,0.026100405216486416
0.030790857686555557,0.02609230559933408
0.03079090287883313,0.02608424144335926
0.030790955880933883,0.02607606957671906
0.03079102725059399,0.026067566484090882
0.03079107517660088,0.02605958960269431
0.030791128016693696,0.026051573774367034
0.030791183071098717,0.026043562337545227
0.03079124062202794,0.026035549247377176
0.03079130073586286,0.02602753293460459
0.030791363376544423,0.026019514014183943
0.03079142846808413,0.026011493973432286
0.03079149594894654,0.02600347416722656
0.030791565764726032,0.025995455613071167
0.030791638179556487,0.02598743289615538
0.030791712543028323,0.02597941905009114
0.030791788836235824,0.02597141439643762
0.03079187383826309,0.02596329336748102
0.030791954896413103,0.025955287562531203
0.030792037944824484,0.02594728979271557
0.030792122960431524,0.02593930035527599
0.03079220990592262,0.025931319815360055
0.030792298731567556,0.025923348976463048
0.03079238942913567,0.02591538797036392
0.030792481967126247,0.02590743726603626
0.030792576204354,0.025899499243804348
0.03079267194294378,0.02589157743037436
0.030792769084434395,0.02588367358461242
0.03079286741290742,0.02587579159920905
0.03079296672320578,0.025867935169519345
0.030793067838563302,0.025860088966096952
0.03079317334186587,0.02585220287962631
0.03079328071065887,0.025844325204863374
0.03079338989234757,0.025836456814930953
0.030793500894901276,0.02582859742529487
0.030793613675732006,0.02582074771865802
0.030793728254248656,0.02581290718544854
0.03079384463546446,0.02580507559751165
0.030793962802507888,0.025797253141758146
0.030794082784950376,0.025789439127457476
0.030794204575544524,0.025781633563080983
0.03079432812314998,0.025773837277082493
0.030794453504470826,0.02576604870465793
0.03079458066856755,0.025758268671466807
0.03079470960508264,0.025750497240796432
0.030794840352629856,0.0257427335741385
0.030794972889371705,0.025734977953954605
0.030795107187327673,0.02572723076937442
0.030795243289687687,0.02571949111269176
0.030795381118410656,0.02571176027860943
0.030795520704870776,0.025704037573902386
0.030795662069511908,0.025696322514169916
0.03079580515184259,0.025688616060334
0.030795949984553542,0.025680917509245324
0.03079609652606361,0.02567322747543059
0.030796244797563925,0.025665545465283823
0.030796394782548118,0.025657871650072446
0.030796546503909682,0.025650205518240314
0.030796699903013872,0.02564254796844862
0.030796855018405078,0.025634898222894997
0.030797011802059984,0.025627256989907
0.030797170340627733,0.0256196226910254
0.030797330531776364,0.02561199695467267
0.03079749239438172,0.025604379352269037
0.030797655952332817,0.025596769380746613
0.030797821217127225,0.02558916675172058
0.030797988153339534,0.025581571957612886
0.03079815677595853,0.02557398465295603
0.030798327073887435,0.025566404925754252
0.030798498984584612,0.025558833702659378
0.03079867266688076,0.02555126829610356
0.030798847986425053,0.02554371080832346
0.03079902495812515,0.025536160900112907
0.030799203580724206,0.025528618497985156
0.030799383851000173,0.025521083560210166
0.030799565797666774,0.025513555533912248
0.030799749337655665,0.025506035657715396
0.030799934524896475,0.025498522972616997
0.030800121372952766,0.025491017173422795
0.030800309737091126,0.025483520463775895
0.03080049974503966,0.025476030720805298
0.030800691353903027,0.025468548531349847
0.030800884510628606,0.025461074636901556
0.03080107929111604,0.02545360774860665
0.03080127557985907,0.02544614958604919
0.030801473447491602,0.025438698946149006
0.03080167291609416,0.02543125539310975
0.030801873889214453,0.02542382033908726
0.03080207642388836,0.025416392801951203
0.030802280514960374,0.02540897277177682
0.030802486174538117,0.02540155997196996
0.030802693351631046,0.025394155103020226
0.030802902083588726,0.025386757499673836
0.030803112390303835,0.025379366794590057
0.030803324235308637,0.02537198344249442
0.03080353765686196,0.025364606772693365
0.03080375267068366,0.025357236467992202
0.030803969274222062,0.02534987249414252
0.03080418748190158,0.02534251456417611
0.030804408319892805,0.02533514682340675
0.03080463081432695,0.025327784133399856
0.0308048545164501,0.02532043329130627
0.030805079486758917,0.025313093266276086
0.030805305737061035,0.025305763774265137
0.030805533282820485,0.025298444479525957
0.030805762151486015,0.02529113486765355
0.03080599233980975,0.025283834892808624
0.030806223842523666,0.025276544514737247
0.03080645665832078,0.02526926367317066
0.030806690813333655,0.02526199188888838
0.030806926307815265,0.02525472906311687
0.03080716313943926,0.025247475135378752
0.030807401328207383,0.025240229715216018
0.03080764085513581,0.025232992990041298
0.030807881718320863,0.025225764892944605
0.03080812392926107,0.02521854516083946
0.030808367463448654,0.025211334057980532
0.030808612312368377,0.02520413161127046
0.030808858466913756,0.025196937854836735
0.03080911082868838,0.025189687309153507
0.03080936549679227,0.02518244521308903
0.03080959749194671,0.025175524200266912
0.030809791186078767,0.02516906616467409
0.030810056738758706,0.025161739230387493
0.030810312041262035,0.02515455957636775
0.03081058213475414,0.025147239796745716
0.030810854867057712,0.025139932553850518
0.030811172072333966,0.02513226105441425
0.030811516427489256,0.025124525364183952


==> figures/performance_plots/Markowitz_std_perto-True.csv <==
risk,return
0.12827441844007512,0.06584626402526937
0.12618330971071604,0.06552424407865977
0.12420574454594109,0.0652173772349735
0.12233353300369071,0.06492483776423749
0.1205594277255015,0.06464574412313827
0.11887639167672953,0.0643790410041724
0.11727832200243417,0.06412401513792834
0.11575898765778223,0.0638795048303537
0.11431373760198807,0.06364531836786279
0.11293746222769101,0.06342056083431913
0.11162643066663212,0.06320518611134864
0.1103755374721061,0.06299782717294203
0.10918225780217179,0.0627989693664309
0.10804181136749785,0.06260708223116675
0.10695196651671611,0.062422508245333935
0.1059096093284081,0.06224474210232905
0.10491150022664267,0.062072982472511716
0.10395586462528303,0.06190754264497358
0.10304001055499981,0.061747822642794006
0.10216160875092238,0.06159342780545652
0.10131911834211964,0.06144445142651946
0.10050968089944093,0.061299956291801155
0.09973232303832716,0.06116028329690068
0.09873329260278568,0.06088406833916947
0.09765508710759305,0.06055370406672194
0.09661108974669069,0.06023313345389652
0.09560012186448895,0.05992248925958217
0.09462085667389482,0.05962137829620594
0.09367124540488644,0.059328903757109835
0.09275025063095034,0.0590448861100117
0.09185665892617374,0.058768986802356635
0.09098939865213104,0.05850094197321496
0.09014733151276963,0.05824039190798528
0.08932925278719402,0.05798692006053728
0.08853422309643494,0.05774027349066253
0.08776133765430344,0.057500206248407904
0.08701043831032451,0.05726705541629388
0.08627851475570725,0.05703877847127593
0.0855670653430222,0.056817043196072475
0.084874346777996,0.05660081936252623
0.08419905299389073,0.056389438122864746
0.08354208565447656,0.05618393482676408
0.08290233174501908,0.05598376523106122
0.0822777572754423,0.05578763243680039
0.08166932051564631,0.05559658749426368
0.08107629415321434,0.05541031005338146
0.08049759293670765,0.055228373925153715
0.07993226649545813,0.05504985791701914
0.07938091093551193,0.0548759007556991
0.07884271151770467,0.05470597479877075
0.07831675834320745,0.05453945730069494
0.07780306319274834,0.05437666177224222
0.07730132076435235,0.05421759854935859
0.07681157313895223,0.05406247097403842
0.07633231643794278,0.05391017501811775
0.07586251103395646,0.053760078293021825
0.07540418575135366,0.05361407462936986
0.07495573442158224,0.05347098761410861
0.07451710869726133,0.05333092748137558
0.074087332326296,0.053193282908725575
0.07366729969161015,0.05305889619982307
0.07325585220866047,0.052926992715822754
0.07285293242393433,0.052797657708803625
0.07245831928506835,0.05267084272129864
0.0720717699926573,0.05254647723785052
0.03721985071697009,0.05254286473896699
0.037204924696266586,0.05251522998468163
0.037190089708846866,0.052487656623467355
0.03717529043273627,0.05246012576659091
0.037160531027897716,0.05243269495893254
0.03714583663477754,0.05240531572910424
0.037131202446449574,0.0523779948086797
0.03711662412030854,0.052350739364172214
0.03710208409765087,0.0523235754435631
0.03708749879525297,0.05229662415250404
0.03707303685668364,0.05226962863103242
0.03705862679136543,0.052242698476311446
0.03704426549874279,0.05221583778053688
0.03702995691300196,0.05218904020824829
0.037015696860707346,0.052162311179588146
0.037001485192600415,0.05213565041673948
0.036987321897521956,0.05210905763446928
0.036973208134043915,0.05208253077390574
0.03695914851927865,0.052056017572676465
0.036945099261894876,0.05202959320805478
0.0369310699861554,0.05200331725352156
0.03691708783274395,0.051977126490193676
0.0369031739555433,0.051950991135400484
0.03688934823615023,0.051924885445536285
0.036875664413767016,0.051898763180102336
0.036862071568092285,0.05187266336130533
0.0368485792622343,0.05184653053490451
0.0368352136848777,0.051820398911258184
0.03682154019776016,0.051794698576688274
0.03680744348455972,0.051769502691819985
0.036793749177801954,0.05174401075420031
0.036769678825143357,0.05172890307246291
0.03674557699514868,0.051713987375125677
0.0367215534961566,0.05169911018286588
0.036697605526751005,0.051684253177433644
0.03667376879542787,0.05166944358473731
0.03665002915275125,0.05165467653028145
0.03662638427520272,0.0516399477477542
0.03660283219447632,0.051625254469450224
0.03657937312766041,0.05161059702713303
0.03655600672455945,0.05159597532284856
0.036532732232535683,0.051581388857051595
0.036509551965195154,0.05156684097183977
0.03648646877839893,0.05155233520612045
0.03646348256216859,0.05153787169931858
0.03644059434219844,0.05152345146118919
0.036417782608236915,0.05150904735896333
0.036395056783532005,0.05149467059262742
0.03637242155572715,0.051480330665761166
0.036349881238268045,0.05146603859643385
0.03632742128631061,0.05145175687573921
0.03630316789492631,0.05143382577918412
0.036278565437420376,0.051415014122568034
0.03625976249268079,0.05139623254822154
0.03625063675740286,0.05137813219267829
0.03624123393006261,0.05135972446930352
0.036232589435166065,0.05134117150316755
0.03622363389979761,0.051322907487805304
0.03621483517746024,0.051304605176694766
0.036205977282079374,0.051286341837022825
0.03619708755473211,0.05126813140999
0.036188459470527755,0.05125021138176147
0.03617997157546801,0.05123225765302364
0.03616945699498981,0.05121313982158881
0.036163265349973585,0.05119628076657064
0.03615484503177027,0.051178330294004724
0.03614659469793559,0.051160485748619276
0.03613862782718916,0.05114293681699719
0.03613043007677154,0.051125098912062655
0.036122336832816015,0.0511073425478773
0.03611432408337451,0.05108964148548903
0.03610638889302844,0.051071989957676485
0.0360983728633002,0.05105409691018851
0.036090615202951835,0.05103659790705821
0.03608289704282315,0.05101909383850418
0.036075217721049956,0.051001577679672
0.036067608316458555,0.050984112983450874
0.03606005794508161,0.050966677755646575
0.03605256830467679,0.05094927751933318
0.03604514038252247,0.05093190714905024
0.03603777816767792,0.050914579637605
0.03603062888395746,0.05089743011027786
0.03602344755645616,0.050880234049791154
0.03601629411712554,0.05086304570802302
0.03600913132606161,0.05084585768514651
0.03600175028089639,0.050828573812099584
0.03599490186698747,0.05081157559659335
0.03598811623227151,0.05079461064990213
0.035981336930806955,0.05077765686905163
0.03597461773406195,0.050760738695490165
0.035967936638986536,0.05074385100371218
0.03596126956230694,0.0507269878835002
0.03595461791809053,0.05071014857573028
0.03594793736523446,0.05069331240636745
0.03594128291567217,0.05067649163230694
0.03593497994194899,0.05065983485085832
0.03592847371707962,0.050643184535713606
0.03592194638562133,0.050626508346149145
0.03591620029643794,0.05060999216643868
0.0359097152619158,0.05059291379586104
0.035903478964883086,0.05057665835135416
0.03589791693736565,0.05056045782447714
0.03589189487805751,0.05054402425878298
0.03588605400167416,0.050527754988187464
0.03588014665870804,0.05051136215935362
0.035874194120365493,0.050494909464462195
0.03586774887459587,0.05047789820567346
0.035862617487429596,0.05046227935728364
0.03585682668884796,0.0504465748323735
0.035850807171562755,0.05042905694159917
0.03584597266114693,0.05041391224181299
0.03579490277240769,0.0495177867561647
0.035728835507397354,0.04938094909911981
0.03566395076915911,0.04924589726951656
0.03559932801696204,0.04911100228331893
0.03553472211171146,0.04897576662250612
0.035470232323115435,0.04884036928595834
0.0354059046059017,0.0487048838337365
0.03534187422846792,0.048569558573917405
0.035278209491335276,0.04843452295523599
0.035214932968864486,0.04829982173502141
0.03515205093273022,0.048165469718672645
0.03508955614177703,0.048031455327414575
0.03502743606207279,0.04789775498932019
0.0349656850221233,0.047764357666120826
0.034904297652439166,0.04763125032857609
0.034843266355659666,0.04749840387161155
0.03478259827928542,0.047365758321713046
0.03472233834775621,0.047233502410323217
0.03466242740583205,0.047101576449817634
0.034602858723802817,0.04696990852497056
0.034543630962722616,0.046838498735507605
0.03448474488221137,0.04670735149763839
0.03442620524695865,0.04657647980656908
0.034368022483700265,0.04644590796022133
0.034310215013941485,0.0463156777644376
0.034252813688069754,0.046185864233331105
0.034195756210082806,0.04605628897487444
0.034139068287348355,0.04592703603422367
0.034082747418725884,0.04579813205194478
0.03402668542315108,0.0456692188544539
0.03397095325028475,0.045540508220559904
0.03391568285985429,0.045412543923913536
0.033860654225710156,0.04528445049815657
0.0338059696100827,0.04515662442936225
0.033751627958796965,0.04502906472200855
0.03369762808340418,0.04490176928584565
0.03364396944769273,0.044774738372991375
0.03359064596535228,0.04464796752294516
0.03353765437671246,0.044521453372466206
0.0334850005163289,0.044395137144353794
0.03343271684492986,0.0442691673104207
0.033380741316111795,0.044143385326872155
0.03332910530469114,0.04401783468457847
0.03327782747232106,0.043892550239564815
0.033226881272925265,0.04376768790771333
0.03317574673595239,0.04364212458356092
0.03312531699414201,0.043517923713874224
0.03307539549619387,0.04339318919220494
0.03303999879517172,0.04329160848823302
0.0330284791277516,0.043227137587978935
0.03301720257358581,0.043163704730508075
0.033006103489323056,0.04310031566097527
0.03299508926964577,0.04303603353222193
0.032983781104991935,0.0429705716738251
0.03297294016709129,0.04290662757757651
0.032962215829121726,0.04284299258455123
0.032951622244045235,0.04277943041228927
0.03294115511935582,0.04271600479855236
0.03293082331912234,0.04265308610598018
0.03292054678078306,0.042588214189657435
0.03291041105083228,0.04252542143675406
0.032900460855330965,0.04246306306749812
0.032890631449799645,0.04240047529302155
0.03288092073151622,0.0423378690320622
0.03287133108015716,0.04227532409367362
0.03286196847442292,0.04221304678465343
0.03285264277180891,0.04215067732780238
0.03284344492119988,0.04208840396512222
0.03283435928600186,0.04202627098051215
0.032825388789846456,0.04196426579865848
0.03281653482942837,0.04190238524578445
0.03280779839853408,0.04184062654183522
0.032799180261408205,0.04177898582103375
0.03279068193812914,0.04171745146070383
0.03278230263551753,0.04165602502908417
0.032774032617837,0.04159478050716879
0.03276587343098248,0.04153371173395486
0.032757822401488626,0.041472841720791624
0.03274987517358059,0.041412207696370884
0.03274203791957479,0.041351760272472865
0.03273434811960052,0.041291124640980205
0.03272675936615166,0.041230689537815585
0.032719292944539374,0.041170327278277546
0.03271194095279145,0.041110030725662265
0.03270467748418429,0.04104918100155875
0.032697154665861095,0.04098800101873712
0.0326901165039558,0.04092844284442342
0.03268316018974841,0.0408689120391851
0.03267637190754471,0.040809611153159085
0.03266965596479456,0.0407503027733941
0.03266298877705684,0.04069101268442287
0.03265670352544757,0.04063165937674821
0.03265008178548126,0.04057161125415248
0.032643812789636364,0.04051213327651561
0.03263770230266339,0.040452995973440646
0.032631718389346094,0.0403941144417916
0.03262582592808344,0.04033535361857901
0.03262003663373553,0.04027672751174115
0.03261435643899989,0.04021824800967014
0.03260878765323263,0.04015992320649049
0.03260341040119874,0.0401020653254564
0.03259823232468619,0.04004490744794961
0.03259292133621425,0.0399868104958904
0.032587707365059546,0.03992880400079419
0.03258259884175961,0.03987092524928984
0.032577596454007034,0.03981316990639039
0.03257267922477732,0.03975515219440097
0.03256790007534781,0.039698225093576144
0.032563184097992276,0.03964070748341981
0.03255853600672899,0.03958283015338391
0.032554046123053106,0.03952577807893384
0.0325496529486924,0.03946907752091007
0.03254533777525048,0.039412089790962335
0.03254112426773173,0.039355268406164476
0.03253700082186049,0.039298473328109366
0.03253297000096837,0.039241760096816215
0.032528967686044075,0.03918456314516086
0.03252508642958173,0.039127642949703015
0.032521338801324434,0.03907101454691882
0.03251774608549582,0.03901458801873958
0.032514555320364895,0.038958438690788175
0.032510816214141425,0.038904049639220485
0.03250758587899499,0.03884799612722926
0.03250423586846561,0.03879218252234028
0.03250105814035213,0.03873643839380713
0.032497972763826,0.038680794651112654
0.032494979522650375,0.038625250080506775
0.032492078000042585,0.03856980382853486
0.03248926827320421,0.03851445392388509
0.03248655016516103,0.038459198839798446
0.032483923774340735,0.03840403631116052
0.032481388853343944,0.03834896485913988
0.032478946199405445,0.03829398028236002
0.032476596887812875,0.03823907867242552
0.03247433652003833,0.03818426859043954
0.03247216458398899,0.03812954962546964
0.032470079043914114,0.03807492662996736
0.03246807938519592,0.03802039972672609
0.03246616413677799,0.0379659723039451
0.0324643314698562,0.037911649237632766
0.03246258069675104,0.037857431590556996
0.032460937598775726,0.03780324293884474
0.03245942546016862,0.03774897803918546
0.0324580528013274,0.03769459884357223
0.03245673153636044,0.03764042640119902
0.03245540144878046,0.037586686352047184
0.0324541223157961,0.037533157444766714
0.03245289470859902,0.03747983756643013
0.03245170567355648,0.03742677659117129
0.0324506021780454,0.03737379502596984
0.03244957776301004,0.0373209157184033
0.03244861082992284,0.037268222327434826
0.03244778672699526,0.03721537468320741
0.03244702457185326,0.03716268936962882
0.032446107078898195,0.0371110816470498
0.03244576543767554,0.03705756642062261
0.03244480711648198,0.03700693979283919
0.03244457925073189,0.03684748601026658
0.03244373623340978,0.03679802298763289
0.03244308985171118,0.03674806669647876
0.03243737963516078,0.03656313355780405
0.03243017485467165,0.03654002020613394
0.0324229860395018,0.03651692268426679
0.03241582857689501,0.03649386649964026
0.0324086999885036,0.036470840758099386
0.03240159959929042,0.03644787517755069
0.0323945307908234,0.03642496860454626
0.032387488570535784,0.036402100153883184
0.03238047252081499,0.03637926834032191
0.032373482395847766,0.036356473253328164
0.03236651742704678,0.03633371446341849
0.032359540202186114,0.03631086616213745
0.032352655874903075,0.03628829109006813
0.032345754246229826,0.03626559517587303
0.03233893967359576,0.03624313769165482
0.0323320752529682,0.036220477873351004
0.03232525445815036,0.036197916901978495
0.03231847035964949,0.03617543156679194
0.032311719966558385,0.03615301251183805
0.032305000397850905,0.036130649700138996
0.03229827642155965,0.0361082108925654
0.03229161387852275,0.036085940889436334
0.0322849690819859,0.03606368510341765
0.0322783178625917,0.036041366150587686
0.032271697496800006,0.03601910394720582
0.03226510912873191,0.03599690237980206
0.03225855169656213,0.03597475860494286
0.032252019631578956,0.03595265447988348
0.03224551602262699,0.03593060039177468
0.032239039529823814,0.035908592188163196
0.032232634153784134,0.03588678032361317
0.03222619306705832,0.03586480610277213
0.03221978021764488,0.03584288075223399
0.03221339017590519,0.035820984158062605
0.032207023889448155,0.035799122084893636
0.03220068726874278,0.03577731688971719
0.03219438428379939,0.03575558163122117
0.032188106811899514,0.035733888832633474
0.032181848231752255,0.03571221778218826
0.03217562834363347,0.03569063196117862
0.032169428224090774,0.035669069345717855
0.03216324701941413,0.03564752797278334
0.03215708397910974,0.035626005763384774
0.0321509379757477,0.03560449935326009
0.03214480712566357,0.035583002972057735
0.032138686394304276,0.03556150080131489
0.03213261484605493,0.03554011979919509
0.03212656473345083,0.03551876928665958
0.032120538042645315,0.03549745627754478
0.032114534916882986,0.035476181521944775
0.0321085552894794,0.03545494501468926
0.032102598930829694,0.0354337462167646
0.032096665726864225,0.03541258496347376
0.03209075579854243,0.03539146185566436
0.03208504141754457,0.03537093011816011
0.03207915201797088,0.035349803534186625
0.03207334370773456,0.03532891479243816
0.03206757758134669,0.03530816155622432
0.032061777716330404,0.03528718253087295
0.032055935624154146,0.035266009403825675
0.03205012483129978,0.035244915558909025
0.032044350394959856,0.03522391690018491
0.032038611375218136,0.03520300592367273
0.03203290762226306,0.035182176793674226
0.03202723302792584,0.03516140740089681
0.032021581618164915,0.035140679748421375
0.03201595331728974,0.03511999355060695
0.032010347946091915,0.03509934810307612
0.03200476526605767,0.03507874248434627
0.03199920501501936,0.03505817571042342
0.03199366692526325,0.035037646798023764
0.03198815074407866,0.035017154861396414
0.03198265623063244,0.034996699079236866
0.03197718319081859,0.03497627885373424
0.031971731419144424,0.03495589354418646
0.03196630075719352,0.03493554272449304
0.03196089105515083,0.03491522600415089
0.031955502182778046,0.034894943082215524
0.031950134024606655,0.03487469372235489
0.031944786478438916,0.034854477745460896
0.031939459446602515,0.034834294987610245
0.03193415284747457,0.03481414535676721
0.03192886659839532,0.0347940287503182
0.031923600632982586,0.03477394513865717
0.03191835487870694,0.03475389445852636
0.03191312927649149,0.034733876706461296
0.03190792384837341,0.03471389225313714
0.03190273849794201,0.03469394091118327
0.031897573134941015,0.034674022522456646
0.031892427712749194,0.034654137129846184
0.03188730218145252,0.03463428475866695
0.0318821964954766,0.034614465452216546
0.0318771106145845,0.034594679276258034
0.0318720444827976,0.03457492622282362
0.031866998078037494,0.034555206437647604
0.03186197134543542,0.034535519915147916
0.03185696424527763,0.0345158667178227
0.031851976740291305,0.03449624691850331
0.03184700878211841,0.03447666053841809
0.03184206033440636,0.03445710765291142
0.03183713135521076,0.03443758831122977
0.031832221791514646,0.0344181025115354
0.0318273316008835,0.0343986502999185
0.031822460733663134,0.034379231688896145
0.031817609133062426,0.03435984665829635
0.03181277675610285,0.034340495250423486
0.03180796353530117,0.03432117739548022
0.03180316941339865,0.03430189306987572
0.03179839432395137,0.03428264220773351
0.031793638207767434,0.03426342477560115
0.03178890098121674,0.03424424062789073
0.03178418258115013,0.03422508971199992
0.03177948292064659,0.03420597186577361
0.03177480192136404,0.03418688696531881
0.03177013949933356,0.034167834860201016
0.031765495572459126,0.034148815408426285
0.03176086914388957,0.03412982423454469
0.03175626039357779,0.034110862394509875
0.03175166964496997,0.03409193160841072
0.0317470966324654,0.03407303047903164
0.03174254097300509,0.03405415701347816
0.03173800298074465,0.03403531375801623
0.03173348259210074,0.03401650063415344
0.031728979736048074,0.03399771752778638
0.03172449435752249,0.033978964397775785
0.03172002637750701,0.03396024108996976
0.03171557574699141,0.03394154758968423
0.0317111423870239,0.03392288373987805
0.03170672626182344,0.03390424958692696
0.031702327276839616,0.033885644896848754
0.03169794531369081,0.03386706932757274
0.03169357983160475,0.0338485205454991
0.03168923137973794,0.03383000131046634
0.03168489992321187,0.03381151167253229
0.03168058539305568,0.033793051516987783
0.0316762877257846,0.0337746207539213
0.03167200686506381,0.03375621932684077
0.031667742749694354,0.03373784715364373
0.031663495309487116,0.03371950410741264
0.03165926452600029,0.03370119031411793
0.03165505028768363,0.033682905438724244
0.03165085256328248,0.03366464954206193
0.03164667126949276,0.03364642242309037
0.03164250638124775,0.03362822417217006
0.031638357806887306,0.03361005454239532
0.031634225524329984,0.03359191363768393
0.03163010837786012,0.033573795771346594
0.0316260073439305,0.033555706087009876
0.03162192255841339,0.03353764549549609
0.03161785399279651,0.033519614074516986
0.03161380160137669,0.03350161181371826
0.03160976532540151,0.033483638634606724
0.031605745151725345,0.03346569469980069
0.031601741017332825,0.03344777991062956
0.031597752867544446,0.033429894211978756
0.03159378070090124,0.03341203783778623
0.03158982444958956,0.03339421066838889
0.031585884053454895,0.03337641262516776
0.03158195946695031,0.0333586437113534
0.03157805064079193,0.033340903913099774
0.0315741575171426,0.033323193171363626
0.031570280003222505,0.033305511231451514
0.031566418040534804,0.03328785803122357
0.031562571542245746,0.03327023334763733
0.03155874040887929,0.03325263688158942
0.03155492455370525,0.033235068403984644
0.03155112385922079,0.033217527499926965
0.031547338223020305,0.03320001383584868
0.03154356761473971,0.03318252751379225
0.03153981197125212,0.033165068443370214
0.03153607107080586,0.033147635547414504
0.03153234479914382,0.03313022839087374
0.031528633028834324,0.03311284644550178
0.0315249352719116,0.03309548688328675
0.031521251686738784,0.03307815090715545
0.031517582205983725,0.033060838325942206
0.03151392669887728,0.03304354853893808
0.03151028503787215,0.03302628095920966
0.03150665709783386,0.03300903501179297
0.031503042735975324,0.032991810000680764
0.03149944181389268,0.03297460525822389
0.031495857304903604,0.032957435343277844
0.031492287057759534,0.03294028992938402
0.031488832611047075,0.03292389914719057
0.031485297352538535,0.0329068585950221
0.031481695147533954,0.03288923034040267
0.03147819773864088,0.03287229826037374
0.031474709597191584,0.0328553636450744
0.03147123112691648,0.032838429012369226
0.0314677619276415,0.03282149179383662
0.031464357873659116,0.03280500745869372
0.031460917132034825,0.032788146050907165
0.03145748582384214,0.03277128432398221
0.03145405779383857,0.032754378966601334
0.031450617107853136,0.03273732503917534
0.03144712811683568,0.032719896490883776
0.03144372450805633,0.03270295543133944
0.03144033157654641,0.032686022829836466
0.03143694986979336,0.03266910287157375
0.031433580233771005,0.03265220192425685
0.03143022425533989,0.03263533168447921
0.03142688445838251,0.03261851085470719
0.031423564951959554,0.032601770299144045
0.03142026727340729,0.03258512890034829
0.03141700946602748,0.032568723940388455
0.03141375352345389,0.03255222244918787
0.03141049182362277,0.032535583123133184
0.03140724256807491,0.03251896395273394
0.03140400572755903,0.03250236496361356
0.03140078126018871,0.03248578610448856
0.03139756914886635,0.032469227478781885
0.03139436935033613,0.032452689027827865
0.03139118183703284,0.03243617079192676
0.03138866522615034,0.03242382696849256
0.031385538462981394,0.032407592391968824
0.031382424405436524,0.032391382681893253
0.03137932014185892,0.032375179524268244
0.03137622666628871,0.03235898931650798
0.03137314594726024,0.032342824780193374
0.03137007759422229,0.03232668364132488
0.03136702193963282,0.03231056825452458
0.03136397832835414,0.0322944746231874
0.031360947078714986,0.03227840500865793
0.03135792831935426,0.03226236046896943
0.03135492195908416,0.032246340640302525
0.03135192798911996,0.032230345692584206
0.03134894613606309,0.032214374064422555
0.031345976829414965,0.03219842879103065
0.031343019600076405,0.03218250702589488
0.03134007448372502,0.03216660923107694
0.031337141463524426,0.032150735507599594
0.03133422079066631,0.03213488773823749
0.031331311691965937,0.032119061021978736
0.03132841433253779,0.032103256659935075
0.031325529006174996,0.032087476822392824
0.03132265506185381,0.03207171737915834
0.03131979257062093,0.032055979003884384
0.03131694111239603,0.03204025907808129
0.03131410086813424,0.032024559007266314
0.03131126177854473,0.032008811571900615
0.0313083844940591,0.03199274985670871
0.031305557422890394,0.03197696928199871
0.03130235311089251,0.03195850537583373
0.031299549092334254,0.031942733951771586
0.03129680069219426,0.03192729177664601
0.03129415014506761,0.0319124965675242
0.03129150236689054,0.03189768062343748
0.031288855430735646,0.0318828300019904
0.03128619098694151,0.03186780505919326
0.031283342182681154,0.0318513059116215
0.03128059481838718,0.03183548940845752
0.031278090273626914,0.03182156280887859
0.03127537813790042,0.031805904479911724
0.03127268591706917,0.03179032342772145
0.031270015210250274,0.031774837428214485
0.03126736609611899,0.031759454061447874
0.03126473767045114,0.03174417481306683
0.03126212789289242,0.031728992910461044
0.03125953401662328,0.031713896976279514
0.03125695274271163,0.031698873517178906
0.03125437917903425,0.03168389087660534
0.031251806588817294,0.03166882085187818
0.031249240712339057,0.03165372496219261
0.031246684227287786,0.031638624695883195
0.03124413711137311,0.03162354291498912
0.03124159905849909,0.0316084756524712
0.031239070045035264,0.03159342101994184
0.031236550003746914,0.031578378034492885
0.031234038869414102,0.031563345531359165
0.031231536579858787,0.03154832166298221
0.031229043141213126,0.031533302718943675
0.031226564356698377,0.03151832412395338
0.031224096334705576,0.031503368837519696
0.03122163891327586,0.031488436183264884
0.0312191920428226,0.03147352594141694
0.031216755690584828,0.03145863791337024
0.0312143287429157,0.03144376759017961
0.031211910121831964,0.03142891030016937
0.03120951003492434,0.03141409308921195
0.03120712328950429,0.03139933169563267
0.031204755240317475,0.03138465795855432
0.031202391914867136,0.03136996646444399
0.031200035294888878,0.031355280762802036
0.03119768694403224,0.03134060915533544
0.031195347611381742,0.03132595524274233
0.03119301768190092,0.03131132073091975
0.031190697333524996,0.03129670620842762
0.0311883866211868,0.03128211156874591
0.03118608552428289,0.03126753626569428
0.031183793968308258,0.03125297942505609
0.031181511843921712,0.031238439966802627
0.031179239002259537,0.031223916539739313
0.03117697530613417,0.031209407950101072
0.03117472056008852,0.031194912533534357
0.03117247459728313,0.031180428905024704
0.03117023719216771,0.031165955162724423
0.031168008171919878,0.031151489874497486
0.031165787351311897,0.031137031478382402
0.03116357466687937,0.0311225795025771
0.03116137018574602,0.031108134659379224
0.03115917422555242,0.03109369995766238
0.03115698331806727,0.031079235833427515
0.03115479487632715,0.031064687326818215
0.03115261713993598,0.03105019396920807
0.031150461844978584,0.031035870964759786
0.031148322024757452,0.031021635785250752
0.031146193124703164,0.031007437280805735
0.031144073356769462,0.030993255673701363
0.03114196174227875,0.030979079337774072
0.03113985844952919,0.030964911011232978
0.031137763772301263,0.03095075490665169
0.0311356777550831,0.03093661191166303
0.031133600194258763,0.030922479079685077
0.0311315304906675,0.030908346946666266
0.031129467914573796,0.030894203248999632
0.031127412894230436,0.030880052710105535
0.031125368654951163,0.03086592360393442
0.031123416066324905,0.030852848602416542
0.031121422286073695,0.03083913721745294
0.03111940423655679,0.030825111624360624
0.03111740416742009,0.030811188456102746
0.03111540531944005,0.030797213491885488
0.031113512401966373,0.030784093697738563
0.031111385658497547,0.030768825929983548
0.031109420140175814,0.030755558040539976
0.031107469457941125,0.030741390264224306
0.03110549408381031,0.030727551060410814
0.031103507902115267,0.030713294443401064
0.0311015595125818,0.0306993333017478
0.031099623501245503,0.030685424468139936
0.031097692743066105,0.03067149379211515
0.03109576469437998,0.030657490998057965
0.031093870644124794,0.030643710167269845
0.031092026605782322,0.030630473649573466
0.031090176042538022,0.03061715901209253
0.031088283827845124,0.03060329103012638
0.031086396431261095,0.030589445176636927
0.031084385151483263,0.03057459211047398
0.03108263150136012,0.030562454971754076
0.03108086228038112,0.030548751760248703
0.031078946480005136,0.030534369870418094
0.031077076655495407,0.030520355676516325
0.031075369214274763,0.03050794524277283
0.031073421679333243,0.030493066685011196
0.031071606513736673,0.030479420054457848
0.031069900998535557,0.030466700334237547
0.031068193899772237,0.030454050095121647
0.031066460359898705,0.030440804529264
0.031064668446628044,0.03042734626973122
0.03106289933725316,0.03041389918482029
0.03106121427498688,0.03040075675316677
0.031059524367064523,0.030387481904071943
0.031057803010864856,0.030374073104984765
0.031056076720866778,0.03036069490034486
0.03105435426389368,0.030347414535388487
0.03105263584601632,0.03033425507715275
0.03105090057438433,0.03032107512267724
0.031049120292641456,0.030306770627206474
0.03104738140892309,0.030293794205957587
0.031045646803042677,0.030279939152428974
0.03104394644069621,0.03026637076609888
0.03104212768574344,0.030251758060005084
0.031040633195801182,0.030240130335559907
0.0310390290123874,0.030227566954592222
0.03103738503086768,0.030214420983289653
0.031035748782883527,0.03020129484022364
0.031034121491789003,0.030188204509082377
0.031032504095807295,0.030175163667239064
0.031030896542933607,0.030162173693344223
0.031029297561674624,0.030149218453308278
0.03102770585682497,0.030136279891159357
0.03102611190055227,0.03012328291052521
0.031024409360291206,0.030109836030555597
0.031022911897539775,0.030097273918413037
0.031021385649025145,0.030084419451021714
0.03101981760161963,0.030071434449576842
0.031018157507271837,0.030057992826786686
0.03101667660174999,0.030045441321859087
0.03101518311453891,0.030032767401394943
0.031013659037441462,0.030019965011144043
0.031012143486009426,0.030007183700883105
0.03101063355001314,0.029994393756149002
0.03100912692464238,0.02998157492459593
0.031007622341389495,0.029968712986773463
0.03100611474943616,0.029955766735315605
0.03100462157019006,0.02994292898281555
0.031003137052280336,0.029930124339096066
0.031001658480174967,0.02991733464743014
0.03100018688161514,0.029904570938092748
0.030998722897759217,0.029891839196985327
0.03099726646912846,0.029879134474361697
0.030995818296221923,0.029866473164033895
0.030994377739655746,0.029853838326571163
0.030992943372918254,0.0298412038737318
0.0309915139372741,0.02982855528856763
0.030990085480048758,0.02981584527288342
0.030988658977970436,0.029803132611722863
0.030987234296961843,0.029790483928256745
0.030985835514791404,0.029778311925010518
0.030984226435033964,0.029764951660786722
0.03098300939204403,0.0297536484483877
0.03098184521730063,0.02974216091214605
0.030980241294596825,0.02972708955259172
0.030978961502440415,0.02971561442650097
0.03097760679878599,0.02970320747229029
0.03097625330757535,0.029690762810414866
0.030974906179033757,0.0296783334138493
0.030973568705002195,0.029665940609053316
0.030972237851193688,0.02965356488833036
0.030970913578314937,0.029641206014904924
0.030969595854666306,0.029628863826637104
0.0309682846661419,0.02961653833531968
0.03096697999008421,0.029604229469003818
0.030965681824241986,0.02959193735785369
0.030964390148145282,0.029579661950434554
0.0309631049608177,0.029567403384861583
0.03096182626199801,0.02955516180054684
0.030960554041512434,0.029542937230416757
0.030959288306098304,0.029530729861339713
0.030958029055115195,0.029518539786593103
0.030956776288789414,0.029506367085356717
0.03095552853949988,0.029494198123197566
0.0309542864614937,0.029482039473358868
0.030953051032572836,0.0294699004016199
0.03095182246881922,0.029457782825412043
0.030950600949067694,0.029445688101163672
0.030949383593562044,0.029433591490937647
0.03094817302065571,0.02942151537671346
0.030946968264535968,0.029409451646030666
0.030945771384374786,0.029397417189147658
0.0309445818337248,0.02938540619054469
0.0309433993952156,0.029373415183333158
0.03094222291364775,0.029361434546922978
0.030941051342621158,0.029349457760619365
0.03093988392967031,0.029337483820484407
0.03093871982984582,0.029325516386370595
0.030937559521101044,0.029313563705417853
0.030936408477911945,0.029301651882669793
0.030935267171777563,0.02928981369948192
0.030934134994942162,0.029278085507173465
0.030932992996849144,0.02926601738780912
0.030931849280663632,0.02925370187237959
0.030930702072190654,0.02924111050351121
0.030929625757608277,0.02923035676663079
0.030928516660221558,0.0292185394837632
0.03092741300723992,0.029206727242396462
0.03092631533296894,0.029194935015633337
0.030925152577448642,0.02918132192102618
0.030924066640150686,0.02916956078045366
0.03092297364922746,0.029157389387293734
0.030921916004788236,0.02914549500557737
0.0309209556253061,0.029136460419110895
0.030919797302133525,0.02912357995543545
0.030918792039175278,0.029112801638857592
0.030917742371237858,0.029101181299584146
0.030916695873189803,0.02908951916843914
0.030915655298811514,0.029077879592413446
0.030914620321499605,0.02906625488944659
0.03091359092278707,0.02905464503138222
0.030912567084208666,0.02904304998744723
0.03091154878749071,0.029031469732570314
0.030910536014336354,0.02901990423702766
0.030909528745441058,0.029008353450932535
0.030908526962548238,0.028996817341570735
0.030907530648737677,0.02898529590613491
0.030906539785902194,0.02897378911287288
0.030905554356175143,0.02896229693749688
0.030904574341650698,0.028950819352412987
0.030903599724432664,0.028939356326144132
0.030902630486767436,0.028927907831556895
0.03090166661090548,0.02891647384261242
0.030900708079218093,0.028905054329267786
0.030899754874185194,0.028893649267932805
0.030898806978202235,0.028882258627984613
0.030897864373732348,0.028870882378244925
0.03089692704347435,0.028859520497633358
0.030895994970086993,0.028848172956889236
0.030895068136214846,0.02883683972789488
0.030894146524640675,0.028825520782755677
0.03089323011821259,0.028814216095110177
0.03089231889982185,0.028802925638152673
0.03089141285241702,0.02879164938513206
0.030890511958992395,0.02878038730744747
0.03088961620262509,0.028769139379408837
0.03088872556643763,0.028757905574898334
0.030887840033603373,0.028746685864799722
0.030886959587370855,0.02873548022261003
0.030886084211038625,0.02872428862439529
0.03088521388798361,0.028713111041679708
0.03088434860159122,0.02870194744945831
0.030883488335341158,0.02869079781890997
0.030882633072771018,0.028679662126020456
0.030881782797447414,0.028668540341732537
0.03088093749301912,0.028657432441197943
0.030880097143208673,0.0286463384006977
0.030879261731727992,0.02863525819062474
0.030878431242423465,0.028624191785708034
0.03087760565914728,0.028613139162083055
0.030876784965811598,0.02860210029225363
0.030875969146408333,0.02859107514970279
0.03087515818495817,0.028580063709531447
0.030874352065559277,0.028569065947103345
0.030873550772346173,0.028558081835552675
0.03087275428951796,0.028547111348805738
0.030871962601332435,0.028536154463477046
0.030871175692080723,0.02852521115188441
0.030870393546120808,0.028514281389881522
0.03086961614789039,0.028503365152528062
0.03086884348182744,0.028492462413627226
0.03086807553249539,0.02848157314896165
0.03086731228441534,0.02847069733338856
0.03086655372222625,0.028459834941149224
0.030865799830642634,0.028448985948066892
0.030865050594363827,0.028438150329009034
0.030864305998176137,0.028427328059931038
0.030863566026919895,0.028416519114756397
0.03086283066549769,0.02840572347016242
0.030862099898826396,0.028394941100875426
0.03086137371192767,0.028384171982184948
0.030860652089818738,0.02837341609059623
0.030859935017616698,0.028362673400059633
0.030859222480446296,0.028351943888763633
0.030858514463521145,0.028341227529551004
0.030857810952081757,0.028330524300338906
0.03085711193141663,0.028319834176712674
0.030856417386886645,0.028309157134199243
0.030855727303898326,0.028298493148585013
0.030855041667877923,0.028287842196048883
0.03085436046433359,0.02827720425341634
0.03085368367880932,0.028266579296043544
0.030853011296890907,0.028255967300993803
0.03085234330423379,0.02824536824396945
0.03085167968656044,0.02823478210070012
0.030851020429554756,0.028224208849600956
0.030850365519055036,0.02821364846499399
0.03084971494086551,0.028203100925133933
0.030849068680887853,0.028192566206005708
0.03084842672505823,0.02818204428385483
0.03084778905935113,0.028171535136007217
0.03084715566980282,0.02816103873823252
0.030846526542472687,0.02815055506932098
0.030845901663501648,0.028140084104517356
0.0308452810190406,0.028129625822382986
0.030844664595332947,0.02811918019686602
0.03084405237860746,0.0281087472085278
0.030843444355196332,0.028098326833169943
0.030842840511446735,0.028087919046988343
0.03084224083374944,0.028077523827520705
0.0308416453085556,0.028067141152031645
0.030841053922359106,0.028056770994436965
0.030840466661704643,0.028046413332580452
0.03083988351315624,0.028036068148849454
0.030839304463355394,0.028025735417126375
0.030838729498959456,0.028015415117723833
0.030838158606687847,0.028005107226901742
0.030837591773296383,0.027994811725635355
0.03083702898560699,0.027984528583689654
0.03083647023044473,0.027974257787226994
0.030835915494713335,0.027963999309136855
0.030835364765343033,0.027953753130838855
0.030834818029312924,0.027943519227114907
0.030834275273665245,0.027933297573611474
0.0308337364854278,0.027923088158896454
0.030833201651744857,0.027912890946962476
0.030832670759752802,0.027902705924324325
0.030832143796627454,0.02789253307357799
0.030831620749623687,0.027882372366728872
0.030831101606050043,0.027872223775256378
0.030830586353137623,0.02786208729965756
0.03083007497840046,0.02785196288328674
0.030829567469130948,0.027841850531105435
0.030829063812758576,0.027831750224800465
0.030828563996850945,0.027821661925841276
0.03082806800883244,0.027811585634223288
0.030827575836409424,0.027801521303271178
0.03082708746718767,0.027791468913902613
0.030826602888661545,0.02778142847269511
0.030826122625754588,0.027771386260857227
0.030825645578538126,0.027761369275329018
0.03082517228632758,0.0277513641662155
0.030824702736692487,0.027741370912211873
0.030824236917558603,0.0277313894924715
0.030823774816735167,0.027721419885429806
0.03082331642226121,0.027711462071726797
0.03082286172195405,0.027701516029883685
0.030822410703873097,0.027691581738258277
0.030821963356044684,0.027681659177850516
0.030821519666547822,0.027671748327518373
0.030821079623468983,0.027661849166870398
0.0308206432149944,0.027651961674438442
0.030820210429266918,0.027642085829706207
0.030819781254522616,0.02763222161374931
0.03081935567905799,0.027622369004736733
0.030818933691152805,0.027612527982828688
0.030818515279145167,0.02760269852826464
0.030818100431441522,0.027592880619328106
0.030817689136445267,0.027583074237053456
0.030817281382646874,0.0275732793610958
0.030816877158504043,0.02756349596885771
0.03081647645256909,0.02755372404487737
0.030816079253438988,0.02754396356610856
0.030815685549710023,0.027534214510543702
0.03081529533002817,0.02752447686106928
0.030814908583047262,0.027514750597826047
0.03081452529759784,0.027505035699629247
0.03081414546233331,0.027495332146386806
0.030813769066135595,0.027485639920285243
0.03081339609778388,0.02747595898917405
0.030813026546166796,0.027466289339211282
0.03081266040020749,0.02745663096167155
0.030812297648933312,0.027446983822979987
0.030811938281303016,0.027437347915583946
0.030811582286209466,0.027427723222129812
0.030811229652971252,0.027418109706894053
0.030810880370477047,0.027408507366185157
0.03081053442782999,0.027398916178636618
0.030810191814404794,0.027389336115535994
0.030809852519202464,0.027379767169729865
0.030809516531664128,0.027370209306283103
0.03080918384076858,0.02736066252621856
0.0308088544361647,0.027351126792706047
0.030808528307032297,0.02734160209486874
0.03080820544279888,0.027332088407332866
0.030807885832675748,0.027322585727746717
0.030807569466585416,0.027313094009947955
0.03080725633354233,0.02730361325975567
0.030806946423618628,0.027294143430195608
0.030806639725789575,0.027284684532250674
0.030806336229831005,0.027275236537453614
0.030806035925664672,0.02726579941342372
0.030805738802420227,0.027256373167176853
0.0308054448506135,0.02724695774037057
0.030805154059172498,0.027237553152987273
0.03080486642121926,0.027228159311989245
0.030804581923880615,0.02721877623594109
0.030804300556040207,0.02720940394760725
0.030804022308493887,0.02720004238454526
0.03080374717063368,0.02719069155683477
0.030803475132174286,0.027181351453732787
0.03080320618285448,0.02717202206465515
0.03080294031390817,0.02716270332315499
0.030802677514912218,0.027153395227697066
0.03080241777471041,0.027144097815355896
0.03080216108519203,0.027134810990238265
0.0308019074344775,0.027125534819624944
0.030801658318536665,0.02711622802996422
0.03080141071059129,0.027106972661626764
0.030801166114929293,0.02709772783878182
0.0308009245211178,0.027088493570121372
0.030800685919858944,0.027079269817819107
0.030800450301335356,0.027070056567067975
0.03080021765559494,0.027060853809034006
0.03079998797374169,0.027051661496217478
0.03079976124550856,0.02704247963456529
0.0307995374608043,0.02703330822514539
0.030799316611083816,0.027024147211297863
0.030799098686220213,0.027014996596684285
0.03079888367671421,0.027005856363981662
0.030798671572791744,0.026996726505072302
0.03079846236667437,0.026987606943843133
0.030798256047286404,0.026978497722372298
0.03079805260618895,0.02696939878986619
0.030797852032787107,0.026960310172710018
0.03079765431957579,0.026951231790884152
0.030797459455801295,0.026942163677888153
0.030797267432679593,0.026933105800714962
0.030797078241509977,0.02692405812446612
0.030796891872418936,0.02691502065519086
0.030796708316905626,0.0269059933540981
0.030796527565364433,0.02689697622017708
0.030796349608637096,0.026887969238339002
0.030796174438965814,0.026878972349735183
0.03079600204496673,0.026869985612583355
0.030795832418965382,0.0268610089674058
0.03079566555269632,0.02685204237550082
0.030795501437311988,0.026843085817513383
0.030795340062219304,0.026834139328884964
0.030795181418700295,0.026825202887239257
0.0307950255016546,0.026816276361671592
0.030794872295591597,0.0268073599380605
0.030794721797315093,0.02679845343038296
0.03079457399555059,0.026789556897592874
0.030794428883264825,0.026780670272445087
0.030794286451673036,0.026771793541543288
0.03079414668932206,0.026762926769722993
0.030794009597991535,0.026754069636807033
0.030793875174861624,0.026745221963742367
0.030793743389057326,0.026736384380293375
0.030793614247482785,0.02672755642586212
0.03079348773329944,0.026718738322476232
0.030793363835123395,0.026709930134116013
0.030793242551309986,0.02670113165157989
0.03079312386908834,0.026692342980099943
0.030793007780656603,0.026683564085530638
0.030792894278969807,0.02667479491411903
0.030792783356817753,0.02666603541844269
0.03079267500187785,0.026657285691335082
0.03079256920871988,0.026648545638160697
0.03079246597806043,0.026639815017644362
0.03079236528170809,0.026631094322108632
0.030792267124793802,0.026622383183874745
0.030792171487820957,0.026613681923774654
0.03079207837739808,0.026604990108767424
0.030791987770096466,0.02659630810432059
0.030791899683032836,0.026587635265865637
0.030791814089185045,0.02657897205072494
0.030791730972653166,0.026570318638497403
0.030791657794419607,0.02656149440229754
0.030791579536367773,0.026552862739575647
0.030791503740978287,0.026544240589811786
0.030791430400035465,0.026535627945085974
0.030791359505838427,0.026527024781139243
0.03079129105047665,0.026518431082040394
0.030791225026068462,0.026509846830953695
0.030791161424454695,0.026501272019689378
0.030791100237973452,0.026492706626365707
0.030791041459065426,0.02648415062801081
0.030790985079571297,0.026475604019976753
0.03079093109199174,0.026467066777647232
0.03079087948831576,0.02645853889297896
0.030790830260852727,0.026450020348532857
0.030790783402539167,0.026441511113864734
0.030790738905440578,0.026433011179044067
0.030790696761766306,0.026424520533602357
0.03079065696319059,0.02641603917645502
0.03079061950307512,0.02640756707053487
0.03079058437425407,0.026399104190946956
0.030790551568594986,0.0263906505357398
0.03079052107800908,0.026382206102914887
0.03079049289637939,0.02637377084502471
0.030790467014867574,0.02636534477837656
0.03079044342664179,0.02635692787385098
0.03079042212560228,0.02634852008463268
0.03079040310119972,0.026340121469972208
0.030790386355067378,0.026331731842526112
0.03079037187709206,0.026323351247513598
0.030790359655045355,0.02631497974885407
0.030790349683756053,0.02630661728247853
0.0307903419536525,0.02629826388618491
0.030790336477704086,0.026289919196216864
0.030790333011743144,0.026281587567382237
0.030790331735276656,0.026273265384317023


==> figures/performance_plots/W_-cvar_perto-False.csv <==
risk,return
-0.09630849484163577,0.02768926974291029
-0.09630849484163577,0.02768926974291029
-0.09630849484163577,0.02768926974291029
-0.09630849484163577,0.02768926974291029
-0.09630849484163577,0.02768926974291029
-0.09630849484163577,0.02768926974291029
-0.09630849484163577,0.02768926974291029
-0.09630849484163577,0.02768926974291029
-0.09630849484163577,0.02768926974291029
-0.09630849484163577,0.02768926974291029
-0.09630849484163577,0.02768926974291029
-0.09630849484163577,0.02768926974291029
-0.09630849484163577,0.02768926974291029
-0.09630849484163577,0.02768926974291029
-0.09630849484163577,0.02768926974291029
-0.09630849484163577,0.02768926974291029
-0.09630849484163577,0.02768926974291029
-0.09630849484163577,0.02768926974291029
-0.09630849484163577,0.02768926974291029
-0.09630849484163577,0.02768926974291029
-0.09630849484163577,0.02768926974291029
-0.09630849484163577,0.02768926974291029
-0.09630849484163577,0.02768926974291029
-0.09630849484163577,0.02768926974291029
-0.09519147420115086,0.02884101856965152
-0.09519147420115086,0.02884101856965152
-0.09519147420115086,0.02884101856965152
-0.09519147420115086,0.02884101856965152
-0.09519147420115086,0.02884101856965152
-0.09519147420115086,0.02884101856965152
-0.09519147420115086,0.02884101856965152
-0.09519147420115086,0.02884101856965152
-0.09519147420115086,0.02884101856965152
-0.09519147420115086,0.02884101856965152
-0.09519147420115086,0.02884101856965152
-0.09519147420115086,0.02884101856965152
-0.09519147420115086,0.02884101856965152
-0.09519147420115086,0.02884101856965152
-0.09519147420115086,0.02884101856965152
-0.09519147420115086,0.02884101856965152
-0.09519147420115086,0.02884101856965152
-0.09519147420115086,0.02884101856965152
-0.09519147420115086,0.02884101856965152
-0.09519147420115086,0.02884101856965152
-0.09519147420115086,0.02884101856965152
-0.09519147420115086,0.02884101856965152
-0.09519147420115086,0.02884101856965152
-0.09519147420115086,0.02884101856965152
-0.09519147420115086,0.02884101856965152
-0.09519147420115086,0.02884101856965152
-0.09519147420115086,0.02884101856965152
-0.09519147420115086,0.02884101856965152
-0.09519147420115086,0.02884101856965152
-0.09519147420115086,0.02884101856965152
-0.09519147420115086,0.02884101856965152
-0.09519147420115086,0.02884101856965152
-0.09519147420115086,0.02884101856965152
-0.09519147420115086,0.02884101856965152
-0.09519147420115086,0.02884101856965152
-0.09519147420115086,0.02884101856965152
-0.09519147420115086,0.02884101856965152
-0.09519147420115086,0.02884101856965152
-0.09519147420115086,0.02884101856965152
-0.09519147420115086,0.02884101856965152
-0.09519147420115086,0.02884101856965152
-0.09519147420115086,0.02884101856965152
-0.09519147420115086,0.02884101856965152
-0.09519147420115086,0.02884101856965152
-0.09519147420115086,0.02884101856965152
-0.09519147420115086,0.02884101856965152
-0.0955406594724119,0.028914824856583234
-0.0955406594724119,0.028914824856583234
-0.0955406594724119,0.028914824856583234
-0.0955406594724119,0.028914824856583234
-0.0955406594724119,0.028914824856583234
-0.09496287796080029,0.028742859761507443
-0.09496287796080029,0.028742859761507443
-0.09496287796080029,0.028742859761507443
-0.09496287796080029,0.028742859761507443
-0.09496287796080029,0.028742859761507443
-0.09496287796080029,0.028742859761507443
-0.09496287796080029,0.028742859761507443
-0.09496287796080029,0.028742859761507443
-0.09496287796080029,0.028742859761507443
-0.09496287796080029,0.028742859761507443
-0.09496287796080029,0.028742859761507443
-0.09496287796080029,0.028742859761507443
-0.09496287796080029,0.028742859761507443
-0.09496287796080029,0.028742859761507443
-0.09496287796080029,0.028742859761507443
-0.09496287796080029,0.028742859761507443
-0.09496287796080029,0.028742859761507443
-0.09553037244652385,0.02755109267601141
-0.09553037244652385,0.02755109267601141
-0.09553037244652385,0.02755109267601141
-0.09553037244652385,0.02755109267601141
-0.09553037244652385,0.02755109267601141
-0.09553037244652385,0.02755109267601141
-0.09553037244652385,0.02755109267601141
-0.09553037244652385,0.02755109267601141
-0.09443137509555527,0.02674341216263383
-0.09443137509555527,0.02674341216263383
-0.09443137509555527,0.02674341216263383
-0.09443137509555527,0.02674341216263383
-0.09443137509555527,0.02674341216263383
-0.09443137509555527,0.02674341216263383
-0.09443137509555527,0.02674341216263383
-0.09443137509555527,0.02674341216263383
-0.09443137509555527,0.02674341216263383
-0.09443137509555527,0.02674341216263383
-0.09443137509555527,0.02674341216263383
-0.09443137509555527,0.02674341216263383
-0.09443137509555527,0.02674341216263383
-0.09443137509555527,0.02674341216263383
-0.09443137509555527,0.02674341216263383
-0.09443137509555527,0.02674341216263383
-0.09443137509555527,0.02674341216263383
-0.09443137509555527,0.02674341216263383
-0.09443137509555527,0.02674341216263383
-0.09443137509555527,0.02674341216263383
-0.09304909227424579,0.027056838524604745
-0.09304909227424579,0.027056838524604745
-0.09257839173824711,0.02693338265452438
-0.09257839173824711,0.02693338265452438
-0.09257839173824711,0.02693338265452438
-0.09257839173824711,0.02693338265452438
-0.09257839173824711,0.02693338265452438
-0.09257839173824711,0.02693338265452438
-0.09257839173824711,0.02693338265452438
-0.09257839173824711,0.02693338265452438
-0.09257839173824711,0.02693338265452438
-0.09257839173824711,0.02693338265452438
-0.09257839173824711,0.02693338265452438
-0.09257839173824711,0.02693338265452438
-0.09257839173824711,0.02693338265452438
-0.09257839173824711,0.02693338265452438
-0.09257839173824711,0.02693338265452438
-0.09257839173824711,0.02693338265452438
-0.09257839173824711,0.02693338265452438
-0.09257839173824711,0.02693338265452438
-0.09257839173824711,0.02693338265452438
-0.09257839173824711,0.02693338265452438
-0.09257839173824711,0.02693338265452438
-0.09257839173824711,0.02693338265452438
-0.09257839173824711,0.02693338265452438
-0.09257839173824711,0.02693338265452438
-0.09257839173824711,0.02693338265452438
-0.09123876092958567,0.0270294232436488
-0.09123876092958567,0.0270294232436488
-0.09123876092958567,0.0270294232436488
-0.09046487343743405,0.027274294125781702
-0.09046487343743405,0.027274294125781702
-0.09046487343743405,0.027274294125781702
-0.09046487343743405,0.027274294125781702
-0.09046487343743405,0.027274294125781702
-0.09046487343743405,0.027274294125781702
-0.09046487343743405,0.027274294125781702
-0.09046487343743405,0.027274294125781702
-0.09046487343743405,0.027274294125781702
-0.09046487343743405,0.027274294125781702
-0.09046487343743405,0.027274294125781702
-0.09046487343743405,0.027274294125781702
-0.09046487343743405,0.027274294125781702
-0.09046487343743405,0.027274294125781702
-0.09046487343743405,0.027274294125781702
-0.09046487343743405,0.027274294125781702
-0.09046487343743405,0.027274294125781702
-0.09046487343743405,0.027274294125781702
-0.09046487343743405,0.027274294125781702
-0.09046487343743405,0.027274294125781702
-0.09046487343743405,0.027274294125781702
-0.09046487343743405,0.027274294125781702
-0.09046487343743405,0.027274294125781702
-0.09046487343743405,0.027274294125781702
-0.09046487343743405,0.027274294125781702
-0.09046487343743405,0.027274294125781702
-0.09046487343743405,0.027274294125781702
-0.09046487343743405,0.027274294125781702
-0.09096633197730268,0.02748022335488816
-0.09096633197730268,0.02748022335488816
-0.09096633197730268,0.02748022335488816
-0.09115059638989031,0.0269797205862477
-0.09115059638989031,0.0269797205862477
-0.09115059638989031,0.0269797205862477
-0.09115059638989031,0.0269797205862477
-0.09115059638989031,0.0269797205862477
-0.09115059638989031,0.0269797205862477
-0.09115059638989031,0.0269797205862477
-0.09115059638989031,0.0269797205862477
-0.09115059638989031,0.0269797205862477
-0.09115059638989031,0.0269797205862477
-0.09115059638989031,0.0269797205862477
-0.09115059638989031,0.0269797205862477
-0.09115059638989031,0.0269797205862477
-0.09115059638989031,0.0269797205862477
-0.09115059638989031,0.0269797205862477
-0.09133473663003853,0.02614224691874946
-0.09133473663003853,0.02614224691874946
-0.09133473663003853,0.02614224691874946
-0.09133473663003853,0.02614224691874946
-0.09133473663003853,0.02614224691874946
-0.09133473663003853,0.02614224691874946
-0.09005137955308963,0.0264406980026135
-0.09005137955308963,0.0264406980026135
-0.09027839642173542,0.025462178696151756
-0.09027839642173542,0.025462178696151756
-0.09027839642173542,0.025462178696151756
-0.08886610693980386,0.025724262356519166
-0.08886610693980386,0.025724262356519166
-0.08886610693980386,0.025724262356519166
-0.08886610693980386,0.025724262356519166
-0.08886610693980386,0.025724262356519166
-0.08886610693980386,0.025724262356519166
-0.08886610693980386,0.025724262356519166
-0.08886610693980386,0.025724262356519166
-0.08886610693980386,0.025724262356519166
-0.08886610693980386,0.025724262356519166
-0.08886610693980386,0.025724262356519166
-0.08886610693980386,0.025724262356519166
-0.08886610693980386,0.025724262356519166
-0.08947035826252603,0.026797307883180018
-0.08765794215717447,0.026946488400396193
-0.08765794215717447,0.026946488400396193
-0.08765794215717447,0.026946488400396193
-0.08765794215717447,0.026946488400396193
-0.08765794215717447,0.026946488400396193
-0.08765794215717447,0.026946488400396193
-0.08765794215717447,0.026946488400396193
-0.08765794215717447,0.026946488400396193
-0.08765794215717447,0.026946488400396193
-0.08765794215717447,0.026946488400396193
-0.08689726984332628,0.02613256287680469
-0.08689726984332628,0.02613256287680469
-0.08689726984332628,0.02613256287680469
-0.08689726984332628,0.02613256287680469
-0.08689726984332628,0.02613256287680469
-0.08689726984332628,0.02613256287680469
-0.08662037604521129,0.026235969584806965
-0.08662037604521129,0.026235969584806965
-0.08662037604521129,0.026235969584806965
-0.08662037604521129,0.026235969584806965
-0.08662037604521129,0.026235969584806965
-0.08647384977343549,0.027267573155830022
-0.08647384977343549,0.027267573155830022
-0.08647384977343549,0.027267573155830022
-0.08676898220952915,0.026297608860384906
-0.08676898220952915,0.026297608860384906
-0.08676898220952915,0.026297608860384906
-0.08676898220952915,0.026297608860384906
-0.08676898220952915,0.026297608860384906
-0.08676898220952915,0.026297608860384906
-0.08676898220952915,0.026297608860384906
-0.08676898220952915,0.026297608860384906
-0.08574775625901164,0.02806254584249528
-0.08574775625901164,0.02806254584249528
-0.08574775625901164,0.02806254584249528
-0.08574775625901164,0.02806254584249528
-0.08574775625901164,0.02806254584249528
-0.08574775625901164,0.02806254584249528
-0.08574775625901164,0.02806254584249528
-0.08574775625901164,0.02806254584249528
-0.08574775625901164,0.02806254584249528
-0.08574775625901164,0.02806254584249528
-0.08574775625901164,0.02806254584249528
-0.08574775625901164,0.02806254584249528
-0.08574775625901164,0.02806254584249528
-0.08574775625901164,0.02806254584249528
-0.08520573128839527,0.028615033266689245
-0.08520573128839527,0.028615033266689245
-0.08564474029351964,0.027732076816648
-0.08564474029351964,0.027732076816648
-0.08564474029351964,0.027732076816648
-0.08564474029351964,0.027732076816648
-0.08564474029351964,0.027732076816648
-0.08564474029351964,0.027732076816648
-0.08564474029351964,0.027732076816648
-0.08564474029351964,0.027732076816648
-0.08564474029351964,0.027732076816648
-0.08564474029351964,0.027732076816648
-0.08564474029351964,0.027732076816648
-0.08564474029351964,0.027732076816648
-0.08564474029351964,0.027732076816648
-0.08564474029351964,0.027732076816648
-0.08564474029351964,0.027732076816648
-0.08564474029351964,0.027732076816648
-0.08564474029351964,0.027732076816648
-0.08564474029351964,0.027732076816648
-0.08564474029351964,0.027732076816648
-0.08564474029351964,0.027732076816648
-0.08564474029351964,0.027732076816648
-0.08564474029351964,0.027732076816648
-0.08564474029351964,0.027732076816648
-0.08564474029351964,0.027732076816648
-0.08564474029351964,0.027732076816648
-0.08564474029351964,0.027732076816648
-0.08564474029351964,0.027732076816648
-0.08564474029351964,0.027732076816648
-0.08564474029351964,0.027732076816648
-0.08564474029351964,0.027732076816648
-0.08610087162451051,0.027468360667074712
-0.08610087162451051,0.027468360667074712
-0.08610087162451051,0.027468360667074712
-0.08610087162451051,0.027468360667074712
-0.08610087162451051,0.027468360667074712
-0.08610087162451051,0.027468360667074712
-0.08610087162451051,0.027468360667074712
-0.08610087162451051,0.027468360667074712
-0.08678268473995575,0.027558929676899786
-0.08678268473995575,0.027558929676899786
-0.08678268473995575,0.027558929676899786
-0.08678268473995575,0.027558929676899786
-0.08678268473995575,0.027558929676899786
-0.08685655372612507,0.0275872946713434
-0.08685655372612507,0.0275872946713434
-0.08695558672619493,0.027687184419404865
-0.08695558672619493,0.027687184419404865
-0.08695558672619493,0.027687184419404865
-0.08695558672619493,0.027687184419404865
-0.08695558672619493,0.027687184419404865
-0.08695558672619493,0.027687184419404865
-0.08695558672619493,0.027687184419404865
-0.08673431783318565,0.02885690582886471
-0.08673431783318565,0.02885690582886471
-0.08673431783318565,0.02885690582886471
-0.08479380057552606,0.028449296947732343
-0.08479380057552606,0.028449296947732343
-0.08479380057552606,0.028449296947732343
-0.08479380057552606,0.028449296947732343
-0.08479380057552606,0.028449296947732343
-0.0858364694136474,0.027821892740241428
-0.0858364694136474,0.027821892740241428
-0.0858364694136474,0.027821892740241428
-0.0858364694136474,0.027821892740241428
-0.0858364694136474,0.027821892740241428
-0.0858364694136474,0.027821892740241428
-0.0864477600604056,0.028307623989855188
-0.0864477600604056,0.028307623989855188
-0.0864477600604056,0.028307623989855188
-0.0864477600604056,0.028307623989855188
-0.0864477600604056,0.028307623989855188
-0.0864477600604056,0.028307623989855188
-0.08730555265291724,0.027507290191804663
-0.08730555265291724,0.027507290191804663
-0.08730555265291724,0.027507290191804663
-0.08730555265291724,0.027507290191804663
-0.08874363337810748,0.027500826355517104
-0.08874363337810748,0.027500826355517104
-0.08826245597382155,0.026506841027906736
-0.0885679060961422,0.026988899897154566
-0.0885679060961422,0.026988899897154566
-0.0885679060961422,0.026988899897154566
-0.0885679060961422,0.026988899897154566
-0.0885679060961422,0.026988899897154566
-0.0885679060961422,0.026988899897154566
-0.0885679060961422,0.026988899897154566
-0.0885679060961422,0.026988899897154566
-0.08123862074731981,0.029784226989570964
-0.08123862074731981,0.029784226989570964
-0.08123862074731981,0.029784226989570964
-0.08123862074731981,0.029784226989570964
-0.08123862074731981,0.029784226989570964
-0.08123862074731981,0.029784226989570964
-0.08123862074731981,0.029784226989570964
-0.08123862074731981,0.029784226989570964
-0.08123862074731981,0.029784226989570964
-0.08123862074731981,0.029784226989570964
-0.08123862074731981,0.029784226989570964
-0.08123862074731981,0.029784226989570964
-0.08123862074731981,0.029784226989570964
-0.08123862074731981,0.029784226989570964
-0.08123862074731981,0.029784226989570964
-0.08123862074731981,0.029784226989570964
-0.08123862074731981,0.029784226989570964
-0.08123862074731981,0.029784226989570964
-0.08123862074731981,0.029784226989570964
-0.08123862074731981,0.029784226989570964
-0.08123862074731981,0.029784226989570964
-0.08123862074731981,0.029784226989570964
-0.08012932413859931,0.03015289141919081
-0.08012932413859931,0.03015289141919081
-0.08012932413859931,0.03015289141919081
-0.08012932413859931,0.03015289141919081
-0.08012932413859931,0.03015289141919081
-0.08012932413859931,0.03015289141919081
-0.08012932413859931,0.03015289141919081
-0.08012932413859931,0.03015289141919081
-0.08012932413859931,0.03015289141919081
-0.08049623066485395,0.030012180158266625
-0.08049623066485395,0.030012180158266625
-0.08049623066485395,0.030012180158266625
-0.08049623066485395,0.030012180158266625
-0.08049623066485395,0.030012180158266625
-0.08049623066485395,0.030012180158266625
-0.08049623066485395,0.030012180158266625
-0.08049623066485395,0.030012180158266625
-0.08049623066485395,0.030012180158266625
-0.07798479982099563,0.03536925472831206
-0.07798479982099563,0.03536925472831206
-0.07798479982099563,0.03536925472831206
-0.07762739033737204,0.03559343288763547
-0.07762739033737204,0.03559343288763547
-0.07762739033737204,0.03559343288763547
-0.07762739033737204,0.03559343288763547
-0.07760769345254932,0.03580758367457599
-0.07760769345254932,0.03580758367457599
-0.07760769345254932,0.03580758367457599
-0.07760769345254932,0.03580758367457599
-0.07760769345254932,0.03580758367457599
-0.07760769345254932,0.03580758367457599
-0.07760769345254932,0.03580758367457599
-0.07760769345254932,0.03580758367457599
-0.07646614565298943,0.03798047838178541
-0.07582343276135292,0.0385114873226301
-0.07582343276135292,0.0385114873226301
-0.07582343276135292,0.0385114873226301
-0.07582343276135292,0.0385114873226301
-0.07582343276135292,0.0385114873226301
-0.07582343276135292,0.0385114873226301
-0.07582343276135292,0.0385114873226301
-0.07582343276135292,0.0385114873226301
-0.07582343276135292,0.0385114873226301
-0.07582343276135292,0.0385114873226301
-0.07582343276135292,0.0385114873226301
-0.07580350793881592,0.03743363428888866
-0.07580350793881592,0.03743363428888866
-0.0731487885938563,0.038789927024588465
-0.0731487885938563,0.038789927024588465
-0.0731487885938563,0.038789927024588465
-0.0731487885938563,0.038789927024588465
-0.0731487885938563,0.038789927024588465
-0.0731487885938563,0.038789927024588465
-0.0731487885938563,0.038789927024588465
-0.0731487885938563,0.038789927024588465
-0.0731487885938563,0.038789927024588465
-0.0731487885938563,0.038789927024588465
-0.0731487885938563,0.038789927024588465
-0.0731487885938563,0.038789927024588465
-0.0731487885938563,0.038789927024588465
-0.0731487885938563,0.038789927024588465
-0.0731487885938563,0.038789927024588465
-0.07446074305054144,0.03633683504662032
-0.07446074305054144,0.03633683504662032
-0.07286704878183503,0.03697788745991986
-0.07286704878183503,0.03697788745991986
-0.07286704878183503,0.03697788745991986
-0.07286704878183503,0.03697788745991986
-0.07286704878183503,0.03697788745991986
-0.07286704878183503,0.03697788745991986
-0.07286704878183503,0.03697788745991986
-0.07286704878183503,0.03697788745991986
-0.07286704878183503,0.03697788745991986
-0.07227518247998278,0.03731839467664459
-0.07227518247998278,0.03731839467664459
-0.07526152260343565,0.03758249847604344
-0.07526152260343565,0.03758249847604344
-0.07526152260343565,0.03758249847604344
-0.07526152260343565,0.03758249847604344
-0.07526152260343565,0.03758249847604344
-0.07356405935119624,0.03784742695870864
-0.07356405935119624,0.03784742695870864
-0.07356405935119624,0.03784742695870864
-0.07356405935119624,0.03784742695870864
-0.07356405935119624,0.03784742695870864
-0.07356405935119624,0.03784742695870864
-0.07356405935119624,0.03784742695870864
-0.07356405935119624,0.03784742695870864
-0.07356405935119624,0.03784742695870864
-0.07356405935119624,0.03784742695870864
-0.07356405935119624,0.03784742695870864
-0.07356405935119624,0.03784742695870864
-0.07356405935119624,0.03784742695870864
-0.07356405935119624,0.03784742695870864
-0.07356405935119624,0.03784742695870864
-0.07356405935119624,0.03784742695870864
-0.07356405935119624,0.03784742695870864
-0.07404315954501453,0.03699665320711495
-0.07404315954501453,0.03699665320711495
-0.07404315954501453,0.03699665320711495
-0.07404315954501453,0.03699665320711495
-0.07404315954501453,0.03699665320711495
-0.07404315954501453,0.03699665320711495
-0.07404315954501453,0.03699665320711495
-0.07404315954501453,0.03699665320711495
-0.07404315954501453,0.03699665320711495
-0.07404315954501453,0.03699665320711495
-0.07404315954501453,0.03699665320711495
-0.07404315954501453,0.03699665320711495
-0.07564232354306255,0.036109605644720995
-0.07559713557265647,0.036384536057522114
-0.07230081328325193,0.038472895531987565
-0.07230081328325193,0.038472895531987565
-0.07230081328325193,0.038472895531987565
-0.07230081328325193,0.038472895531987565
-0.07386382865179754,0.03809824996662306
-0.07316987398895793,0.03898483712764902
-0.07316987398895793,0.03898483712764902
-0.07389941673745307,0.03764905445502675
-0.07102735257607788,0.03763125873862418
-0.07102735257607788,0.03763125873862418
-0.07102735257607788,0.03763125873862418
-0.07102735257607788,0.03763125873862418
-0.07102735257607788,0.03763125873862418
-0.07102735257607788,0.03763125873862418
-0.07102735257607788,0.03763125873862418
-0.07102735257607788,0.03763125873862418
-0.07102735257607788,0.03763125873862418
-0.0692315434055932,0.04248767675868595
-0.06826841323686862,0.04424276272866915
-0.06826841323686862,0.04424276272866915
-0.06826841323686862,0.04424276272866915
-0.06826841323686862,0.04424276272866915
-0.06826841323686862,0.04424276272866915
-0.06826841323686862,0.04424276272866915
-0.06826841323686862,0.04424276272866915
-0.06923909278471257,0.04315754871295651
-0.06562839985465706,0.045081045277723684
-0.06562839985465706,0.045081045277723684
-0.06562839985465706,0.045081045277723684
-0.06562839985465706,0.045081045277723684
-0.06446978193300583,0.04574975566112189
-0.06446978193300583,0.04574975566112189
-0.06446978193300583,0.04574975566112189
-0.06446978193300583,0.04574975566112189
-0.06446978193300583,0.04574975566112189
-0.06446978193300583,0.04574975566112189
-0.06446978193300583,0.04574975566112189
-0.06446978193300583,0.04574975566112189
-0.06446978193300583,0.04574975566112189
-0.06446978193300583,0.04574975566112189
-0.06446978193300583,0.04574975566112189
-0.06446978193300583,0.04574975566112189
-0.06446978193300583,0.04574975566112189
-0.0624625848104298,0.047485725453081086
-0.0624625848104298,0.047485725453081086
-0.0624625848104298,0.047485725453081086
-0.0624625848104298,0.047485725453081086
-0.0624625848104298,0.047485725453081086
-0.0624625848104298,0.047485725453081086
-0.0624625848104298,0.047485725453081086
-0.0624625848104298,0.047485725453081086
-0.0624625848104298,0.047485725453081086
-0.0624625848104298,0.047485725453081086
-0.0624625848104298,0.047485725453081086
-0.0624625848104298,0.047485725453081086
-0.0624625848104298,0.047485725453081086
-0.0624625848104298,0.047485725453081086
-0.0624625848104298,0.047485725453081086
-0.0624625848104298,0.047485725453081086
-0.0624625848104298,0.047485725453081086
-0.0624625848104298,0.047485725453081086
-0.06539026273631975,0.04702575331856829
-0.06539026273631975,0.04702575331856829
-0.06539026273631975,0.04702575331856829
-0.06539026273631975,0.04702575331856829
-0.06539026273631975,0.04702575331856829
-0.06246925161690037,0.04756360020381191
-0.06246925161690037,0.04756360020381191
-0.06246925161690037,0.04756360020381191
-0.06246925161690037,0.04756360020381191
-0.06246925161690037,0.04756360020381191
-0.06246925161690037,0.04756360020381191
-0.06246925161690037,0.04756360020381191
-0.06246925161690037,0.04756360020381191
-0.06246925161690037,0.04756360020381191
-0.06246925161690037,0.04756360020381191
-0.06246925161690037,0.04756360020381191
-0.06632621529564173,0.047349079640350886
-0.06632621529564173,0.047349079640350886
-0.06632621529564173,0.047349079640350886
-0.06632621529564173,0.047349079640350886
-0.06632621529564173,0.047349079640350886
-0.06632621529564173,0.047349079640350886
-0.06632621529564173,0.047349079640350886
-0.06364552628859249,0.04795708433942043
-0.06364552628859249,0.04795708433942043
-0.06364552628859249,0.04795708433942043
-0.06364552628859249,0.04795708433942043
-0.06364552628859249,0.04795708433942043
-0.06364552628859249,0.04795708433942043
-0.0710752195085342,0.04643257885897585
-0.0710752195085342,0.04643257885897585
-0.0710752195085342,0.04643257885897585
-0.0710752195085342,0.04643257885897585
-0.0710752195085342,0.04643257885897585
-0.0710752195085342,0.04643257885897585
-0.0710752195085342,0.04643257885897585
-0.0710752195085342,0.04643257885897585
-0.0710752195085342,0.04643257885897585
-0.0710752195085342,0.04643257885897585
-0.0710752195085342,0.04643257885897585
-0.0710752195085342,0.04643257885897585
-0.07077727948248004,0.0482807331437635
-0.07077727948248004,0.0482807331437635
-0.07077727948248004,0.0482807331437635
-0.07077727948248004,0.0482807331437635
-0.07077727948248004,0.0482807331437635
-0.07077727948248004,0.0482807331437635
-0.07077727948248004,0.0482807331437635
-0.07077727948248004,0.0482807331437635
-0.07077727948248004,0.0482807331437635
-0.07077727948248004,0.0482807331437635
-0.07077727948248004,0.0482807331437635
-0.07077727948248004,0.0482807331437635
-0.0677923898527382,0.05333854986940038
-0.0677923898527382,0.05333854986940038
-0.0677923898527382,0.05333854986940038
-0.0677923898527382,0.05333854986940038
-0.0677923898527382,0.05333854986940038
-0.0677923898527382,0.05333854986940038
-0.0677923898527382,0.05333854986940038
-0.0677923898527382,0.05333854986940038
-0.0677923898527382,0.05333854986940038
-0.0677923898527382,0.05333854986940038
-0.0677923898527382,0.05333854986940038
-0.0677923898527382,0.05333854986940038
-0.0677923898527382,0.05333854986940038
-0.0677923898527382,0.05333854986940038
-0.0677923898527382,0.05333854986940038
-0.0677923898527382,0.05333854986940038
-0.0677923898527382,0.05333854986940038
-0.0677923898527382,0.05333854986940038
-0.0677923898527382,0.05333854986940038
-0.0677923898527382,0.05333854986940038
-0.0677923898527382,0.05333854986940038
-0.0677923898527382,0.05333854986940038
-0.0677923898527382,0.05333854986940038
-0.0677923898527382,0.05333854986940038
-0.0677923898527382,0.05333854986940038
-0.0677923898527382,0.05333854986940038
-0.0677923898527382,0.05333854986940038
-0.0677923898527382,0.05333854986940038
-0.0677923898527382,0.05333854986940038
-0.0677923898527382,0.05333854986940038
-0.0677923898527382,0.05333854986940038
-0.0677923898527382,0.05333854986940038
-0.0677923898527382,0.05333854986940038
-0.0677923898527382,0.05333854986940038
-0.0677923898527382,0.05333854986940038
-0.0677923898527382,0.05333854986940038
-0.0677923898527382,0.05333854986940038
-0.0677923898527382,0.05333854986940038
-0.0677923898527382,0.05333854986940038
-0.0677923898527382,0.05333854986940038
-0.0677923898527382,0.05333854986940038
-0.0677923898527382,0.05333854986940038
-0.0677923898527382,0.05333854986940038
-0.0677923898527382,0.05333854986940038
-0.0677923898527382,0.05333854986940038
-0.0677923898527382,0.05333854986940038
-0.0677923898527382,0.05333854986940038
-0.0677923898527382,0.05333854986940038
-0.07306618927455415,0.04978286271397373
-0.07306618927455415,0.04978286271397373
-0.07306618927455415,0.04978286271397373
-0.07306618927455415,0.04978286271397373
-0.07306618927455415,0.04978286271397373
-0.07306618927455415,0.04978286271397373
-0.07306618927455415,0.04978286271397373
-0.07306618927455415,0.04978286271397373
-0.07306618927455415,0.04978286271397373
-0.07306618927455415,0.04978286271397373
-0.07306618927455415,0.04978286271397373
-0.07306618927455415,0.04978286271397373
-0.07306618927455415,0.04978286271397373
-0.07306618927455415,0.04978286271397373
-0.07306618927455415,0.04978286271397373
-0.07306618927455415,0.04978286271397373
-0.07306618927455415,0.04978286271397373
-0.07306618927455415,0.04978286271397373
-0.07306618927455415,0.04978286271397373
-0.07306618927455415,0.04978286271397373
-0.07306618927455415,0.04978286271397373
-0.07306618927455415,0.04978286271397373
-0.07306618927455415,0.04978286271397373
-0.07306618927455415,0.04978286271397373
-0.07306618927455415,0.04978286271397373
-0.07306618927455415,0.04978286271397373
-0.07306618927455415,0.04978286271397373
-0.06402844005945842,0.0543068510019079
-0.06402844005945842,0.0543068510019079
-0.06402844005945842,0.0543068510019079
-0.06402844005945842,0.0543068510019079
-0.06402844005945842,0.0543068510019079
-0.06402844005945842,0.0543068510019079
-0.06402844005945842,0.0543068510019079
-0.06402844005945842,0.0543068510019079
-0.06402844005945842,0.0543068510019079
-0.06402844005945842,0.0543068510019079
-0.06402844005945842,0.0543068510019079
-0.06987396030555591,0.05321042496702228
-0.06987396030555591,0.05321042496702228
-0.06987396030555591,0.05321042496702228
-0.06987396030555591,0.05321042496702228
-0.06987396030555591,0.05321042496702228
-0.06987396030555591,0.05321042496702228
-0.06987396030555591,0.05321042496702228
-0.06987396030555591,0.05321042496702228
-0.06987396030555591,0.05321042496702228
-0.06987396030555591,0.05321042496702228
-0.06987396030555591,0.05321042496702228
-0.06987396030555591,0.05321042496702228
-0.06987396030555591,0.05321042496702228
-0.06987396030555591,0.05321042496702228
-0.06987396030555591,0.05321042496702228
-0.06987396030555591,0.05321042496702228
-0.06987396030555591,0.05321042496702228
-0.06987396030555591,0.05321042496702228
-0.06987396030555591,0.05321042496702228
-0.06987396030555591,0.05321042496702228
-0.06987396030555591,0.05321042496702228
-0.06987396030555591,0.05321042496702228
-0.06987396030555591,0.05321042496702228
-0.06623686593757545,0.05355910914154544
-0.06623686593757545,0.05355910914154544
-0.06623686593757545,0.05355910914154544
-0.06623686593757545,0.05355910914154544
-0.06623686593757545,0.05355910914154544
-0.06623686593757545,0.05355910914154544
-0.06623686593757545,0.05355910914154544
-0.06623686593757545,0.05355910914154544
-0.06623686593757545,0.05355910914154544
-0.06623686593757545,0.05355910914154544
-0.06623686593757545,0.05355910914154544
-0.06623686593757545,0.05355910914154544
-0.06623686593757545,0.05355910914154544
-0.06623686593757545,0.05355910914154544
-0.06623686593757545,0.05355910914154544
-0.06623686593757545,0.05355910914154544
-0.06623686593757545,0.05355910914154544
-0.06623686593757545,0.05355910914154544
-0.06623686593757545,0.05355910914154544
-0.06623686593757545,0.05355910914154544
-0.06623686593757545,0.05355910914154544
-0.06623686593757545,0.05355910914154544
-0.06623686593757545,0.05355910914154544
-0.06623686593757545,0.05355910914154544
-0.06623686593757545,0.05355910914154544
-0.06719992081622968,0.0582750439486456
-0.06719992081622968,0.0582750439486456
-0.06719992081622968,0.0582750439486456
-0.06719992081622968,0.0582750439486456
-0.06719992081622968,0.0582750439486456
-0.06719992081622968,0.0582750439486456
-0.07611937100814727,0.0590459337300334
-0.07611937100814727,0.0590459337300334
-0.07611937100814727,0.0590459337300334
-0.07611937100814727,0.0590459337300334
-0.07611937100814727,0.0590459337300334
-0.07611937100814727,0.0590459337300334
-0.07611937100814727,0.0590459337300334
-0.07611937100814727,0.0590459337300334
-0.07611937100814727,0.0590459337300334
-0.07611937100814727,0.0590459337300334
-0.07611937100814727,0.0590459337300334
-0.07611937100814727,0.0590459337300334
-0.07611937100814727,0.0590459337300334
-0.07611937100814727,0.0590459337300334
-0.07611937100814727,0.0590459337300334
-0.07611937100814727,0.0590459337300334
-0.07611937100814727,0.0590459337300334
-0.07611937100814727,0.0590459337300334
-0.07611937100814727,0.0590459337300334
-0.07611937100814727,0.0590459337300334
-0.07611937100814727,0.0590459337300334
-0.07611937100814727,0.0590459337300334
-0.07611937100814727,0.0590459337300334
-0.07509934050694507,0.07120724679852092
-0.07509934050694507,0.07120724679852092
-0.07509934050694507,0.07120724679852092
-0.07509934050694507,0.07120724679852092
-0.07509934050694507,0.07120724679852092
-0.07509934050694507,0.07120724679852092
-0.07509934050694507,0.07120724679852092
-0.07509934050694507,0.07120724679852092
-0.07509934050694507,0.07120724679852092
-0.07509934050694507,0.07120724679852092
-0.07509934050694507,0.07120724679852092
-0.07509934050694507,0.07120724679852092
-0.07509934050694507,0.07120724679852092
-0.07509934050694507,0.07120724679852092
-0.07509934050694507,0.07120724679852092
-0.07509934050694507,0.07120724679852092
-0.07509934050694507,0.07120724679852092
-0.07742952676618946,0.0747095024531212
-0.07742952676618946,0.0747095024531212
-0.07742952676618946,0.0747095024531212
-0.07742952676618946,0.0747095024531212
-0.07742952676618946,0.0747095024531212
-0.07742952676618946,0.0747095024531212
-0.0767269676526383,0.08170598094165385
-0.0767269676526383,0.08170598094165385
-0.0767269676526383,0.08170598094165385
-0.0767269676526383,0.08170598094165385
-0.0767269676526383,0.08170598094165385
-0.0767269676526383,0.08170598094165385
-0.0767269676526383,0.08170598094165385
-0.0767269676526383,0.08170598094165385
-0.0767269676526383,0.08170598094165385
-0.0767269676526383,0.08170598094165385
-0.0767269676526383,0.08170598094165385
-0.0767269676526383,0.08170598094165385
-0.0767269676526383,0.08170598094165385
-0.0767269676526383,0.08170598094165385
-0.0767269676526383,0.08170598094165385
-0.0767269676526383,0.08170598094165385
-0.0767269676526383,0.08170598094165385
-0.0767269676526383,0.08170598094165385
-0.0767269676526383,0.08170598094165385
-0.0767269676526383,0.08170598094165385
-0.0767269676526383,0.08170598094165385
-0.0767269676526383,0.08170598094165385
-0.0767269676526383,0.08170598094165385
-0.0767269676526383,0.08170598094165385
-0.0767269676526383,0.08170598094165385
-0.0767269676526383,0.08170598094165385
-0.0767269676526383,0.08170598094165385
-0.0767269676526383,0.08170598094165385
-0.0767269676526383,0.08170598094165385
-0.0767269676526383,0.08170598094165385
-0.0767269676526383,0.08170598094165385
-0.0767269676526383,0.08170598094165385
-0.0767269676526383,0.08170598094165385
-0.0767269676526383,0.08170598094165385
-0.0767269676526383,0.08170598094165385
-0.0767269676526383,0.08170598094165385
-0.0767269676526383,0.08170598094165385
-0.0767269676526383,0.08170598094165385
-0.0767269676526383,0.08170598094165385
-0.0767269676526383,0.08170598094165385
-0.07940216659677912,0.0856606109129423
-0.07940216659677912,0.0856606109129423
-0.07940216659677912,0.0856606109129423
-0.07940216659677912,0.0856606109129423
-0.07940216659677912,0.0856606109129423
-0.07940216659677912,0.0856606109129423
-0.07940216659677912,0.0856606109129423
-0.07940216659677912,0.0856606109129423
-0.07940216659677912,0.0856606109129423
-0.07940216659677912,0.0856606109129423
-0.07940216659677912,0.0856606109129423
-0.07940216659677912,0.0856606109129423
-0.07940216659677912,0.0856606109129423
-0.07940216659677912,0.0856606109129423
-0.07940216659677912,0.0856606109129423
-0.07940216659677912,0.0856606109129423
-0.07940216659677912,0.0856606109129423
-0.07940216659677912,0.0856606109129423
-0.07940216659677912,0.0856606109129423
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.07811574393563933,0.08987574633575807
-0.07811574393563933,0.08987574633575807
-0.07811574393563933,0.08987574633575807
-0.07811574393563933,0.08987574633575807
-0.07811574393563933,0.08987574633575807
-0.07811574393563933,0.08987574633575807
-0.07811574393563933,0.08987574633575807
-0.07811574393563933,0.08987574633575807
-0.07811574393563933,0.08987574633575807
-0.07811574393563933,0.08987574633575807
-0.07811574393563933,0.08987574633575807
-0.07811574393563933,0.08987574633575807
-0.07811574393563933,0.08987574633575807
-0.07811574393563933,0.08987574633575807
-0.07811574393563933,0.08987574633575807
-0.07811574393563933,0.08987574633575807
-0.07811574393563933,0.08987574633575807
-0.07811574393563933,0.08987574633575807
-0.07811574393563933,0.08987574633575807
-0.07811574393563933,0.08987574633575807
-0.07811574393563933,0.08987574633575807
-0.07811574393563933,0.08987574633575807
-0.07811574393563933,0.08987574633575807
-0.07811574393563933,0.08987574633575807
-0.07811574393563933,0.08987574633575807
-0.07811574393563933,0.08987574633575807
-0.07811574393563933,0.08987574633575807
-0.07811574393563933,0.08987574633575807
-0.07811574393563933,0.08987574633575807
-0.07811574393563933,0.08987574633575807
-0.07811574393563933,0.08987574633575807
-0.07811574393563933,0.08987574633575807
-0.07811574393563933,0.08987574633575807
-0.07811574393563933,0.08987574633575807
-0.07811574393563933,0.08987574633575807
-0.07811574393563933,0.08987574633575807
-0.07811574393563933,0.08987574633575807
-0.07811574393563933,0.08987574633575807
-0.07811574393563933,0.08987574633575807
-0.07811574393563933,0.08987574633575807
-0.07811574393563933,0.08987574633575807
-0.07811574393563933,0.08987574633575807
-0.07811574393563933,0.08987574633575807
-0.07811574393563933,0.08987574633575807
-0.07811574393563933,0.08987574633575807
-0.07811574393563933,0.08987574633575807
-0.07811574393563933,0.08987574633575807
-0.07811574393563933,0.08987574633575807
-0.07811574393563933,0.08987574633575807
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.1146821995306165,0.026874836578962624
-0.1146821995306165,0.026874836578962624
-0.1146821995306165,0.026874836578962624
-0.1146821995306165,0.026874836578962624
-0.1146821995306165,0.026874836578962624
-0.1146821995306165,0.026874836578962624
-0.1146821995306165,0.026874836578962624
-0.1146821995306165,0.026874836578962624
-0.1146821995306165,0.026874836578962624
-0.1146821995306165,0.026874836578962624
-0.1146821995306165,0.026874836578962624
-0.1146821995306165,0.026874836578962624
-0.1146821995306165,0.026874836578962624
-0.1146821995306165,0.026874836578962624
-0.1146821995306165,0.026874836578962624
-0.1146821995306165,0.026874836578962624
-0.1146821995306165,0.026874836578962624
-0.1146821995306165,0.026874836578962624
-0.1146821995306165,0.026874836578962624
-0.1146821995306165,0.026874836578962624
-0.1146821995306165,0.026874836578962624
-0.1146821995306165,0.026874836578962624
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104


==> figures/performance_plots/W_-cvar_perto-True.csv <==
risk,return
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.08014776018593629,0.09112845037888243
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.09022837997279566,0.061832202504628855
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.10133781418897547,0.03302395517525712
-0.1146821995306165,0.026874836578962624
-0.1146821995306165,0.026874836578962624
-0.1146821995306165,0.026874836578962624
-0.1146821995306165,0.026874836578962624
-0.1146821995306165,0.026874836578962624
-0.1146821995306165,0.026874836578962624
-0.1146821995306165,0.026874836578962624
-0.1146821995306165,0.026874836578962624
-0.1146821995306165,0.026874836578962624
-0.1146821995306165,0.026874836578962624
-0.1146821995306165,0.026874836578962624
-0.1146821995306165,0.026874836578962624
-0.1146821995306165,0.026874836578962624
-0.1146821995306165,0.026874836578962624
-0.1146821995306165,0.026874836578962624
-0.1146821995306165,0.026874836578962624
-0.1146821995306165,0.026874836578962624
-0.1146821995306165,0.026874836578962624
-0.1146821995306165,0.026874836578962624
-0.1146821995306165,0.026874836578962624
-0.1146821995306165,0.026874836578962624
-0.1146821995306165,0.026874836578962624
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.16197679266337875,-0.01299702113100895
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104
-0.21900424719158,-0.03891199485368104


==> figures/performance_plots/W_std_perto-False.csv <==
risk,return
0.08492090083866013,0.02768926974291029
0.08492090083866013,0.02768926974291029
0.08492090083866013,0.02768926974291029
0.08492090083866013,0.02768926974291029
0.08492090083866013,0.02768926974291029
0.08492090083866013,0.02768926974291029
0.08492090083866013,0.02768926974291029
0.08492090083866013,0.02768926974291029
0.08492090083866013,0.02768926974291029
0.08492090083866013,0.02768926974291029
0.08492090083866013,0.02768926974291029
0.08492090083866013,0.02768926974291029
0.08492090083866013,0.02768926974291029
0.08492090083866013,0.02768926974291029
0.08492090083866013,0.02768926974291029
0.08492090083866013,0.02768926974291029
0.08492090083866013,0.02768926974291029
0.08492090083866013,0.02768926974291029
0.08492090083866013,0.02768926974291029
0.08492090083866013,0.02768926974291029
0.08492090083866013,0.02768926974291029
0.08492090083866013,0.02768926974291029
0.08492090083866013,0.02768926974291029
0.08492090083866013,0.02768926974291029
0.08470724863273973,0.02884101856965152
0.08470724863273973,0.02884101856965152
0.08470724863273973,0.02884101856965152
0.08470724863273973,0.02884101856965152
0.08470724863273973,0.02884101856965152
0.08470724863273973,0.02884101856965152
0.08470724863273973,0.02884101856965152
0.08470724863273973,0.02884101856965152
0.08470724863273973,0.02884101856965152
0.08470724863273973,0.02884101856965152
0.08470724863273973,0.02884101856965152
0.08470724863273973,0.02884101856965152
0.08470724863273973,0.02884101856965152
0.08470724863273973,0.02884101856965152
0.08470724863273973,0.02884101856965152
0.08470724863273973,0.02884101856965152
0.08470724863273973,0.02884101856965152
0.08470724863273973,0.02884101856965152
0.08470724863273973,0.02884101856965152
0.08470724863273973,0.02884101856965152
0.08470724863273973,0.02884101856965152
0.08470724863273973,0.02884101856965152
0.08470724863273973,0.02884101856965152
0.08470724863273973,0.02884101856965152
0.08470724863273973,0.02884101856965152
0.08470724863273973,0.02884101856965152
0.08470724863273973,0.02884101856965152
0.08470724863273973,0.02884101856965152
0.08470724863273973,0.02884101856965152
0.08470724863273973,0.02884101856965152
0.08470724863273973,0.02884101856965152
0.08470724863273973,0.02884101856965152
0.08470724863273973,0.02884101856965152
0.08470724863273973,0.02884101856965152
0.08470724863273973,0.02884101856965152
0.08470724863273973,0.02884101856965152
0.08470724863273973,0.02884101856965152
0.08470724863273973,0.02884101856965152
0.08470724863273973,0.02884101856965152
0.08470724863273973,0.02884101856965152
0.08470724863273973,0.02884101856965152
0.08470724863273973,0.02884101856965152
0.08470724863273973,0.02884101856965152
0.08470724863273973,0.02884101856965152
0.08470724863273973,0.02884101856965152
0.08470724863273973,0.02884101856965152
0.08504227751463161,0.028914824856583234
0.08504227751463161,0.028914824856583234
0.08504227751463161,0.028914824856583234
0.08504227751463161,0.028914824856583234
0.08504227751463161,0.028914824856583234
0.08485916612436116,0.028742859761507443
0.08485916612436116,0.028742859761507443
0.08485916612436116,0.028742859761507443
0.08485916612436116,0.028742859761507443
0.08485916612436116,0.028742859761507443
0.08485916612436116,0.028742859761507443
0.08485916612436116,0.028742859761507443
0.08485916612436116,0.028742859761507443
0.08485916612436116,0.028742859761507443
0.08485916612436116,0.028742859761507443
0.08485916612436116,0.028742859761507443
0.08485916612436116,0.028742859761507443
0.08485916612436116,0.028742859761507443
0.08485916612436116,0.028742859761507443
0.08485916612436116,0.028742859761507443
0.08485916612436116,0.028742859761507443
0.08485916612436116,0.028742859761507443
0.08438289844047299,0.02755109267601141
0.08438289844047299,0.02755109267601141
0.08438289844047299,0.02755109267601141
0.08438289844047299,0.02755109267601141
0.08438289844047299,0.02755109267601141
0.08438289844047299,0.02755109267601141
0.08438289844047299,0.02755109267601141
0.08438289844047299,0.02755109267601141
0.08312130833880718,0.02674341216263383
0.08312130833880718,0.02674341216263383
0.08312130833880718,0.02674341216263383
0.08312130833880718,0.02674341216263383
0.08312130833880718,0.02674341216263383
0.08312130833880718,0.02674341216263383
0.08312130833880718,0.02674341216263383
0.08312130833880718,0.02674341216263383
0.08312130833880718,0.02674341216263383
0.08312130833880718,0.02674341216263383
0.08312130833880718,0.02674341216263383
0.08312130833880718,0.02674341216263383
0.08312130833880718,0.02674341216263383
0.08312130833880718,0.02674341216263383
0.08312130833880718,0.02674341216263383
0.08312130833880718,0.02674341216263383
0.08312130833880718,0.02674341216263383
0.08312130833880718,0.02674341216263383
0.08312130833880718,0.02674341216263383
0.08312130833880718,0.02674341216263383
0.08235745357482996,0.027056838524604745
0.08235745357482996,0.027056838524604745
0.08186064622625633,0.02693338265452438
0.08186064622625633,0.02693338265452438
0.08186064622625633,0.02693338265452438
0.08186064622625633,0.02693338265452438
0.08186064622625633,0.02693338265452438
0.08186064622625633,0.02693338265452438
0.08186064622625633,0.02693338265452438
0.08186064622625633,0.02693338265452438
0.08186064622625633,0.02693338265452438
0.08186064622625633,0.02693338265452438
0.08186064622625633,0.02693338265452438
0.08186064622625633,0.02693338265452438
0.08186064622625633,0.02693338265452438
0.08186064622625633,0.02693338265452438
0.08186064622625633,0.02693338265452438
0.08186064622625633,0.02693338265452438
0.08186064622625633,0.02693338265452438
0.08186064622625633,0.02693338265452438
0.08186064622625633,0.02693338265452438
0.08186064622625633,0.02693338265452438
0.08186064622625633,0.02693338265452438
0.08186064622625633,0.02693338265452438
0.08186064622625633,0.02693338265452438
0.08186064622625633,0.02693338265452438
0.08186064622625633,0.02693338265452438
0.08117250615201566,0.0270294232436488
0.08117250615201566,0.0270294232436488
0.08117250615201566,0.0270294232436488
0.08089709348996875,0.027274294125781702
0.08089709348996875,0.027274294125781702
0.08089709348996875,0.027274294125781702
0.08089709348996875,0.027274294125781702
0.08089709348996875,0.027274294125781702
0.08089709348996875,0.027274294125781702
0.08089709348996875,0.027274294125781702
0.08089709348996875,0.027274294125781702
0.08089709348996875,0.027274294125781702
0.08089709348996875,0.027274294125781702
0.08089709348996875,0.027274294125781702
0.08089709348996875,0.027274294125781702
0.08089709348996875,0.027274294125781702
0.08089709348996875,0.027274294125781702
0.08089709348996875,0.027274294125781702
0.08089709348996875,0.027274294125781702
0.08089709348996875,0.027274294125781702
0.08089709348996875,0.027274294125781702
0.08089709348996875,0.027274294125781702
0.08089709348996875,0.027274294125781702
0.08089709348996875,0.027274294125781702
0.08089709348996875,0.027274294125781702
0.08089709348996875,0.027274294125781702
0.08089709348996875,0.027274294125781702
0.08089709348996875,0.027274294125781702
0.08089709348996875,0.027274294125781702
0.08089709348996875,0.027274294125781702
0.08089709348996875,0.027274294125781702
0.08107848287899037,0.02748022335488816
0.08107848287899037,0.02748022335488816
0.08107848287899037,0.02748022335488816
0.08088897233473116,0.0269797205862477
0.08088897233473116,0.0269797205862477
0.08088897233473116,0.0269797205862477
0.08088897233473116,0.0269797205862477
0.08088897233473116,0.0269797205862477
0.08088897233473116,0.0269797205862477
0.08088897233473116,0.0269797205862477
0.08088897233473116,0.0269797205862477
0.08088897233473116,0.0269797205862477
0.08088897233473116,0.0269797205862477
0.08088897233473116,0.0269797205862477
0.08088897233473116,0.0269797205862477
0.08088897233473116,0.0269797205862477
0.08088897233473116,0.0269797205862477
0.08088897233473116,0.0269797205862477
0.08049821616750429,0.02614224691874946
0.08049821616750429,0.02614224691874946
0.08049821616750429,0.02614224691874946
0.08049821616750429,0.02614224691874946
0.08049821616750429,0.02614224691874946
0.08049821616750429,0.02614224691874946
0.08005843318372202,0.0264406980026135
0.08005843318372202,0.0264406980026135
0.0796623412284165,0.025462178696151756
0.0796623412284165,0.025462178696151756
0.0796623412284165,0.025462178696151756
0.07923941550161377,0.025724262356519166
0.07923941550161377,0.025724262356519166
0.07923941550161377,0.025724262356519166
0.07923941550161377,0.025724262356519166
0.07923941550161377,0.025724262356519166
0.07923941550161377,0.025724262356519166
0.07923941550161377,0.025724262356519166
0.07923941550161377,0.025724262356519166
0.07923941550161377,0.025724262356519166
0.07923941550161377,0.025724262356519166
0.07923941550161377,0.025724262356519166
0.07923941550161377,0.025724262356519166
0.07923941550161377,0.025724262356519166
0.08063257784761119,0.026797307883180018
0.08002501957902379,0.026946488400396193
0.08002501957902379,0.026946488400396193
0.08002501957902379,0.026946488400396193
0.08002501957902379,0.026946488400396193
0.08002501957902379,0.026946488400396193
0.08002501957902379,0.026946488400396193
0.08002501957902379,0.026946488400396193
0.08002501957902379,0.026946488400396193
0.08002501957902379,0.026946488400396193
0.08002501957902379,0.026946488400396193
0.07880276994896808,0.02613256287680469
0.07880276994896808,0.02613256287680469
0.07880276994896808,0.02613256287680469
0.07880276994896808,0.02613256287680469
0.07880276994896808,0.02613256287680469
0.07880276994896808,0.02613256287680469
0.07875002635172383,0.026235969584806965
0.07875002635172383,0.026235969584806965
0.07875002635172383,0.026235969584806965
0.07875002635172383,0.026235969584806965
0.07875002635172383,0.026235969584806965
0.07930438650180999,0.027267573155830022
0.07930438650180999,0.027267573155830022
0.07930438650180999,0.027267573155830022
0.0787390719752666,0.026297608860384906
0.0787390719752666,0.026297608860384906
0.0787390719752666,0.026297608860384906
0.0787390719752666,0.026297608860384906
0.0787390719752666,0.026297608860384906
0.0787390719752666,0.026297608860384906
0.0787390719752666,0.026297608860384906
0.0787390719752666,0.026297608860384906
0.07978259505102775,0.02806254584249528
0.07978259505102775,0.02806254584249528
0.07978259505102775,0.02806254584249528
0.07978259505102775,0.02806254584249528
0.07978259505102775,0.02806254584249528
0.07978259505102775,0.02806254584249528
0.07978259505102775,0.02806254584249528
0.07978259505102775,0.02806254584249528
0.07978259505102775,0.02806254584249528
0.07978259505102775,0.02806254584249528
0.07978259505102775,0.02806254584249528
0.07978259505102775,0.02806254584249528
0.07978259505102775,0.02806254584249528
0.07978259505102775,0.02806254584249528
0.07970734117785133,0.028615033266689245
0.07970734117785133,0.028615033266689245
0.07948295760647237,0.027732076816648
0.07948295760647237,0.027732076816648
0.07948295760647237,0.027732076816648
0.07948295760647237,0.027732076816648
0.07948295760647237,0.027732076816648
0.07948295760647237,0.027732076816648
0.07948295760647237,0.027732076816648
0.07948295760647237,0.027732076816648
0.07948295760647237,0.027732076816648
0.07948295760647237,0.027732076816648
0.07948295760647237,0.027732076816648
0.07948295760647237,0.027732076816648
0.07948295760647237,0.027732076816648
0.07948295760647237,0.027732076816648
0.07948295760647237,0.027732076816648
0.07948295760647237,0.027732076816648
0.07948295760647237,0.027732076816648
0.07948295760647237,0.027732076816648
0.07948295760647237,0.027732076816648
0.07948295760647237,0.027732076816648
0.07948295760647237,0.027732076816648
0.07948295760647237,0.027732076816648
0.07948295760647237,0.027732076816648
0.07948295760647237,0.027732076816648
0.07948295760647237,0.027732076816648
0.07948295760647237,0.027732076816648
0.07948295760647237,0.027732076816648
0.07948295760647237,0.027732076816648
0.07948295760647237,0.027732076816648
0.07948295760647237,0.027732076816648
0.07952376970536182,0.027468360667074712
0.07952376970536182,0.027468360667074712
0.07952376970536182,0.027468360667074712
0.07952376970536182,0.027468360667074712
0.07952376970536182,0.027468360667074712
0.07952376970536182,0.027468360667074712
0.07952376970536182,0.027468360667074712
0.07952376970536182,0.027468360667074712
0.08013200124354104,0.027558929676899786
0.08013200124354104,0.027558929676899786
0.08013200124354104,0.027558929676899786
0.08013200124354104,0.027558929676899786
0.08013200124354104,0.027558929676899786
0.0800576636437345,0.0275872946713434
0.0800576636437345,0.0275872946713434
0.08016241368199281,0.027687184419404865
0.08016241368199281,0.027687184419404865
0.08016241368199281,0.027687184419404865
0.08016241368199281,0.027687184419404865
0.08016241368199281,0.027687184419404865
0.08016241368199281,0.027687184419404865
0.08016241368199281,0.027687184419404865
0.08089736432599955,0.02885690582886471
0.08089736432599955,0.02885690582886471
0.08089736432599955,0.02885690582886471
0.07903985882548019,0.028449296947732343
0.07903985882548019,0.028449296947732343
0.07903985882548019,0.028449296947732343
0.07903985882548019,0.028449296947732343
0.07903985882548019,0.028449296947732343
0.0795395905311969,0.027821892740241428
0.0795395905311969,0.027821892740241428
0.0795395905311969,0.027821892740241428
0.0795395905311969,0.027821892740241428
0.0795395905311969,0.027821892740241428
0.0795395905311969,0.027821892740241428
0.08006323654997372,0.028307623989855188
0.08006323654997372,0.028307623989855188
0.08006323654997372,0.028307623989855188
0.08006323654997372,0.028307623989855188
0.08006323654997372,0.028307623989855188
0.08006323654997372,0.028307623989855188
0.08035602188547356,0.027507290191804663
0.08035602188547356,0.027507290191804663
0.08035602188547356,0.027507290191804663
0.08035602188547356,0.027507290191804663
0.08162414309826639,0.027500826355517104
0.08162414309826639,0.027500826355517104
0.08099921318336756,0.026506841027906736
0.08160872356716424,0.026988899897154566
0.08160872356716424,0.026988899897154566
0.08160872356716424,0.026988899897154566
0.08160872356716424,0.026988899897154566
0.08160872356716424,0.026988899897154566
0.08160872356716424,0.026988899897154566
0.08160872356716424,0.026988899897154566
0.08160872356716424,0.026988899897154566
0.07899026229931101,0.029784226989570964
0.07899026229931101,0.029784226989570964
0.07899026229931101,0.029784226989570964
0.07899026229931101,0.029784226989570964
0.07899026229931101,0.029784226989570964
0.07899026229931101,0.029784226989570964
0.07899026229931101,0.029784226989570964
0.07899026229931101,0.029784226989570964
0.07899026229931101,0.029784226989570964
0.07899026229931101,0.029784226989570964
0.07899026229931101,0.029784226989570964
0.07899026229931101,0.029784226989570964
0.07899026229931101,0.029784226989570964
0.07899026229931101,0.029784226989570964
0.07899026229931101,0.029784226989570964
0.07899026229931101,0.029784226989570964
0.07899026229931101,0.029784226989570964
0.07899026229931101,0.029784226989570964
0.07899026229931101,0.029784226989570964
0.07899026229931101,0.029784226989570964
0.07899026229931101,0.029784226989570964
0.07899026229931101,0.029784226989570964
0.07848009887182192,0.03015289141919081
0.07848009887182192,0.03015289141919081
0.07848009887182192,0.03015289141919081
0.07848009887182192,0.03015289141919081
0.07848009887182192,0.03015289141919081
0.07848009887182192,0.03015289141919081
0.07848009887182192,0.03015289141919081
0.07848009887182192,0.03015289141919081
0.07848009887182192,0.03015289141919081
0.07862393929810284,0.030012180158266625
0.07862393929810284,0.030012180158266625
0.07862393929810284,0.030012180158266625
0.07862393929810284,0.030012180158266625
0.07862393929810284,0.030012180158266625
0.07862393929810284,0.030012180158266625
0.07862393929810284,0.030012180158266625
0.07862393929810284,0.030012180158266625
0.07862393929810284,0.030012180158266625
0.08141285230247419,0.03536925472831206
0.08141285230247419,0.03536925472831206
0.08141285230247419,0.03536925472831206
0.08135752837982953,0.03559343288763547
0.08135752837982953,0.03559343288763547
0.08135752837982953,0.03559343288763547
0.08135752837982953,0.03559343288763547
0.08155785722553095,0.03580758367457599
0.08155785722553095,0.03580758367457599
0.08155785722553095,0.03580758367457599
0.08155785722553095,0.03580758367457599
0.08155785722553095,0.03580758367457599
0.08155785722553095,0.03580758367457599
0.08155785722553095,0.03580758367457599
0.08155785722553095,0.03580758367457599
0.08248035909411694,0.03798047838178541
0.0824865648944864,0.0385114873226301
0.0824865648944864,0.0385114873226301
0.0824865648944864,0.0385114873226301
0.0824865648944864,0.0385114873226301
0.0824865648944864,0.0385114873226301
0.0824865648944864,0.0385114873226301
0.0824865648944864,0.0385114873226301
0.0824865648944864,0.0385114873226301
0.0824865648944864,0.0385114873226301
0.0824865648944864,0.0385114873226301
0.0824865648944864,0.0385114873226301
0.08189583881619096,0.03743363428888866
0.08189583881619096,0.03743363428888866
0.08168680953150399,0.038789927024588465
0.08168680953150399,0.038789927024588465
0.08168680953150399,0.038789927024588465
0.08168680953150399,0.038789927024588465
0.08168680953150399,0.038789927024588465
0.08168680953150399,0.038789927024588465
0.08168680953150399,0.038789927024588465
0.08168680953150399,0.038789927024588465
0.08168680953150399,0.038789927024588465
0.08168680953150399,0.038789927024588465
0.08168680953150399,0.038789927024588465
0.08168680953150399,0.038789927024588465
0.08168680953150399,0.038789927024588465
0.08168680953150399,0.038789927024588465
0.08168680953150399,0.038789927024588465
0.08061411605291095,0.03633683504662032
0.08061411605291095,0.03633683504662032
0.08038559859087531,0.03697788745991986
0.08038559859087531,0.03697788745991986
0.08038559859087531,0.03697788745991986
0.08038559859087531,0.03697788745991986
0.08038559859087531,0.03697788745991986
0.08038559859087531,0.03697788745991986
0.08038559859087531,0.03697788745991986
0.08038559859087531,0.03697788745991986
0.08038559859087531,0.03697788745991986
0.08049404136852094,0.03731839467664459
0.08049404136852094,0.03731839467664459
0.08250091206095232,0.03758249847604344
0.08250091206095232,0.03758249847604344
0.08250091206095232,0.03758249847604344
0.08250091206095232,0.03758249847604344
0.08250091206095232,0.03758249847604344
0.08215431643253124,0.03784742695870864
0.08215431643253124,0.03784742695870864
0.08215431643253124,0.03784742695870864
0.08215431643253124,0.03784742695870864
0.08215431643253124,0.03784742695870864
0.08215431643253124,0.03784742695870864
0.08215431643253124,0.03784742695870864
0.08215431643253124,0.03784742695870864
0.08215431643253124,0.03784742695870864
0.08215431643253124,0.03784742695870864
0.08215431643253124,0.03784742695870864
0.08215431643253124,0.03784742695870864
0.08215431643253124,0.03784742695870864
0.08215431643253124,0.03784742695870864
0.08215431643253124,0.03784742695870864
0.08215431643253124,0.03784742695870864
0.08215431643253124,0.03784742695870864
0.08186680964047087,0.03699665320711495
0.08186680964047087,0.03699665320711495
0.08186680964047087,0.03699665320711495
0.08186680964047087,0.03699665320711495
0.08186680964047087,0.03699665320711495
0.08186680964047087,0.03699665320711495
0.08186680964047087,0.03699665320711495
0.08186680964047087,0.03699665320711495
0.08186680964047087,0.03699665320711495
0.08186680964047087,0.03699665320711495
0.08186680964047087,0.03699665320711495
0.08186680964047087,0.03699665320711495
0.08216293856087989,0.036109605644720995
0.0822165302431141,0.036384536057522114
0.08222633894180711,0.038472895531987565
0.08222633894180711,0.038472895531987565
0.08222633894180711,0.038472895531987565
0.08222633894180711,0.038472895531987565
0.08382587712335636,0.03809824996662306
0.08400006774470614,0.03898483712764902
0.08400006774470614,0.03898483712764902
0.08354207368688318,0.03764905445502675
0.08225044900938126,0.03763125873862418
0.08225044900938126,0.03763125873862418
0.08225044900938126,0.03763125873862418
0.08225044900938126,0.03763125873862418
0.08225044900938126,0.03763125873862418
0.08225044900938126,0.03763125873862418
0.08225044900938126,0.03763125873862418
0.08225044900938126,0.03763125873862418
0.08225044900938126,0.03763125873862418
0.08493410516098243,0.04248767675868595
0.08602492092687607,0.04424276272866915
0.08602492092687607,0.04424276272866915
0.08602492092687607,0.04424276272866915
0.08602492092687607,0.04424276272866915
0.08602492092687607,0.04424276272866915
0.08602492092687607,0.04424276272866915
0.08602492092687607,0.04424276272866915
0.08607124857483246,0.04315754871295651
0.08545802357227117,0.045081045277723684
0.08545802357227117,0.045081045277723684
0.08545802357227117,0.045081045277723684
0.08545802357227117,0.045081045277723684
0.08530982908838865,0.04574975566112189
0.08530982908838865,0.04574975566112189
0.08530982908838865,0.04574975566112189
0.08530982908838865,0.04574975566112189
0.08530982908838865,0.04574975566112189
0.08530982908838865,0.04574975566112189
0.08530982908838865,0.04574975566112189
0.08530982908838865,0.04574975566112189
0.08530982908838865,0.04574975566112189
0.08530982908838865,0.04574975566112189
0.08530982908838865,0.04574975566112189
0.08530982908838865,0.04574975566112189
0.08530982908838865,0.04574975566112189
0.08526697408449405,0.047485725453081086
0.08526697408449405,0.047485725453081086
0.08526697408449405,0.047485725453081086
0.08526697408449405,0.047485725453081086
0.08526697408449405,0.047485725453081086
0.08526697408449405,0.047485725453081086
0.08526697408449405,0.047485725453081086
0.08526697408449405,0.047485725453081086
0.08526697408449405,0.047485725453081086
0.08526697408449405,0.047485725453081086
0.08526697408449405,0.047485725453081086
0.08526697408449405,0.047485725453081086
0.08526697408449405,0.047485725453081086
0.08526697408449405,0.047485725453081086
0.08526697408449405,0.047485725453081086
0.08526697408449405,0.047485725453081086
0.08526697408449405,0.047485725453081086
0.08526697408449405,0.047485725453081086
0.08694685383919211,0.04702575331856829
0.08694685383919211,0.04702575331856829
0.08694685383919211,0.04702575331856829
0.08694685383919211,0.04702575331856829
0.08694685383919211,0.04702575331856829
0.0856526853946281,0.04756360020381191
0.0856526853946281,0.04756360020381191
0.0856526853946281,0.04756360020381191
0.0856526853946281,0.04756360020381191
0.0856526853946281,0.04756360020381191
0.0856526853946281,0.04756360020381191
0.0856526853946281,0.04756360020381191
0.0856526853946281,0.04756360020381191
0.0856526853946281,0.04756360020381191
0.0856526853946281,0.04756360020381191
0.0856526853946281,0.04756360020381191
0.08757102080425826,0.047349079640350886
0.08757102080425826,0.047349079640350886
0.08757102080425826,0.047349079640350886
0.08757102080425826,0.047349079640350886
0.08757102080425826,0.047349079640350886
0.08757102080425826,0.047349079640350886
0.08757102080425826,0.047349079640350886
0.08654086831130364,0.04795708433942043
0.08654086831130364,0.04795708433942043
0.08654086831130364,0.04795708433942043
0.08654086831130364,0.04795708433942043
0.08654086831130364,0.04795708433942043
0.08654086831130364,0.04795708433942043
0.09101366292644189,0.04643257885897585
0.09101366292644189,0.04643257885897585
0.09101366292644189,0.04643257885897585
0.09101366292644189,0.04643257885897585
0.09101366292644189,0.04643257885897585
0.09101366292644189,0.04643257885897585
0.09101366292644189,0.04643257885897585
0.09101366292644189,0.04643257885897585
0.09101366292644189,0.04643257885897585
0.09101366292644189,0.04643257885897585
0.09101366292644189,0.04643257885897585
0.09101366292644189,0.04643257885897585
0.09254133192459149,0.0482807331437635
0.09254133192459149,0.0482807331437635
0.09254133192459149,0.0482807331437635
0.09254133192459149,0.0482807331437635
0.09254133192459149,0.0482807331437635
0.09254133192459149,0.0482807331437635
0.09254133192459149,0.0482807331437635
0.09254133192459149,0.0482807331437635
0.09254133192459149,0.0482807331437635
0.09254133192459149,0.0482807331437635
0.09254133192459149,0.0482807331437635
0.09254133192459149,0.0482807331437635
0.09471813243447519,0.05333854986940038
0.09471813243447519,0.05333854986940038
0.09471813243447519,0.05333854986940038
0.09471813243447519,0.05333854986940038
0.09471813243447519,0.05333854986940038
0.09471813243447519,0.05333854986940038
0.09471813243447519,0.05333854986940038
0.09471813243447519,0.05333854986940038
0.09471813243447519,0.05333854986940038
0.09471813243447519,0.05333854986940038
0.09471813243447519,0.05333854986940038
0.09471813243447519,0.05333854986940038
0.09471813243447519,0.05333854986940038
0.09471813243447519,0.05333854986940038
0.09471813243447519,0.05333854986940038
0.09471813243447519,0.05333854986940038
0.09471813243447519,0.05333854986940038
0.09471813243447519,0.05333854986940038
0.09471813243447519,0.05333854986940038
0.09471813243447519,0.05333854986940038
0.09471813243447519,0.05333854986940038
0.09471813243447519,0.05333854986940038
0.09471813243447519,0.05333854986940038
0.09471813243447519,0.05333854986940038
0.09471813243447519,0.05333854986940038
0.09471813243447519,0.05333854986940038
0.09471813243447519,0.05333854986940038
0.09471813243447519,0.05333854986940038
0.09471813243447519,0.05333854986940038
0.09471813243447519,0.05333854986940038
0.09471813243447519,0.05333854986940038
0.09471813243447519,0.05333854986940038
0.09471813243447519,0.05333854986940038
0.09471813243447519,0.05333854986940038
0.09471813243447519,0.05333854986940038
0.09471813243447519,0.05333854986940038
0.09471813243447519,0.05333854986940038
0.09471813243447519,0.05333854986940038
0.09471813243447519,0.05333854986940038
0.09471813243447519,0.05333854986940038
0.09471813243447519,0.05333854986940038
0.09471813243447519,0.05333854986940038
0.09471813243447519,0.05333854986940038
0.09471813243447519,0.05333854986940038
0.09471813243447519,0.05333854986940038
0.09471813243447519,0.05333854986940038
0.09471813243447519,0.05333854986940038
0.09471813243447519,0.05333854986940038
0.09619749691742598,0.04978286271397373
0.09619749691742598,0.04978286271397373
0.09619749691742598,0.04978286271397373
0.09619749691742598,0.04978286271397373
0.09619749691742598,0.04978286271397373
0.09619749691742598,0.04978286271397373
0.09619749691742598,0.04978286271397373
0.09619749691742598,0.04978286271397373
0.09619749691742598,0.04978286271397373
0.09619749691742598,0.04978286271397373
0.09619749691742598,0.04978286271397373
0.09619749691742598,0.04978286271397373
0.09619749691742598,0.04978286271397373
0.09619749691742598,0.04978286271397373
0.09619749691742598,0.04978286271397373
0.09619749691742598,0.04978286271397373
0.09619749691742598,0.04978286271397373
0.09619749691742598,0.04978286271397373
0.09619749691742598,0.04978286271397373
0.09619749691742598,0.04978286271397373
0.09619749691742598,0.04978286271397373
0.09619749691742598,0.04978286271397373
0.09619749691742598,0.04978286271397373
0.09619749691742598,0.04978286271397373
0.09619749691742598,0.04978286271397373
0.09619749691742598,0.04978286271397373
0.09619749691742598,0.04978286271397373
0.09228733979375776,0.0543068510019079
0.09228733979375776,0.0543068510019079
0.09228733979375776,0.0543068510019079
0.09228733979375776,0.0543068510019079
0.09228733979375776,0.0543068510019079
0.09228733979375776,0.0543068510019079
0.09228733979375776,0.0543068510019079
0.09228733979375776,0.0543068510019079
0.09228733979375776,0.0543068510019079
0.09228733979375776,0.0543068510019079
0.09228733979375776,0.0543068510019079
0.0967132118437521,0.05321042496702228
0.0967132118437521,0.05321042496702228
0.0967132118437521,0.05321042496702228
0.0967132118437521,0.05321042496702228
0.0967132118437521,0.05321042496702228
0.0967132118437521,0.05321042496702228
0.0967132118437521,0.05321042496702228
0.0967132118437521,0.05321042496702228
0.0967132118437521,0.05321042496702228
0.0967132118437521,0.05321042496702228
0.0967132118437521,0.05321042496702228
0.0967132118437521,0.05321042496702228
0.0967132118437521,0.05321042496702228
0.0967132118437521,0.05321042496702228
0.0967132118437521,0.05321042496702228
0.0967132118437521,0.05321042496702228
0.0967132118437521,0.05321042496702228
0.0967132118437521,0.05321042496702228
0.0967132118437521,0.05321042496702228
0.0967132118437521,0.05321042496702228
0.0967132118437521,0.05321042496702228
0.0967132118437521,0.05321042496702228
0.0967132118437521,0.05321042496702228
0.09391489279251558,0.05355910914154544
0.09391489279251558,0.05355910914154544
0.09391489279251558,0.05355910914154544
0.09391489279251558,0.05355910914154544
0.09391489279251558,0.05355910914154544
0.09391489279251558,0.05355910914154544
0.09391489279251558,0.05355910914154544
0.09391489279251558,0.05355910914154544
0.09391489279251558,0.05355910914154544
0.09391489279251558,0.05355910914154544
0.09391489279251558,0.05355910914154544
0.09391489279251558,0.05355910914154544
0.09391489279251558,0.05355910914154544
0.09391489279251558,0.05355910914154544
0.09391489279251558,0.05355910914154544
0.09391489279251558,0.05355910914154544
0.09391489279251558,0.05355910914154544
0.09391489279251558,0.05355910914154544
0.09391489279251558,0.05355910914154544
0.09391489279251558,0.05355910914154544
0.09391489279251558,0.05355910914154544
0.09391489279251558,0.05355910914154544
0.09391489279251558,0.05355910914154544
0.09391489279251558,0.05355910914154544
0.09391489279251558,0.05355910914154544
0.09906940393047835,0.0582750439486456
0.09906940393047835,0.0582750439486456
0.09906940393047835,0.0582750439486456
0.09906940393047835,0.0582750439486456
0.09906940393047835,0.0582750439486456
0.09906940393047835,0.0582750439486456
0.1062235588977591,0.0590459337300334
0.1062235588977591,0.0590459337300334
0.1062235588977591,0.0590459337300334
0.1062235588977591,0.0590459337300334
0.1062235588977591,0.0590459337300334
0.1062235588977591,0.0590459337300334
0.1062235588977591,0.0590459337300334
0.1062235588977591,0.0590459337300334
0.1062235588977591,0.0590459337300334
0.1062235588977591,0.0590459337300334
0.1062235588977591,0.0590459337300334
0.1062235588977591,0.0590459337300334
0.1062235588977591,0.0590459337300334
0.1062235588977591,0.0590459337300334
0.1062235588977591,0.0590459337300334
0.1062235588977591,0.0590459337300334
0.1062235588977591,0.0590459337300334
0.1062235588977591,0.0590459337300334
0.1062235588977591,0.0590459337300334
0.1062235588977591,0.0590459337300334
0.1062235588977591,0.0590459337300334
0.1062235588977591,0.0590459337300334
0.1062235588977591,0.0590459337300334
0.11481760301272823,0.07120724679852092
0.11481760301272823,0.07120724679852092
0.11481760301272823,0.07120724679852092
0.11481760301272823,0.07120724679852092
0.11481760301272823,0.07120724679852092
0.11481760301272823,0.07120724679852092
0.11481760301272823,0.07120724679852092
0.11481760301272823,0.07120724679852092
0.11481760301272823,0.07120724679852092
0.11481760301272823,0.07120724679852092
0.11481760301272823,0.07120724679852092
0.11481760301272823,0.07120724679852092
0.11481760301272823,0.07120724679852092
0.11481760301272823,0.07120724679852092
0.11481760301272823,0.07120724679852092
0.11481760301272823,0.07120724679852092
0.11481760301272823,0.07120724679852092
0.11921401045593975,0.0747095024531212
0.11921401045593975,0.0747095024531212
0.11921401045593975,0.0747095024531212
0.11921401045593975,0.0747095024531212
0.11921401045593975,0.0747095024531212
0.11921401045593975,0.0747095024531212
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.1280234301451114,0.0856606109129423
0.1280234301451114,0.0856606109129423
0.1280234301451114,0.0856606109129423
0.1280234301451114,0.0856606109129423
0.1280234301451114,0.0856606109129423
0.1280234301451114,0.0856606109129423
0.1280234301451114,0.0856606109129423
0.1280234301451114,0.0856606109129423
0.1280234301451114,0.0856606109129423
0.1280234301451114,0.0856606109129423
0.1280234301451114,0.0856606109129423
0.1280234301451114,0.0856606109129423
0.1280234301451114,0.0856606109129423
0.1280234301451114,0.0856606109129423
0.1280234301451114,0.0856606109129423
0.1280234301451114,0.0856606109129423
0.1280234301451114,0.0856606109129423
0.1280234301451114,0.0856606109129423
0.1280234301451114,0.0856606109129423
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.1168012544729653,0.061832202504628855
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.09541698639681519,0.03302395517525712
0.11006396734612946,0.026874836578962624
0.11006396734612946,0.026874836578962624
0.11006396734612946,0.026874836578962624
0.11006396734612946,0.026874836578962624
0.11006396734612946,0.026874836578962624
0.11006396734612946,0.026874836578962624
0.11006396734612946,0.026874836578962624
0.11006396734612946,0.026874836578962624
0.11006396734612946,0.026874836578962624
0.11006396734612946,0.026874836578962624
0.11006396734612946,0.026874836578962624
0.11006396734612946,0.026874836578962624
0.11006396734612946,0.026874836578962624
0.11006396734612946,0.026874836578962624
0.11006396734612946,0.026874836578962624
0.11006396734612946,0.026874836578962624
0.11006396734612946,0.026874836578962624
0.11006396734612946,0.026874836578962624
0.11006396734612946,0.026874836578962624
0.11006396734612946,0.026874836578962624
0.11006396734612946,0.026874836578962624
0.11006396734612946,0.026874836578962624
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.10973127539355912,-0.01299702113100895
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104
0.12014589011025048,-0.03891199485368104


==> figures/performance_plots/W_std_perto-True.csv <==
risk,return
0.07848009887182192,0.03015289141919081
0.07848009887182192,0.03015289141919081
0.07848009887182192,0.03015289141919081
0.07848009887182192,0.03015289141919081
0.07848009887182192,0.03015289141919081
0.07848009887182192,0.03015289141919081
0.07848009887182192,0.03015289141919081
0.07848009887182192,0.03015289141919081
0.07848009887182192,0.03015289141919081
0.08168680953150399,0.038789927024588465
0.08168680953150399,0.038789927024588465
0.08168680953150399,0.038789927024588465
0.08168680953150399,0.038789927024588465
0.08168680953150399,0.038789927024588465
0.08168680953150399,0.038789927024588465
0.08168680953150399,0.038789927024588465
0.08168680953150399,0.038789927024588465
0.08168680953150399,0.038789927024588465
0.08168680953150399,0.038789927024588465
0.08168680953150399,0.038789927024588465
0.08168680953150399,0.038789927024588465
0.08168680953150399,0.038789927024588465
0.08168680953150399,0.038789927024588465
0.08168680953150399,0.038789927024588465
0.08038559859087531,0.03697788745991986
0.08038559859087531,0.03697788745991986
0.08038559859087531,0.03697788745991986
0.08038559859087531,0.03697788745991986
0.08038559859087531,0.03697788745991986
0.08038559859087531,0.03697788745991986
0.08038559859087531,0.03697788745991986
0.08038559859087531,0.03697788745991986
0.08038559859087531,0.03697788745991986
0.08049404136852094,0.03731839467664459
0.08049404136852094,0.03731839467664459
0.08400006774470614,0.03898483712764902
0.08400006774470614,0.03898483712764902
0.08493410516098243,0.04248767675868595
0.08526697408449405,0.047485725453081086
0.08526697408449405,0.047485725453081086
0.08526697408449405,0.047485725453081086
0.08526697408449405,0.047485725453081086
0.08526697408449405,0.047485725453081086
0.08526697408449405,0.047485725453081086
0.08526697408449405,0.047485725453081086
0.08526697408449405,0.047485725453081086
0.08526697408449405,0.047485725453081086
0.08526697408449405,0.047485725453081086
0.08526697408449405,0.047485725453081086
0.08526697408449405,0.047485725453081086
0.08526697408449405,0.047485725453081086
0.08526697408449405,0.047485725453081086
0.08526697408449405,0.047485725453081086
0.08526697408449405,0.047485725453081086
0.08526697408449405,0.047485725453081086
0.08526697408449405,0.047485725453081086
0.0856526853946281,0.04756360020381191
0.0856526853946281,0.04756360020381191
0.0856526853946281,0.04756360020381191
0.0856526853946281,0.04756360020381191
0.0856526853946281,0.04756360020381191
0.0856526853946281,0.04756360020381191
0.0856526853946281,0.04756360020381191
0.0856526853946281,0.04756360020381191
0.0856526853946281,0.04756360020381191
0.0856526853946281,0.04756360020381191
0.0856526853946281,0.04756360020381191
0.08654086831130364,0.04795708433942043
0.08654086831130364,0.04795708433942043
0.08654086831130364,0.04795708433942043
0.08654086831130364,0.04795708433942043
0.08654086831130364,0.04795708433942043
0.08654086831130364,0.04795708433942043
0.09228733979375776,0.0543068510019079
0.09228733979375776,0.0543068510019079
0.09228733979375776,0.0543068510019079
0.09228733979375776,0.0543068510019079
0.09228733979375776,0.0543068510019079
0.09228733979375776,0.0543068510019079
0.09228733979375776,0.0543068510019079
0.09228733979375776,0.0543068510019079
0.09228733979375776,0.0543068510019079
0.09228733979375776,0.0543068510019079
0.09228733979375776,0.0543068510019079
0.09906940393047835,0.0582750439486456
0.09906940393047835,0.0582750439486456
0.09906940393047835,0.0582750439486456
0.09906940393047835,0.0582750439486456
0.09906940393047835,0.0582750439486456
0.09906940393047835,0.0582750439486456
0.1062235588977591,0.0590459337300334
0.1062235588977591,0.0590459337300334
0.1062235588977591,0.0590459337300334
0.1062235588977591,0.0590459337300334
0.1062235588977591,0.0590459337300334
0.1062235588977591,0.0590459337300334
0.1062235588977591,0.0590459337300334
0.1062235588977591,0.0590459337300334
0.1062235588977591,0.0590459337300334
0.1062235588977591,0.0590459337300334
0.1062235588977591,0.0590459337300334
0.1062235588977591,0.0590459337300334
0.1062235588977591,0.0590459337300334
0.1062235588977591,0.0590459337300334
0.1062235588977591,0.0590459337300334
0.1062235588977591,0.0590459337300334
0.1062235588977591,0.0590459337300334
0.1062235588977591,0.0590459337300334
0.1062235588977591,0.0590459337300334
0.1062235588977591,0.0590459337300334
0.1062235588977591,0.0590459337300334
0.1062235588977591,0.0590459337300334
0.1062235588977591,0.0590459337300334
0.11481760301272823,0.07120724679852092
0.11481760301272823,0.07120724679852092
0.11481760301272823,0.07120724679852092
0.11481760301272823,0.07120724679852092
0.11481760301272823,0.07120724679852092
0.11481760301272823,0.07120724679852092
0.11481760301272823,0.07120724679852092
0.11481760301272823,0.07120724679852092
0.11481760301272823,0.07120724679852092
0.11481760301272823,0.07120724679852092
0.11481760301272823,0.07120724679852092
0.11481760301272823,0.07120724679852092
0.11481760301272823,0.07120724679852092
0.11481760301272823,0.07120724679852092
0.11481760301272823,0.07120724679852092
0.11481760301272823,0.07120724679852092
0.11481760301272823,0.07120724679852092
0.11921401045593975,0.0747095024531212
0.11921401045593975,0.0747095024531212
0.11921401045593975,0.0747095024531212
0.11921401045593975,0.0747095024531212
0.11921401045593975,0.0747095024531212
0.11921401045593975,0.0747095024531212
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.12410250963756317,0.08170598094165385
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.13264180213468618,0.09112845037888243
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807
0.12745648671044346,0.08987574633575807

